Fast approximate reciprocal approximations for iterative algorithms

The reciprocal function, 1/x, is important for many real-time algorithms. It is used in a large variety of algorithms from areas ranging from iterative estimation to machine learning. Many of these algorithms are iterative in nature and require the online computation of the reciprocal. Such an iterative structure often prevents effective use of pipelining for implementation of the reciprocal. For this reason, a reciprocal algorithm requiring only a low amount of clock cycles is desired. Many real-time algorithms, often being of approximate nature, can tolerate the use of only an approximate solution of the reciprocal. For this reason, we present a low complexity non-iterative approximation of the reciprocal function. This approximation can be calculated using only combinatorial logic. We present synthesis results showing that the proposed approach can be implemented with low area requirements at high clock frequencies. We analytically describe the error of the approximation and show that by optimizing a constant value used in the approximation, different variants with different error behaviors can be obtained. We furthermore present performance results of application examples that, when using our proposed method, show only negligible performance degradation compared to when using the exact reciprocal function, demonstrating the versatility of our proposed approach.

==> KMeans_norm2_10000_2.888889.txt <==
noclusters	AvgDiffCostApproxPerc	AvgDiffCostApproxPow2Perc
4	3.02963925022343	110.12976292883
6	3.33677466406951	142.449640181958
8	3.43308947042881	172.625862207291
10	3.80462174096856	203.229698371078
15	4.45505020332398	269.201826103047
20	4.91198252281971	332.026556250965


==> KMeans_norm2_10000_2.888889MPE.txt <==
noclusters	AvgDiffCostApproxPerc	AvgDiffCostApproxPow2Perc
4	2.91609738897981	110.12976292883
6	3.1582823541849	142.449640181958
8	3.12796673019233	172.625862207291
10	3.46377569671343	203.229698371078
15	3.91212166256568	269.201826103047
20	4.32268169076518	332.026556250965


==> MonoErrResultsC2.88.dat <==
   2.0000000e+00  -5.6884766e+00
   3.0000000e+00   3.9672852e+00
   4.0000000e+00  -5.6884766e+00
   5.0000000e+00   2.2644043e+00
   6.0000000e+00   3.9672852e+00
   7.0000000e+00  -5.7983398e-01
   8.0000000e+00  -5.6884766e+00
   9.0000000e+00  -9.3078613e-01
   1.0000000e+01   2.2644043e+00
   1.1000000e+01   3.8970947e+00
   1.2000000e+01   3.9672852e+00
   1.3000000e+01   2.4749756e+00
   1.4000000e+01  -5.7983398e-01
   1.5000000e+01  -5.1971436e+00
   1.6000000e+01  -5.7128906e+00
   1.7000000e+01  -3.1402588e+00
   1.8000000e+01  -9.5825195e-01
   1.9000000e+01   8.3312988e-01
   2.0000000e+01   2.2338867e+00
   2.1000000e+01   3.2440186e+00
   2.2000000e+01   3.8635254e+00
   2.3000000e+01   4.0924072e+00
   2.4000000e+01   3.9306641e+00
   2.5000000e+01   3.3782959e+00
   2.6000000e+01   2.4353027e+00
   2.7000000e+01   1.1016846e+00
   2.8000000e+01  -6.2255859e-01
   2.9000000e+01  -2.7374268e+00
   3.0000000e+01  -5.2429199e+00
   3.1000000e+01  -3.1250000e+00
   3.2000000e+01  -5.7617188e+00
   3.3000000e+01  -4.4281006e+00
   3.4000000e+01  -3.1921387e+00
   3.5000000e+01  -2.0538330e+00
   3.6000000e+01  -1.0131836e+00
   3.7000000e+01  -7.0190430e-02
   3.8000000e+01   7.7514648e-01
   3.9000000e+01   1.5228271e+00
   4.0000000e+01   2.1728516e+00
   4.1000000e+01   2.7252197e+00
   4.2000000e+01   3.1799316e+00
   4.3000000e+01   3.5369873e+00
   4.4000000e+01   3.7963867e+00
   4.5000000e+01   3.9581299e+00
   4.6000000e+01   4.0222168e+00
   4.7000000e+01   3.9886475e+00
   4.8000000e+01   3.8574219e+00
   4.9000000e+01   3.6285400e+00
   5.0000000e+01   3.3020020e+00
   5.1000000e+01   2.8778076e+00
   5.2000000e+01   2.3559570e+00
   5.3000000e+01   1.7364502e+00
   5.4000000e+01   1.0192871e+00
   5.5000000e+01   2.0446777e-01
   5.6000000e+01  -7.0800781e-01
   5.7000000e+01  -1.7181396e+00
   5.8000000e+01  -2.8259277e+00
   5.9000000e+01  -4.0313721e+00
   6.0000000e+01  -5.3344727e+00
   6.1000000e+01  -4.6875000e+00
   6.2000000e+01  -3.1250000e+00
   6.3000000e+01  -1.5625000e+00
   6.4000000e+01  -5.8593750e+00
   6.5000000e+01  -5.1818848e+00
   6.6000000e+01  -4.5288086e+00
   6.7000000e+01  -3.9001465e+00
   6.8000000e+01  -3.2958984e+00
   6.9000000e+01  -2.7160645e+00
   7.0000000e+01  -2.1606445e+00
   7.1000000e+01  -1.6296387e+00
   7.2000000e+01  -1.1230469e+00
   7.3000000e+01  -6.4086914e-01
   7.4000000e+01  -1.8310547e-01
   7.5000000e+01   2.5024414e-01
   7.6000000e+01   6.5917969e-01
   7.7000000e+01   1.0437012e+00
   7.8000000e+01   1.4038086e+00
   7.9000000e+01   1.7395020e+00
   8.0000000e+01   2.0507812e+00
   8.1000000e+01   2.3376465e+00
   8.2000000e+01   2.6000977e+00
   8.3000000e+01   2.8381348e+00
   8.4000000e+01   3.0517578e+00
   8.5000000e+01   3.2409668e+00
   8.6000000e+01   3.4057617e+00
   8.7000000e+01   3.5461426e+00
   8.8000000e+01   3.6621094e+00
   8.9000000e+01   3.7536621e+00
   9.0000000e+01   3.8208008e+00
   9.1000000e+01   3.8635254e+00
   9.2000000e+01   3.8818359e+00
   9.3000000e+01   3.8757324e+00
   9.4000000e+01   3.8452148e+00
   9.5000000e+01   3.7902832e+00
   9.6000000e+01   3.7109375e+00
   9.7000000e+01   3.6071777e+00
   9.8000000e+01   3.4790039e+00
   9.9000000e+01   3.3264160e+00
   1.0000000e+02   3.1494141e+00
   1.0100000e+02   2.9479980e+00
   1.0200000e+02   2.7221680e+00
   1.0300000e+02   2.4719238e+00
   1.0400000e+02   2.1972656e+00
   1.0500000e+02   1.8981934e+00
   1.0600000e+02   1.5747070e+00
   1.0700000e+02   1.2268066e+00
   1.0800000e+02   8.5449219e-01
   1.0900000e+02   4.5776367e-01
   1.1000000e+02   3.6621094e-02
   1.1100000e+02  -4.0893555e-01
   1.1200000e+02  -8.7890625e-01
   1.1300000e+02  -1.3732910e+00
   1.1400000e+02  -1.8920898e+00
   1.1500000e+02  -2.4353027e+00
   1.1600000e+02  -3.0029297e+00
   1.1700000e+02  -3.5949707e+00
   1.1800000e+02  -4.2114258e+00
   1.1900000e+02  -4.8522949e+00
   1.2000000e+02  -5.5175781e+00
   1.2100000e+02  -5.4687500e+00
   1.2200000e+02  -4.6875000e+00
   1.2300000e+02  -3.9062500e+00
   1.2400000e+02  -3.1250000e+00
   1.2500000e+02  -2.3437500e+00
   1.2600000e+02  -1.5625000e+00
   1.2700000e+02  -7.8125000e-01
   1.2800000e+02  -5.8593750e+00
   1.2900000e+02  -5.5175781e+00
   1.3000000e+02  -5.1818848e+00
   1.3100000e+02  -4.8522949e+00
   1.3200000e+02  -4.5288086e+00
   1.3300000e+02  -4.2114258e+00
   1.3400000e+02  -3.9001465e+00
   1.3500000e+02  -3.5949707e+00
   1.3600000e+02  -3.2958984e+00
   1.3700000e+02  -3.0029297e+00
   1.3800000e+02  -2.7160645e+00
   1.3900000e+02  -2.4353027e+00
   1.4000000e+02  -2.1606445e+00
   1.4100000e+02  -1.8920898e+00
   1.4200000e+02  -1.6296387e+00
   1.4300000e+02  -1.3732910e+00
   1.4400000e+02  -1.1230469e+00
   1.4500000e+02  -8.7890625e-01
   1.4600000e+02  -6.4086914e-01
   1.4700000e+02  -4.0893555e-01
   1.4800000e+02  -1.8310547e-01
   1.4900000e+02   3.6621094e-02
   1.5000000e+02   2.5024414e-01
   1.5100000e+02   4.5776367e-01
   1.5200000e+02   6.5917969e-01
   1.5300000e+02   8.5449219e-01
   1.5400000e+02   1.0437012e+00
   1.5500000e+02   1.2268066e+00
   1.5600000e+02   1.4038086e+00
   1.5700000e+02   1.5747070e+00
   1.5800000e+02   1.7395020e+00
   1.5900000e+02   1.8981934e+00
   1.6000000e+02   2.0507812e+00
   1.6100000e+02   2.1972656e+00
   1.6200000e+02   2.3376465e+00
   1.6300000e+02   2.4719238e+00
   1.6400000e+02   2.6000977e+00
   1.6500000e+02   2.7221680e+00
   1.6600000e+02   2.8381348e+00
   1.6700000e+02   2.9479980e+00
   1.6800000e+02   3.0517578e+00
   1.6900000e+02   3.1494141e+00
   1.7000000e+02   3.2409668e+00
   1.7100000e+02   3.3264160e+00
   1.7200000e+02   3.4057617e+00
   1.7300000e+02   3.4790039e+00
   1.7400000e+02   3.5461426e+00
   1.7500000e+02   3.6071777e+00
   1.7600000e+02   3.6621094e+00
   1.7700000e+02   3.7109375e+00
   1.7800000e+02   3.7536621e+00
   1.7900000e+02   3.7902832e+00
   1.8000000e+02   3.8208008e+00
   1.8100000e+02   3.8452148e+00
   1.8200000e+02   3.8635254e+00
   1.8300000e+02   3.8757324e+00
   1.8400000e+02   3.8818359e+00
   1.8500000e+02   3.8818359e+00
   1.8600000e+02   3.8757324e+00
   1.8700000e+02   3.8635254e+00
   1.8800000e+02   3.8452148e+00
   1.8900000e+02   3.8208008e+00
   1.9000000e+02   3.7902832e+00
   1.9100000e+02   3.7536621e+00
   1.9200000e+02   3.7109375e+00
   1.9300000e+02   3.6621094e+00
   1.9400000e+02   3.6071777e+00
   1.9500000e+02   3.5461426e+00
   1.9600000e+02   3.4790039e+00
   1.9700000e+02   3.4057617e+00
   1.9800000e+02   3.3264160e+00
   1.9900000e+02   3.2409668e+00
   2.0000000e+02   3.1494141e+00
   2.0100000e+02   3.0517578e+00
   2.0200000e+02   2.9479980e+00
   2.0300000e+02   2.8381348e+00
   2.0400000e+02   2.7221680e+00
   2.0500000e+02   2.6000977e+00
   2.0600000e+02   2.4719238e+00
   2.0700000e+02   2.3376465e+00
   2.0800000e+02   2.1972656e+00
   2.0900000e+02   2.0507813e+00
   2.1000000e+02   1.8981934e+00
   2.1100000e+02   1.7395020e+00
   2.1200000e+02   1.5747070e+00
   2.1300000e+02   1.4038086e+00
   2.1400000e+02   1.2268066e+00
   2.1500000e+02   1.0437012e+00
   2.1600000e+02   8.5449219e-01
   2.1700000e+02   6.5917969e-01
   2.1800000e+02   4.5776367e-01
   2.1900000e+02   2.5024414e-01
   2.2000000e+02   3.6621094e-02
   2.2100000e+02  -1.8310547e-01
   2.2200000e+02  -4.0893555e-01
   2.2300000e+02  -6.4086914e-01
   2.2400000e+02  -8.7890625e-01
   2.2500000e+02  -1.1230469e+00
   2.2600000e+02  -1.3732910e+00
   2.2700000e+02  -1.6296387e+00
   2.2800000e+02  -1.8920898e+00
   2.2900000e+02  -2.1606445e+00
   2.3000000e+02  -2.4353027e+00
   2.3100000e+02  -2.7160645e+00
   2.3200000e+02  -3.0029297e+00
   2.3300000e+02  -3.2958984e+00
   2.3400000e+02  -3.5949707e+00
   2.3500000e+02  -3.9001465e+00
   2.3600000e+02  -4.2114258e+00
   2.3700000e+02  -4.5288086e+00
   2.3800000e+02  -4.8522949e+00
   2.3900000e+02  -5.1818848e+00
   2.4000000e+02  -5.5175781e+00
   2.4100000e+02  -5.8593750e+00
   2.4200000e+02  -5.4687500e+00
   2.4300000e+02  -5.0781250e+00
   2.4400000e+02  -4.6875000e+00
   2.4500000e+02  -4.2968750e+00
   2.4600000e+02  -3.9062500e+00
   2.4700000e+02  -3.5156250e+00
   2.4800000e+02  -3.1250000e+00
   2.4900000e+02  -2.7343750e+00
   2.5000000e+02  -2.3437500e+00
   2.5100000e+02  -1.9531250e+00
   2.5200000e+02  -1.5625000e+00
   2.5300000e+02  -1.1718750e+00
   2.5400000e+02  -7.8125000e-01
   2.5500000e+02  -3.9062500e-01


==> MonoErrResultsC2s2.dat <==
   2.0000000e+00  -8.5815430e+00
   3.0000000e+00  -3.7231445e-01
   4.0000000e+00  -8.5815430e+00
   5.0000000e+00  -1.3519287e+00
   6.0000000e+00  -3.7231445e-01
   7.0000000e+00  -5.6427002e+00
   8.0000000e+00  -8.5937500e+00
   9.0000000e+00  -4.1992187e+00
   1.0000000e+01  -1.3671875e+00
   1.1000000e+01  -9.7656250e-02
   1.2000000e+01  -3.9062500e-01
   1.3000000e+01  -2.2460938e+00
   1.4000000e+01  -5.6640625e+00
   1.5000000e+01  -6.2500000e+00
   1.6000000e+01  -8.5937500e+00
   1.7000000e+01  -6.2011719e+00
   1.8000000e+01  -4.1992187e+00
   1.9000000e+01  -2.5878906e+00
   2.0000000e+01  -1.3671875e+00
   2.1000000e+01  -5.3710937e-01
   2.2000000e+01  -9.7656250e-02
   2.3000000e+01  -4.8828125e-02
   2.4000000e+01  -3.9062500e-01
   2.5000000e+01  -1.1230469e+00
   2.6000000e+01  -2.2460938e+00
   2.7000000e+01  -3.7597656e+00
   2.8000000e+01  -5.6640625e+00
   2.9000000e+01  -7.9589844e+00
   3.0000000e+01  -6.2500000e+00
   3.1000000e+01  -3.1250000e+00
   3.2000000e+01  -8.5937500e+00
   3.3000000e+01  -7.3486328e+00
   3.4000000e+01  -6.2011719e+00
   3.5000000e+01  -5.1513672e+00
   3.6000000e+01  -4.1992187e+00
   3.7000000e+01  -3.3447266e+00
   3.8000000e+01  -2.5878906e+00
   3.9000000e+01  -1.9287109e+00
   4.0000000e+01  -1.3671875e+00
   4.1000000e+01  -9.0332031e-01
   4.2000000e+01  -5.3710937e-01
   4.3000000e+01  -2.6855469e-01
   4.4000000e+01  -9.7656250e-02
   4.5000000e+01  -2.4414063e-02
   4.6000000e+01  -4.8828125e-02
   4.7000000e+01  -1.7089844e-01
   4.8000000e+01  -3.9062500e-01
   4.9000000e+01  -7.0800781e-01
   5.0000000e+01  -1.1230469e+00
   5.1000000e+01  -1.6357422e+00
   5.2000000e+01  -2.2460938e+00
   5.3000000e+01  -2.9541016e+00
   5.4000000e+01  -3.7597656e+00
   5.5000000e+01  -4.6630859e+00
   5.6000000e+01  -5.6640625e+00
   5.7000000e+01  -6.7626953e+00
   5.8000000e+01  -7.9589844e+00
   5.9000000e+01  -7.8125000e+00
   6.0000000e+01  -6.2500000e+00
   6.1000000e+01  -4.6875000e+00
   6.2000000e+01  -3.1250000e+00
   6.3000000e+01  -1.5625000e+00
   6.4000000e+01  -8.5937500e+00
   6.5000000e+01  -7.9589844e+00
   6.6000000e+01  -7.3486328e+00
   6.7000000e+01  -6.7626953e+00
   6.8000000e+01  -6.2011719e+00
   6.9000000e+01  -5.6640625e+00
   7.0000000e+01  -5.1513672e+00
   7.1000000e+01  -4.6630859e+00
   7.2000000e+01  -4.1992187e+00
   7.3000000e+01  -3.7597656e+00
   7.4000000e+01  -3.3447266e+00
   7.5000000e+01  -2.9541016e+00
   7.6000000e+01  -2.5878906e+00
   7.7000000e+01  -2.2460938e+00
   7.8000000e+01  -1.9287109e+00
   7.9000000e+01  -1.6357422e+00
   8.0000000e+01  -1.3671875e+00
   8.1000000e+01  -1.1230469e+00
   8.2000000e+01  -9.0332031e-01
   8.3000000e+01  -7.0800781e-01
   8.4000000e+01  -5.3710937e-01
   8.5000000e+01  -3.9062500e-01
   8.6000000e+01  -2.6855469e-01
   8.7000000e+01  -1.7089844e-01
   8.8000000e+01  -9.7656250e-02
   8.9000000e+01  -4.8828125e-02
   9.0000000e+01  -2.4414063e-02
   9.1000000e+01  -2.4414063e-02
   9.2000000e+01  -4.8828125e-02
   9.3000000e+01  -9.7656250e-02
   9.4000000e+01  -1.7089844e-01
   9.5000000e+01  -2.6855469e-01
   9.6000000e+01  -3.9062500e-01
   9.7000000e+01  -5.3710937e-01
   9.8000000e+01  -7.0800781e-01
   9.9000000e+01  -9.0332031e-01
   1.0000000e+02  -1.1230469e+00
   1.0100000e+02  -1.3671875e+00
   1.0200000e+02  -1.6357422e+00
   1.0300000e+02  -1.9287109e+00
   1.0400000e+02  -2.2460938e+00
   1.0500000e+02  -2.5878906e+00
   1.0600000e+02  -2.9541016e+00
   1.0700000e+02  -3.3447266e+00
   1.0800000e+02  -3.7597656e+00
   1.0900000e+02  -4.1992188e+00
   1.1000000e+02  -4.6630859e+00
   1.1100000e+02  -5.1513672e+00
   1.1200000e+02  -5.6640625e+00
   1.1300000e+02  -6.2011719e+00
   1.1400000e+02  -6.7626953e+00
   1.1500000e+02  -7.3486328e+00
   1.1600000e+02  -7.9589844e+00
   1.1700000e+02  -8.5937500e+00
   1.1800000e+02  -7.8125000e+00
   1.1900000e+02  -7.0312500e+00
   1.2000000e+02  -6.2500000e+00
   1.2100000e+02  -5.4687500e+00
   1.2200000e+02  -4.6875000e+00
   1.2300000e+02  -3.9062500e+00
   1.2400000e+02  -3.1250000e+00
   1.2500000e+02  -2.3437500e+00
   1.2600000e+02  -1.5625000e+00
   1.2700000e+02  -7.8125000e-01
   1.2800000e+02  -8.5937500e+00
   1.2900000e+02  -8.2733154e+00
   1.3000000e+02  -7.9589844e+00
   1.3100000e+02  -7.6507568e+00
   1.3200000e+02  -7.3486328e+00
   1.3300000e+02  -7.0526123e+00
   1.3400000e+02  -6.7626953e+00
   1.3500000e+02  -6.4788818e+00
   1.3600000e+02  -6.2011719e+00
   1.3700000e+02  -5.9295654e+00
   1.3800000e+02  -5.6640625e+00
   1.3900000e+02  -5.4046631e+00
   1.4000000e+02  -5.1513672e+00
   1.4100000e+02  -4.9041748e+00
   1.4200000e+02  -4.6630859e+00
   1.4300000e+02  -4.4281006e+00
   1.4400000e+02  -4.1992187e+00
   1.4500000e+02  -3.9764404e+00
   1.4600000e+02  -3.7597656e+00
   1.4700000e+02  -3.5491943e+00
   1.4800000e+02  -3.3447266e+00
   1.4900000e+02  -3.1463623e+00
   1.5000000e+02  -2.9541016e+00
   1.5100000e+02  -2.7679443e+00
   1.5200000e+02  -2.5878906e+00
   1.5300000e+02  -2.4139404e+00
   1.5400000e+02  -2.2460938e+00
   1.5500000e+02  -2.0843506e+00
   1.5600000e+02  -1.9287109e+00
   1.5700000e+02  -1.7791748e+00
   1.5800000e+02  -1.6357422e+00
   1.5900000e+02  -1.4984131e+00
   1.6000000e+02  -1.3671875e+00
   1.6100000e+02  -1.2420654e+00
   1.6200000e+02  -1.1230469e+00
   1.6300000e+02  -1.0101318e+00
   1.6400000e+02  -9.0332031e-01
   1.6500000e+02  -8.0261230e-01
   1.6600000e+02  -7.0800781e-01
   1.6700000e+02  -6.1950684e-01
   1.6800000e+02  -5.3710937e-01
   1.6900000e+02  -4.6081543e-01
   1.7000000e+02  -3.9062500e-01
   1.7100000e+02  -3.2653809e-01
   1.7200000e+02  -2.6855469e-01
   1.7300000e+02  -2.1667480e-01
   1.7400000e+02  -1.7089844e-01
   1.7500000e+02  -1.3122559e-01
   1.7600000e+02  -9.7656250e-02
   1.7700000e+02  -7.0190430e-02
   1.7800000e+02  -4.8828125e-02
   1.7900000e+02  -3.3569336e-02
   1.8000000e+02  -2.4414063e-02
   1.8100000e+02  -2.1362305e-02
   1.8200000e+02  -2.4414063e-02
   1.8300000e+02  -3.3569336e-02
   1.8400000e+02  -4.8828125e-02
   1.8500000e+02  -7.0190430e-02
   1.8600000e+02  -9.7656250e-02
   1.8700000e+02  -1.3122559e-01
   1.8800000e+02  -1.7089844e-01
   1.8900000e+02  -2.1667480e-01
   1.9000000e+02  -2.6855469e-01
   1.9100000e+02  -3.2653809e-01
   1.9200000e+02  -3.9062500e-01
   1.9300000e+02  -4.6081543e-01
   1.9400000e+02  -5.3710937e-01
   1.9500000e+02  -6.1950684e-01
   1.9600000e+02  -7.0800781e-01
   1.9700000e+02  -8.0261230e-01
   1.9800000e+02  -9.0332031e-01
   1.9900000e+02  -1.0101318e+00
   2.0000000e+02  -1.1230469e+00
   2.0100000e+02  -1.2420654e+00
   2.0200000e+02  -1.3671875e+00
   2.0300000e+02  -1.4984131e+00
   2.0400000e+02  -1.6357422e+00
   2.0500000e+02  -1.7791748e+00
   2.0600000e+02  -1.9287109e+00
   2.0700000e+02  -2.0843506e+00
   2.0800000e+02  -2.2460938e+00
   2.0900000e+02  -2.4139404e+00
   2.1000000e+02  -2.5878906e+00
   2.1100000e+02  -2.7679443e+00
   2.1200000e+02  -2.9541016e+00
   2.1300000e+02  -3.1463623e+00
   2.1400000e+02  -3.3447266e+00
   2.1500000e+02  -3.5491943e+00
   2.1600000e+02  -3.7597656e+00
   2.1700000e+02  -3.9764404e+00
   2.1800000e+02  -4.1992188e+00
   2.1900000e+02  -4.4281006e+00
   2.2000000e+02  -4.6630859e+00
   2.2100000e+02  -4.9041748e+00
   2.2200000e+02  -5.1513672e+00
   2.2300000e+02  -5.4046631e+00
   2.2400000e+02  -5.6640625e+00
   2.2500000e+02  -5.9295654e+00
   2.2600000e+02  -6.2011719e+00
   2.2700000e+02  -6.4788818e+00
   2.2800000e+02  -6.7626953e+00
   2.2900000e+02  -7.0526123e+00
   2.3000000e+02  -7.3486328e+00
   2.3100000e+02  -7.6507568e+00
   2.3200000e+02  -7.9589844e+00
   2.3300000e+02  -8.2733154e+00
   2.3400000e+02  -8.5937500e+00
   2.3500000e+02  -8.2031250e+00
   2.3600000e+02  -7.8125000e+00
   2.3700000e+02  -7.4218750e+00
   2.3800000e+02  -7.0312500e+00
   2.3900000e+02  -6.6406250e+00
   2.4000000e+02  -6.2500000e+00
   2.4100000e+02  -5.8593750e+00
   2.4200000e+02  -5.4687500e+00
   2.4300000e+02  -5.0781250e+00
   2.4400000e+02  -4.6875000e+00
   2.4500000e+02  -4.2968750e+00
   2.4600000e+02  -3.9062500e+00
   2.4700000e+02  -3.5156250e+00
   2.4800000e+02  -3.1250000e+00
   2.4900000e+02  -2.7343750e+00
   2.5000000e+02  -2.3437500e+00
   2.5100000e+02  -1.9531250e+00
   2.5200000e+02  -1.5625000e+00
   2.5300000e+02  -1.1718750e+00
   2.5400000e+02  -7.8125000e-01
   2.5500000e+02  -3.9062500e-01


==> MonoResultsC2.88.dat <==
   2.0000000e+00   4.7155762e-01
   3.0000000e+00   3.4655762e-01
   4.0000000e+00   2.3577881e-01
   5.0000000e+00   2.0452881e-01
   6.0000000e+00   1.7327881e-01
   7.0000000e+00   1.4202881e-01
   8.0000000e+00   1.1788940e-01
   9.0000000e+00   1.1007690e-01
   1.0000000e+01   1.0226440e-01
   1.1000000e+01   9.4451904e-02
   1.2000000e+01   8.6639404e-02
   1.3000000e+01   7.8826904e-02
   1.4000000e+01   7.1014404e-02
   1.5000000e+01   6.3201904e-02
   1.6000000e+01   5.8929443e-02
   1.7000000e+01   5.6976318e-02
   1.8000000e+01   5.5023193e-02
   1.9000000e+01   5.3070068e-02
   2.0000000e+01   5.1116943e-02
   2.1000000e+01   4.9163818e-02
   2.2000000e+01   4.7210693e-02
   2.3000000e+01   4.5257568e-02
   2.4000000e+01   4.3304443e-02
   2.5000000e+01   4.1351318e-02
   2.6000000e+01   3.9398193e-02
   2.7000000e+01   3.7445068e-02
   2.8000000e+01   3.5491943e-02
   2.9000000e+01   3.3538818e-02
   3.0000000e+01   3.1585693e-02
   3.1000000e+01   3.1250000e-02
   3.2000000e+01   2.9449463e-02
   3.3000000e+01   2.8961182e-02
   3.4000000e+01   2.8472900e-02
   3.5000000e+01   2.7984619e-02
   3.6000000e+01   2.7496338e-02
   3.7000000e+01   2.7008057e-02
   3.8000000e+01   2.6519775e-02
   3.9000000e+01   2.6031494e-02
   4.0000000e+01   2.5543213e-02
   4.1000000e+01   2.5054932e-02
   4.2000000e+01   2.4566650e-02
   4.3000000e+01   2.4078369e-02
   4.4000000e+01   2.3590088e-02
   4.5000000e+01   2.3101807e-02
   4.6000000e+01   2.2613525e-02
   4.7000000e+01   2.2125244e-02
   4.8000000e+01   2.1636963e-02
   4.9000000e+01   2.1148682e-02
   5.0000000e+01   2.0660400e-02
   5.1000000e+01   2.0172119e-02
   5.2000000e+01   1.9683838e-02
   5.3000000e+01   1.9195557e-02
   5.4000000e+01   1.8707275e-02
   5.5000000e+01   1.8218994e-02
   5.6000000e+01   1.7730713e-02
   5.7000000e+01   1.7242432e-02
   5.8000000e+01   1.6754150e-02
   5.9000000e+01   1.6265869e-02
   6.0000000e+01   1.5777588e-02
   6.1000000e+01   1.5625000e-02
   6.2000000e+01   1.5625000e-02
   6.3000000e+01   1.5625000e-02
   6.4000000e+01   1.4709473e-02
   6.5000000e+01   1.4587402e-02
   6.6000000e+01   1.4465332e-02
   6.7000000e+01   1.4343262e-02
   6.8000000e+01   1.4221191e-02
   6.9000000e+01   1.4099121e-02
   7.0000000e+01   1.3977051e-02
   7.1000000e+01   1.3854980e-02
   7.2000000e+01   1.3732910e-02
   7.3000000e+01   1.3610840e-02
   7.4000000e+01   1.3488770e-02
   7.5000000e+01   1.3366699e-02
   7.6000000e+01   1.3244629e-02
   7.7000000e+01   1.3122559e-02
   7.8000000e+01   1.3000488e-02
   7.9000000e+01   1.2878418e-02
   8.0000000e+01   1.2756348e-02
   8.1000000e+01   1.2634277e-02
   8.2000000e+01   1.2512207e-02
   8.3000000e+01   1.2390137e-02
   8.4000000e+01   1.2268066e-02
   8.5000000e+01   1.2145996e-02
   8.6000000e+01   1.2023926e-02
   8.7000000e+01   1.1901855e-02
   8.8000000e+01   1.1779785e-02
   8.9000000e+01   1.1657715e-02
   9.0000000e+01   1.1535645e-02
   9.1000000e+01   1.1413574e-02
   9.2000000e+01   1.1291504e-02
   9.3000000e+01   1.1169434e-02
   9.4000000e+01   1.1047363e-02
   9.5000000e+01   1.0925293e-02
   9.6000000e+01   1.0803223e-02
   9.7000000e+01   1.0681152e-02
   9.8000000e+01   1.0559082e-02
   9.9000000e+01   1.0437012e-02
   1.0000000e+02   1.0314941e-02
   1.0100000e+02   1.0192871e-02
   1.0200000e+02   1.0070801e-02
   1.0300000e+02   9.9487305e-03
   1.0400000e+02   9.8266602e-03
   1.0500000e+02   9.7045898e-03
   1.0600000e+02   9.5825195e-03
   1.0700000e+02   9.4604492e-03
   1.0800000e+02   9.3383789e-03
   1.0900000e+02   9.2163086e-03
   1.1000000e+02   9.0942383e-03
   1.1100000e+02   8.9721680e-03
   1.1200000e+02   8.8500977e-03
   1.1300000e+02   8.7280273e-03
   1.1400000e+02   8.6059570e-03
   1.1500000e+02   8.4838867e-03
   1.1600000e+02   8.3618164e-03
   1.1700000e+02   8.2397461e-03
   1.1800000e+02   8.1176758e-03
   1.1900000e+02   7.9956055e-03
   1.2000000e+02   7.8735352e-03
   1.2100000e+02   7.8125000e-03
   1.2200000e+02   7.8125000e-03
   1.2300000e+02   7.8125000e-03
   1.2400000e+02   7.8125000e-03
   1.2500000e+02   7.8125000e-03
   1.2600000e+02   7.8125000e-03
   1.2700000e+02   7.8125000e-03
   1.2800000e+02   7.3547363e-03
   1.2900000e+02   7.3242188e-03
   1.3000000e+02   7.2937012e-03
   1.3100000e+02   7.2631836e-03
   1.3200000e+02   7.2326660e-03
   1.3300000e+02   7.2021484e-03
   1.3400000e+02   7.1716309e-03
   1.3500000e+02   7.1411133e-03
   1.3600000e+02   7.1105957e-03
   1.3700000e+02   7.0800781e-03
   1.3800000e+02   7.0495605e-03
   1.3900000e+02   7.0190430e-03
   1.4000000e+02   6.9885254e-03
   1.4100000e+02   6.9580078e-03
   1.4200000e+02   6.9274902e-03
   1.4300000e+02   6.8969727e-03
   1.4400000e+02   6.8664551e-03
   1.4500000e+02   6.8359375e-03
   1.4600000e+02   6.8054199e-03
   1.4700000e+02   6.7749023e-03
   1.4800000e+02   6.7443848e-03
   1.4900000e+02   6.7138672e-03
   1.5000000e+02   6.6833496e-03
   1.5100000e+02   6.6528320e-03
   1.5200000e+02   6.6223145e-03
   1.5300000e+02   6.5917969e-03
   1.5400000e+02   6.5612793e-03
   1.5500000e+02   6.5307617e-03
   1.5600000e+02   6.5002441e-03
   1.5700000e+02   6.4697266e-03
   1.5800000e+02   6.4392090e-03
   1.5900000e+02   6.4086914e-03
   1.6000000e+02   6.3781738e-03
   1.6100000e+02   6.3476563e-03
   1.6200000e+02   6.3171387e-03
   1.6300000e+02   6.2866211e-03
   1.6400000e+02   6.2561035e-03
   1.6500000e+02   6.2255859e-03
   1.6600000e+02   6.1950684e-03
   1.6700000e+02   6.1645508e-03
   1.6800000e+02   6.1340332e-03
   1.6900000e+02   6.1035156e-03
   1.7000000e+02   6.0729980e-03
   1.7100000e+02   6.0424805e-03
   1.7200000e+02   6.0119629e-03
   1.7300000e+02   5.9814453e-03
   1.7400000e+02   5.9509277e-03
   1.7500000e+02   5.9204102e-03
   1.7600000e+02   5.8898926e-03
   1.7700000e+02   5.8593750e-03
   1.7800000e+02   5.8288574e-03
   1.7900000e+02   5.7983398e-03
   1.8000000e+02   5.7678223e-03
   1.8100000e+02   5.7373047e-03
   1.8200000e+02   5.7067871e-03
   1.8300000e+02   5.6762695e-03
   1.8400000e+02   5.6457520e-03
   1.8500000e+02   5.6152344e-03
   1.8600000e+02   5.5847168e-03
   1.8700000e+02   5.5541992e-03
   1.8800000e+02   5.5236816e-03
   1.8900000e+02   5.4931641e-03
   1.9000000e+02   5.4626465e-03
   1.9100000e+02   5.4321289e-03
   1.9200000e+02   5.4016113e-03
   1.9300000e+02   5.3710938e-03
   1.9400000e+02   5.3405762e-03
   1.9500000e+02   5.3100586e-03
   1.9600000e+02   5.2795410e-03
   1.9700000e+02   5.2490234e-03
   1.9800000e+02   5.2185059e-03
   1.9900000e+02   5.1879883e-03
   2.0000000e+02   5.1574707e-03
   2.0100000e+02   5.1269531e-03
   2.0200000e+02   5.0964355e-03
   2.0300000e+02   5.0659180e-03
   2.0400000e+02   5.0354004e-03
   2.0500000e+02   5.0048828e-03
   2.0600000e+02   4.9743652e-03
   2.0700000e+02   4.9438477e-03
   2.0800000e+02   4.9133301e-03
   2.0900000e+02   4.8828125e-03
   2.1000000e+02   4.8522949e-03
   2.1100000e+02   4.8217773e-03
   2.1200000e+02   4.7912598e-03
   2.1300000e+02   4.7607422e-03
   2.1400000e+02   4.7302246e-03
   2.1500000e+02   4.6997070e-03
   2.1600000e+02   4.6691895e-03
   2.1700000e+02   4.6386719e-03
   2.1800000e+02   4.6081543e-03
   2.1900000e+02   4.5776367e-03
   2.2000000e+02   4.5471191e-03
   2.2100000e+02   4.5166016e-03
   2.2200000e+02   4.4860840e-03
   2.2300000e+02   4.4555664e-03
   2.2400000e+02   4.4250488e-03
   2.2500000e+02   4.3945313e-03
   2.2600000e+02   4.3640137e-03
   2.2700000e+02   4.3334961e-03
   2.2800000e+02   4.3029785e-03
   2.2900000e+02   4.2724609e-03
   2.3000000e+02   4.2419434e-03
   2.3100000e+02   4.2114258e-03
   2.3200000e+02   4.1809082e-03
   2.3300000e+02   4.1503906e-03
   2.3400000e+02   4.1198730e-03
   2.3500000e+02   4.0893555e-03
   2.3600000e+02   4.0588379e-03
   2.3700000e+02   4.0283203e-03
   2.3800000e+02   3.9978027e-03
   2.3900000e+02   3.9672852e-03
   2.4000000e+02   3.9367676e-03
   2.4100000e+02   3.9062500e-03
   2.4200000e+02   3.9062500e-03
   2.4300000e+02   3.9062500e-03
   2.4400000e+02   3.9062500e-03
   2.4500000e+02   3.9062500e-03
   2.4600000e+02   3.9062500e-03
   2.4700000e+02   3.9062500e-03
   2.4800000e+02   3.9062500e-03
   2.4900000e+02   3.9062500e-03
   2.5000000e+02   3.9062500e-03
   2.5100000e+02   3.9062500e-03
   2.5200000e+02   3.9062500e-03
   2.5300000e+02   3.9062500e-03
   2.5400000e+02   3.9062500e-03
   2.5500000e+02   3.9062500e-03


==> MonoResultsC2s2.dat <==
   2.0000000e+00   4.5709229e-01
   3.0000000e+00   3.3209229e-01
   4.0000000e+00   2.2854614e-01
   5.0000000e+00   1.9729614e-01
   6.0000000e+00   1.6604614e-01
   7.0000000e+00   1.3479614e-01
   8.0000000e+00   1.1425781e-01
   9.0000000e+00   1.0644531e-01
   1.0000000e+01   9.8632813e-02
   1.1000000e+01   9.0820313e-02
   1.2000000e+01   8.3007813e-02
   1.3000000e+01   7.5195313e-02
   1.4000000e+01   6.7382813e-02
   1.5000000e+01   6.2500000e-02
   1.6000000e+01   5.7128906e-02
   1.7000000e+01   5.5175781e-02
   1.8000000e+01   5.3222656e-02
   1.9000000e+01   5.1269531e-02
   2.0000000e+01   4.9316406e-02
   2.1000000e+01   4.7363281e-02
   2.2000000e+01   4.5410156e-02
   2.3000000e+01   4.3457031e-02
   2.4000000e+01   4.1503906e-02
   2.5000000e+01   3.9550781e-02
   2.6000000e+01   3.7597656e-02
   2.7000000e+01   3.5644531e-02
   2.8000000e+01   3.3691406e-02
   2.9000000e+01   3.1738281e-02
   3.0000000e+01   3.1250000e-02
   3.1000000e+01   3.1250000e-02
   3.2000000e+01   2.8564453e-02
   3.3000000e+01   2.8076172e-02
   3.4000000e+01   2.7587891e-02
   3.5000000e+01   2.7099609e-02
   3.6000000e+01   2.6611328e-02
   3.7000000e+01   2.6123047e-02
   3.8000000e+01   2.5634766e-02
   3.9000000e+01   2.5146484e-02
   4.0000000e+01   2.4658203e-02
   4.1000000e+01   2.4169922e-02
   4.2000000e+01   2.3681641e-02
   4.3000000e+01   2.3193359e-02
   4.4000000e+01   2.2705078e-02
   4.5000000e+01   2.2216797e-02
   4.6000000e+01   2.1728516e-02
   4.7000000e+01   2.1240234e-02
   4.8000000e+01   2.0751953e-02
   4.9000000e+01   2.0263672e-02
   5.0000000e+01   1.9775391e-02
   5.1000000e+01   1.9287109e-02
   5.2000000e+01   1.8798828e-02
   5.3000000e+01   1.8310547e-02
   5.4000000e+01   1.7822266e-02
   5.5000000e+01   1.7333984e-02
   5.6000000e+01   1.6845703e-02
   5.7000000e+01   1.6357422e-02
   5.8000000e+01   1.5869141e-02
   5.9000000e+01   1.5625000e-02
   6.0000000e+01   1.5625000e-02
   6.1000000e+01   1.5625000e-02
   6.2000000e+01   1.5625000e-02
   6.3000000e+01   1.5625000e-02
   6.4000000e+01   1.4282227e-02
   6.5000000e+01   1.4160156e-02
   6.6000000e+01   1.4038086e-02
   6.7000000e+01   1.3916016e-02
   6.8000000e+01   1.3793945e-02
   6.9000000e+01   1.3671875e-02
   7.0000000e+01   1.3549805e-02
   7.1000000e+01   1.3427734e-02
   7.2000000e+01   1.3305664e-02
   7.3000000e+01   1.3183594e-02
   7.4000000e+01   1.3061523e-02
   7.5000000e+01   1.2939453e-02
   7.6000000e+01   1.2817383e-02
   7.7000000e+01   1.2695313e-02
   7.8000000e+01   1.2573242e-02
   7.9000000e+01   1.2451172e-02
   8.0000000e+01   1.2329102e-02
   8.1000000e+01   1.2207031e-02
   8.2000000e+01   1.2084961e-02
   8.3000000e+01   1.1962891e-02
   8.4000000e+01   1.1840820e-02
   8.5000000e+01   1.1718750e-02
   8.6000000e+01   1.1596680e-02
   8.7000000e+01   1.1474609e-02
   8.8000000e+01   1.1352539e-02
   8.9000000e+01   1.1230469e-02
   9.0000000e+01   1.1108398e-02
   9.1000000e+01   1.0986328e-02
   9.2000000e+01   1.0864258e-02
   9.3000000e+01   1.0742188e-02
   9.4000000e+01   1.0620117e-02
   9.5000000e+01   1.0498047e-02
   9.6000000e+01   1.0375977e-02
   9.7000000e+01   1.0253906e-02
   9.8000000e+01   1.0131836e-02
   9.9000000e+01   1.0009766e-02
   1.0000000e+02   9.8876953e-03
   1.0100000e+02   9.7656250e-03
   1.0200000e+02   9.6435547e-03
   1.0300000e+02   9.5214844e-03
   1.0400000e+02   9.3994141e-03
   1.0500000e+02   9.2773438e-03
   1.0600000e+02   9.1552734e-03
   1.0700000e+02   9.0332031e-03
   1.0800000e+02   8.9111328e-03
   1.0900000e+02   8.7890625e-03
   1.1000000e+02   8.6669922e-03
   1.1100000e+02   8.5449219e-03
   1.1200000e+02   8.4228516e-03
   1.1300000e+02   8.3007813e-03
   1.1400000e+02   8.1787109e-03
   1.1500000e+02   8.0566406e-03
   1.1600000e+02   7.9345703e-03
   1.1700000e+02   7.8125000e-03
   1.1800000e+02   7.8125000e-03
   1.1900000e+02   7.8125000e-03
   1.2000000e+02   7.8125000e-03
   1.2100000e+02   7.8125000e-03
   1.2200000e+02   7.8125000e-03
   1.2300000e+02   7.8125000e-03
   1.2400000e+02   7.8125000e-03
   1.2500000e+02   7.8125000e-03
   1.2600000e+02   7.8125000e-03
   1.2700000e+02   7.8125000e-03
   1.2800000e+02   7.1411133e-03
   1.2900000e+02   7.1105957e-03
   1.3000000e+02   7.0800781e-03
   1.3100000e+02   7.0495605e-03
   1.3200000e+02   7.0190430e-03
   1.3300000e+02   6.9885254e-03
   1.3400000e+02   6.9580078e-03
   1.3500000e+02   6.9274902e-03
   1.3600000e+02   6.8969727e-03
   1.3700000e+02   6.8664551e-03
   1.3800000e+02   6.8359375e-03
   1.3900000e+02   6.8054199e-03
   1.4000000e+02   6.7749023e-03
   1.4100000e+02   6.7443848e-03
   1.4200000e+02   6.7138672e-03
   1.4300000e+02   6.6833496e-03
   1.4400000e+02   6.6528320e-03
   1.4500000e+02   6.6223145e-03
   1.4600000e+02   6.5917969e-03
   1.4700000e+02   6.5612793e-03
   1.4800000e+02   6.5307617e-03
   1.4900000e+02   6.5002441e-03
   1.5000000e+02   6.4697266e-03
   1.5100000e+02   6.4392090e-03
   1.5200000e+02   6.4086914e-03
   1.5300000e+02   6.3781738e-03
   1.5400000e+02   6.3476563e-03
   1.5500000e+02   6.3171387e-03
   1.5600000e+02   6.2866211e-03
   1.5700000e+02   6.2561035e-03
   1.5800000e+02   6.2255859e-03
   1.5900000e+02   6.1950684e-03
   1.6000000e+02   6.1645508e-03
   1.6100000e+02   6.1340332e-03
   1.6200000e+02   6.1035156e-03
   1.6300000e+02   6.0729980e-03
   1.6400000e+02   6.0424805e-03
   1.6500000e+02   6.0119629e-03
   1.6600000e+02   5.9814453e-03
   1.6700000e+02   5.9509277e-03
   1.6800000e+02   5.9204102e-03
   1.6900000e+02   5.8898926e-03
   1.7000000e+02   5.8593750e-03
   1.7100000e+02   5.8288574e-03
   1.7200000e+02   5.7983398e-03
   1.7300000e+02   5.7678223e-03
   1.7400000e+02   5.7373047e-03
   1.7500000e+02   5.7067871e-03
   1.7600000e+02   5.6762695e-03
   1.7700000e+02   5.6457520e-03
   1.7800000e+02   5.6152344e-03
   1.7900000e+02   5.5847168e-03
   1.8000000e+02   5.5541992e-03
   1.8100000e+02   5.5236816e-03
   1.8200000e+02   5.4931641e-03
   1.8300000e+02   5.4626465e-03
   1.8400000e+02   5.4321289e-03
   1.8500000e+02   5.4016113e-03
   1.8600000e+02   5.3710938e-03
   1.8700000e+02   5.3405762e-03
   1.8800000e+02   5.3100586e-03
   1.8900000e+02   5.2795410e-03
   1.9000000e+02   5.2490234e-03
   1.9100000e+02   5.2185059e-03
   1.9200000e+02   5.1879883e-03
   1.9300000e+02   5.1574707e-03
   1.9400000e+02   5.1269531e-03
   1.9500000e+02   5.0964355e-03
   1.9600000e+02   5.0659180e-03
   1.9700000e+02   5.0354004e-03
   1.9800000e+02   5.0048828e-03
   1.9900000e+02   4.9743652e-03
   2.0000000e+02   4.9438477e-03
   2.0100000e+02   4.9133301e-03
   2.0200000e+02   4.8828125e-03
   2.0300000e+02   4.8522949e-03
   2.0400000e+02   4.8217773e-03
   2.0500000e+02   4.7912598e-03
   2.0600000e+02   4.7607422e-03
   2.0700000e+02   4.7302246e-03
   2.0800000e+02   4.6997070e-03
   2.0900000e+02   4.6691895e-03
   2.1000000e+02   4.6386719e-03
   2.1100000e+02   4.6081543e-03
   2.1200000e+02   4.5776367e-03
   2.1300000e+02   4.5471191e-03
   2.1400000e+02   4.5166016e-03
   2.1500000e+02   4.4860840e-03
   2.1600000e+02   4.4555664e-03
   2.1700000e+02   4.4250488e-03
   2.1800000e+02   4.3945313e-03
   2.1900000e+02   4.3640137e-03
   2.2000000e+02   4.3334961e-03
   2.2100000e+02   4.3029785e-03
   2.2200000e+02   4.2724609e-03
   2.2300000e+02   4.2419434e-03
   2.2400000e+02   4.2114258e-03
   2.2500000e+02   4.1809082e-03
   2.2600000e+02   4.1503906e-03
   2.2700000e+02   4.1198730e-03
   2.2800000e+02   4.0893555e-03
   2.2900000e+02   4.0588379e-03
   2.3000000e+02   4.0283203e-03
   2.3100000e+02   3.9978027e-03
   2.3200000e+02   3.9672852e-03
   2.3300000e+02   3.9367676e-03
   2.3400000e+02   3.9062500e-03
   2.3500000e+02   3.9062500e-03
   2.3600000e+02   3.9062500e-03
   2.3700000e+02   3.9062500e-03
   2.3800000e+02   3.9062500e-03
   2.3900000e+02   3.9062500e-03
   2.4000000e+02   3.9062500e-03
   2.4100000e+02   3.9062500e-03
   2.4200000e+02   3.9062500e-03
   2.4300000e+02   3.9062500e-03
   2.4400000e+02   3.9062500e-03
   2.4500000e+02   3.9062500e-03
   2.4600000e+02   3.9062500e-03
   2.4700000e+02   3.9062500e-03
   2.4800000e+02   3.9062500e-03
   2.4900000e+02   3.9062500e-03
   2.5000000e+02   3.9062500e-03
   2.5100000e+02   3.9062500e-03
   2.5200000e+02   3.9062500e-03
   2.5300000e+02   3.9062500e-03
   2.5400000e+02   3.9062500e-03
   2.5500000e+02   3.9062500e-03


==> OneOverResults.dat <==
   1.0000000e+00   1.0000e+00   1.0000e+00   9.1421e-01   9.4314e-01
   1.1000000e+00   9.0909e-01   9.5000e-01   8.6421e-01   8.9314e-01
   1.2000000e+00   8.3333e-01   9.0000e-01   8.1421e-01   8.4314e-01
   1.3000000e+00   7.6923e-01   8.5000e-01   7.6421e-01   7.9314e-01
   1.4000000e+00   7.1428e-01   8.0000e-01   7.1421e-01   7.4314e-01
   1.5000000e+00   6.6666e-01   7.5000e-01   6.6421e-01   6.9314e-01
   1.6000000e+00   6.2500e-01   7.0000e-01   6.1421e-01   6.4314e-01
   1.7000000e+00   5.8823e-01   6.5000e-01   5.6421e-01   5.9314e-01
   1.8000000e+00   5.5555e-01   6.0000e-01   5.1421e-01   5.4314e-01
   1.9000000e+00   5.2631e-01   5.5000e-01   4.6421e-01   4.9314e-01
   1.9020000e+00   5.2576e-01   5.4900e-01   4.6321e-01   4.9214e-01
   1.9040000e+00   5.2521e-01   5.4800e-01   4.6221e-01   4.9114e-01
   1.9060000e+00   5.2465e-01   5.4700e-01   4.6121e-01   4.9014e-01
   1.9080000e+00   5.2410e-01   5.4600e-01   4.6021e-01   4.8914e-01
   1.9100000e+00   5.2356e-01   5.4500e-01   4.5921e-01   4.8814e-01
   1.9120000e+00   5.2301e-01   5.4400e-01   4.5821e-01   4.8714e-01
   1.9140000e+00   5.2246e-01   5.4300e-01   4.5721e-01   4.8614e-01
   1.9160000e+00   5.2192e-01   5.4200e-01   4.5621e-01   4.8514e-01
   1.9180000e+00   5.2137e-01   5.4100e-01   4.5521e-01   4.8414e-01
   1.9200000e+00   5.2083e-01   5.4000e-01   4.5421e-01   4.8314e-01
   1.9220000e+00   5.2029e-01   5.3900e-01   4.5321e-01   4.8214e-01
   1.9240000e+00   5.1975e-01   5.3800e-01   4.5221e-01   4.8114e-01
   1.9260000e+00   5.1921e-01   5.3700e-01   4.5121e-01   4.8014e-01
   1.9280000e+00   5.1867e-01   5.3600e-01   4.5021e-01   4.7914e-01
   1.9300000e+00   5.1813e-01   5.3500e-01   4.4921e-01   4.7814e-01
   1.9320000e+00   5.1759e-01   5.3400e-01   4.4821e-01   4.7714e-01
   1.9340000e+00   5.1706e-01   5.3300e-01   4.4721e-01   4.7614e-01
   1.9360000e+00   5.1652e-01   5.3200e-01   4.4621e-01   4.7514e-01
   1.9380000e+00   5.1599e-01   5.3100e-01   4.4521e-01   4.7414e-01
   1.9400000e+00   5.1546e-01   5.3000e-01   4.4421e-01   4.7314e-01
   1.9420000e+00   5.1493e-01   5.2900e-01   4.4321e-01   4.7214e-01
   1.9440000e+00   5.1440e-01   5.2800e-01   4.4221e-01   4.7114e-01
   1.9460000e+00   5.1387e-01   5.2700e-01   4.4121e-01   4.7014e-01
   1.9480000e+00   5.1334e-01   5.2600e-01   4.4021e-01   4.6914e-01
   1.9500000e+00   5.1282e-01   5.2500e-01   4.3921e-01   4.6814e-01
   1.9520000e+00   5.1229e-01   5.2400e-01   4.3821e-01   4.6714e-01
   1.9540000e+00   5.1177e-01   5.2300e-01   4.3721e-01   4.6614e-01
   1.9560000e+00   5.1124e-01   5.2200e-01   4.3621e-01   4.6514e-01
   1.9580000e+00   5.1072e-01   5.2100e-01   4.3521e-01   4.6414e-01
   1.9600000e+00   5.1020e-01   5.2000e-01   4.3421e-01   4.6314e-01
   1.9620000e+00   5.0968e-01   5.1900e-01   4.3321e-01   4.6214e-01
   1.9640000e+00   5.0916e-01   5.1800e-01   4.3221e-01   4.6114e-01
   1.9660000e+00   5.0864e-01   5.1700e-01   4.3121e-01   4.6014e-01
   1.9680000e+00   5.0813e-01   5.1600e-01   4.3021e-01   4.5914e-01
   1.9700000e+00   5.0761e-01   5.1500e-01   4.2921e-01   4.5814e-01
   1.9720000e+00   5.0709e-01   5.1400e-01   4.2821e-01   4.5714e-01
   1.9740000e+00   5.0658e-01   5.1300e-01   4.2721e-01   4.5614e-01
   1.9760000e+00   5.0607e-01   5.1200e-01   4.2621e-01   4.5514e-01
   1.9780000e+00   5.0556e-01   5.1100e-01   4.2521e-01   4.5414e-01
   1.9800000e+00   5.0505e-01   5.1000e-01   4.2421e-01   4.5314e-01
   1.9820000e+00   5.0454e-01   5.0900e-01   4.2321e-01   4.5214e-01
   1.9840000e+00   5.0403e-01   5.0800e-01   4.2221e-01   4.5114e-01
   1.9860000e+00   5.0352e-01   5.0700e-01   4.2121e-01   4.5014e-01
   1.9880000e+00   5.0301e-01   5.0600e-01   4.2021e-01   4.4914e-01
   1.9900000e+00   5.0251e-01   5.0500e-01   4.1921e-01   4.4814e-01
   1.9900500e+00   5.0249e-01   5.0497e-01   4.1918e-01   4.4812e-01
   1.9901000e+00   5.0248e-01   5.0495e-01   4.1916e-01   4.4809e-01
   1.9901500e+00   5.0247e-01   5.0492e-01   4.1913e-01   4.4807e-01
   1.9902000e+00   5.0246e-01   5.0490e-01   4.1911e-01   4.4804e-01
   1.9902500e+00   5.0244e-01   5.0487e-01   4.1908e-01   4.4802e-01
   1.9903000e+00   5.0243e-01   5.0485e-01   4.1906e-01   4.4799e-01
   1.9903500e+00   5.0242e-01   5.0482e-01   4.1903e-01   4.4797e-01
   1.9904000e+00   5.0241e-01   5.0480e-01   4.1901e-01   4.4794e-01
   1.9904500e+00   5.0239e-01   5.0477e-01   4.1898e-01   4.4792e-01
   1.9905000e+00   5.0238e-01   5.0475e-01   4.1896e-01   4.4789e-01
   1.9905500e+00   5.0237e-01   5.0472e-01   4.1893e-01   4.4787e-01
   1.9906000e+00   5.0236e-01   5.0470e-01   4.1891e-01   4.4784e-01
   1.9906500e+00   5.0234e-01   5.0467e-01   4.1888e-01   4.4782e-01
   1.9907000e+00   5.0233e-01   5.0465e-01   4.1886e-01   4.4779e-01
   1.9907500e+00   5.0232e-01   5.0462e-01   4.1883e-01   4.4777e-01
   1.9908000e+00   5.0231e-01   5.0460e-01   4.1881e-01   4.4774e-01
   1.9908500e+00   5.0229e-01   5.0457e-01   4.1878e-01   4.4772e-01
   1.9909000e+00   5.0228e-01   5.0455e-01   4.1876e-01   4.4769e-01
   1.9909500e+00   5.0227e-01   5.0452e-01   4.1873e-01   4.4767e-01
   1.9910000e+00   5.0226e-01   5.0450e-01   4.1871e-01   4.4764e-01
   1.9910500e+00   5.0224e-01   5.0447e-01   4.1868e-01   4.4762e-01
   1.9911000e+00   5.0223e-01   5.0445e-01   4.1866e-01   4.4759e-01
   1.9911500e+00   5.0222e-01   5.0442e-01   4.1863e-01   4.4757e-01
   1.9912000e+00   5.0220e-01   5.0440e-01   4.1861e-01   4.4754e-01
   1.9912500e+00   5.0219e-01   5.0437e-01   4.1858e-01   4.4752e-01
   1.9913000e+00   5.0218e-01   5.0435e-01   4.1856e-01   4.4749e-01
   1.9913500e+00   5.0217e-01   5.0432e-01   4.1853e-01   4.4747e-01
   1.9914000e+00   5.0215e-01   5.0430e-01   4.1851e-01   4.4744e-01
   1.9914500e+00   5.0214e-01   5.0427e-01   4.1848e-01   4.4742e-01
   1.9915000e+00   5.0213e-01   5.0425e-01   4.1846e-01   4.4739e-01
   1.9915500e+00   5.0212e-01   5.0422e-01   4.1843e-01   4.4737e-01
   1.9916000e+00   5.0210e-01   5.0420e-01   4.1841e-01   4.4734e-01
   1.9916500e+00   5.0209e-01   5.0417e-01   4.1838e-01   4.4732e-01
   1.9917000e+00   5.0208e-01   5.0415e-01   4.1836e-01   4.4729e-01
   1.9917500e+00   5.0207e-01   5.0412e-01   4.1833e-01   4.4727e-01
   1.9918000e+00   5.0205e-01   5.0410e-01   4.1831e-01   4.4724e-01
   1.9918500e+00   5.0204e-01   5.0407e-01   4.1828e-01   4.4722e-01
   1.9919000e+00   5.0203e-01   5.0405e-01   4.1826e-01   4.4719e-01
   1.9919500e+00   5.0202e-01   5.0402e-01   4.1823e-01   4.4717e-01
   1.9920000e+00   5.0200e-01   5.0400e-01   4.1821e-01   4.4714e-01
   1.9920500e+00   5.0199e-01   5.0397e-01   4.1818e-01   4.4712e-01
   1.9921000e+00   5.0198e-01   5.0395e-01   4.1816e-01   4.4709e-01
   1.9921500e+00   5.0197e-01   5.0392e-01   4.1813e-01   4.4707e-01
   1.9922000e+00   5.0195e-01   5.0390e-01   4.1811e-01   4.4704e-01
   1.9922500e+00   5.0194e-01   5.0387e-01   4.1808e-01   4.4702e-01
   1.9923000e+00   5.0193e-01   5.0385e-01   4.1806e-01   4.4699e-01
   1.9923500e+00   5.0191e-01   5.0382e-01   4.1803e-01   4.4697e-01
   1.9924000e+00   5.0190e-01   5.0380e-01   4.1801e-01   4.4694e-01
   1.9924500e+00   5.0189e-01   5.0377e-01   4.1798e-01   4.4692e-01
   1.9925000e+00   5.0188e-01   5.0375e-01   4.1796e-01   4.4689e-01
   1.9925500e+00   5.0186e-01   5.0372e-01   4.1793e-01   4.4687e-01
   1.9926000e+00   5.0185e-01   5.0370e-01   4.1791e-01   4.4684e-01
   1.9926500e+00   5.0184e-01   5.0367e-01   4.1788e-01   4.4682e-01
   1.9927000e+00   5.0183e-01   5.0365e-01   4.1786e-01   4.4679e-01
   1.9927500e+00   5.0181e-01   5.0362e-01   4.1783e-01   4.4677e-01
   1.9928000e+00   5.0180e-01   5.0360e-01   4.1781e-01   4.4674e-01
   1.9928500e+00   5.0179e-01   5.0357e-01   4.1778e-01   4.4672e-01
   1.9929000e+00   5.0178e-01   5.0355e-01   4.1776e-01   4.4669e-01
   1.9929500e+00   5.0176e-01   5.0352e-01   4.1773e-01   4.4667e-01
   1.9930000e+00   5.0175e-01   5.0350e-01   4.1771e-01   4.4664e-01
   1.9930500e+00   5.0174e-01   5.0347e-01   4.1768e-01   4.4662e-01
   1.9931000e+00   5.0173e-01   5.0345e-01   4.1766e-01   4.4659e-01
   1.9931500e+00   5.0171e-01   5.0342e-01   4.1763e-01   4.4657e-01
   1.9932000e+00   5.0170e-01   5.0340e-01   4.1761e-01   4.4654e-01
   1.9932500e+00   5.0169e-01   5.0337e-01   4.1758e-01   4.4652e-01
   1.9933000e+00   5.0168e-01   5.0335e-01   4.1756e-01   4.4649e-01
   1.9933500e+00   5.0166e-01   5.0332e-01   4.1753e-01   4.4647e-01
   1.9934000e+00   5.0165e-01   5.0330e-01   4.1751e-01   4.4644e-01
   1.9934500e+00   5.0164e-01   5.0327e-01   4.1748e-01   4.4642e-01
   1.9935000e+00   5.0163e-01   5.0325e-01   4.1746e-01   4.4639e-01
   1.9935500e+00   5.0161e-01   5.0322e-01   4.1743e-01   4.4637e-01
   1.9936000e+00   5.0160e-01   5.0320e-01   4.1741e-01   4.4634e-01
   1.9936500e+00   5.0159e-01   5.0317e-01   4.1738e-01   4.4632e-01
   1.9937000e+00   5.0157e-01   5.0315e-01   4.1736e-01   4.4629e-01
   1.9937500e+00   5.0156e-01   5.0312e-01   4.1733e-01   4.4627e-01
   1.9938000e+00   5.0155e-01   5.0310e-01   4.1731e-01   4.4624e-01
   1.9938500e+00   5.0154e-01   5.0307e-01   4.1728e-01   4.4622e-01
   1.9939000e+00   5.0152e-01   5.0305e-01   4.1726e-01   4.4619e-01
   1.9939500e+00   5.0151e-01   5.0302e-01   4.1723e-01   4.4617e-01
   1.9940000e+00   5.0150e-01   5.0300e-01   4.1721e-01   4.4614e-01
   1.9940500e+00   5.0149e-01   5.0297e-01   4.1718e-01   4.4612e-01
   1.9941000e+00   5.0147e-01   5.0295e-01   4.1716e-01   4.4609e-01
   1.9941500e+00   5.0146e-01   5.0292e-01   4.1713e-01   4.4607e-01
   1.9942000e+00   5.0145e-01   5.0290e-01   4.1711e-01   4.4604e-01
   1.9942500e+00   5.0144e-01   5.0287e-01   4.1708e-01   4.4602e-01
   1.9943000e+00   5.0142e-01   5.0285e-01   4.1706e-01   4.4599e-01
   1.9943500e+00   5.0141e-01   5.0282e-01   4.1703e-01   4.4597e-01
   1.9944000e+00   5.0140e-01   5.0280e-01   4.1701e-01   4.4594e-01
   1.9944500e+00   5.0139e-01   5.0277e-01   4.1698e-01   4.4592e-01
   1.9945000e+00   5.0137e-01   5.0275e-01   4.1696e-01   4.4589e-01
   1.9945500e+00   5.0136e-01   5.0272e-01   4.1693e-01   4.4587e-01
   1.9946000e+00   5.0135e-01   5.0270e-01   4.1691e-01   4.4584e-01
   1.9946500e+00   5.0134e-01   5.0267e-01   4.1688e-01   4.4582e-01
   1.9947000e+00   5.0132e-01   5.0265e-01   4.1686e-01   4.4579e-01
   1.9947500e+00   5.0131e-01   5.0262e-01   4.1683e-01   4.4577e-01
   1.9948000e+00   5.0130e-01   5.0260e-01   4.1681e-01   4.4574e-01
   1.9948500e+00   5.0129e-01   5.0257e-01   4.1678e-01   4.4572e-01
   1.9949000e+00   5.0127e-01   5.0255e-01   4.1676e-01   4.4569e-01
   1.9949500e+00   5.0126e-01   5.0252e-01   4.1673e-01   4.4567e-01
   1.9950000e+00   5.0125e-01   5.0250e-01   4.1671e-01   4.4564e-01
   1.9950500e+00   5.0124e-01   5.0247e-01   4.1668e-01   4.4562e-01
   1.9951000e+00   5.0122e-01   5.0245e-01   4.1666e-01   4.4559e-01
   1.9951500e+00   5.0121e-01   5.0242e-01   4.1663e-01   4.4557e-01
   1.9952000e+00   5.0120e-01   5.0240e-01   4.1661e-01   4.4554e-01
   1.9952500e+00   5.0119e-01   5.0237e-01   4.1658e-01   4.4552e-01
   1.9953000e+00   5.0117e-01   5.0235e-01   4.1656e-01   4.4549e-01
   1.9953500e+00   5.0116e-01   5.0232e-01   4.1653e-01   4.4547e-01
   1.9954000e+00   5.0115e-01   5.0230e-01   4.1651e-01   4.4544e-01
   1.9954500e+00   5.0114e-01   5.0227e-01   4.1648e-01   4.4542e-01
   1.9955000e+00   5.0112e-01   5.0225e-01   4.1646e-01   4.4539e-01
   1.9955500e+00   5.0111e-01   5.0222e-01   4.1643e-01   4.4537e-01
   1.9956000e+00   5.0110e-01   5.0220e-01   4.1641e-01   4.4534e-01
   1.9956500e+00   5.0108e-01   5.0217e-01   4.1638e-01   4.4532e-01
   1.9957000e+00   5.0107e-01   5.0215e-01   4.1636e-01   4.4529e-01
   1.9957500e+00   5.0106e-01   5.0212e-01   4.1633e-01   4.4527e-01
   1.9958000e+00   5.0105e-01   5.0210e-01   4.1631e-01   4.4524e-01
   1.9958500e+00   5.0103e-01   5.0207e-01   4.1628e-01   4.4522e-01
   1.9959000e+00   5.0102e-01   5.0205e-01   4.1626e-01   4.4519e-01
   1.9959500e+00   5.0101e-01   5.0202e-01   4.1623e-01   4.4517e-01
   1.9960000e+00   5.0100e-01   5.0200e-01   4.1621e-01   4.4514e-01
   1.9960500e+00   5.0098e-01   5.0197e-01   4.1618e-01   4.4512e-01
   1.9961000e+00   5.0097e-01   5.0195e-01   4.1616e-01   4.4509e-01
   1.9961500e+00   5.0096e-01   5.0192e-01   4.1613e-01   4.4507e-01
   1.9962000e+00   5.0095e-01   5.0190e-01   4.1611e-01   4.4504e-01
   1.9962500e+00   5.0093e-01   5.0187e-01   4.1608e-01   4.4502e-01
   1.9963000e+00   5.0092e-01   5.0185e-01   4.1606e-01   4.4499e-01
   1.9963500e+00   5.0091e-01   5.0182e-01   4.1603e-01   4.4497e-01
   1.9964000e+00   5.0090e-01   5.0180e-01   4.1601e-01   4.4494e-01
   1.9964500e+00   5.0088e-01   5.0177e-01   4.1598e-01   4.4492e-01
   1.9965000e+00   5.0087e-01   5.0175e-01   4.1596e-01   4.4489e-01
   1.9965500e+00   5.0086e-01   5.0172e-01   4.1593e-01   4.4487e-01
   1.9966000e+00   5.0085e-01   5.0170e-01   4.1591e-01   4.4484e-01
   1.9966500e+00   5.0083e-01   5.0167e-01   4.1588e-01   4.4482e-01
   1.9967000e+00   5.0082e-01   5.0165e-01   4.1586e-01   4.4479e-01
   1.9967500e+00   5.0081e-01   5.0162e-01   4.1583e-01   4.4477e-01
   1.9968000e+00   5.0080e-01   5.0160e-01   4.1581e-01   4.4474e-01
   1.9968500e+00   5.0078e-01   5.0157e-01   4.1578e-01   4.4472e-01
   1.9969000e+00   5.0077e-01   5.0155e-01   4.1576e-01   4.4469e-01
   1.9969500e+00   5.0076e-01   5.0152e-01   4.1573e-01   4.4467e-01
   1.9970000e+00   5.0075e-01   5.0150e-01   4.1571e-01   4.4464e-01
   1.9970500e+00   5.0073e-01   5.0147e-01   4.1568e-01   4.4462e-01
   1.9971000e+00   5.0072e-01   5.0145e-01   4.1566e-01   4.4459e-01
   1.9971500e+00   5.0071e-01   5.0142e-01   4.1563e-01   4.4457e-01
   1.9972000e+00   5.0070e-01   5.0140e-01   4.1561e-01   4.4454e-01
   1.9972500e+00   5.0068e-01   5.0137e-01   4.1558e-01   4.4452e-01
   1.9973000e+00   5.0067e-01   5.0135e-01   4.1556e-01   4.4449e-01
   1.9973500e+00   5.0066e-01   5.0132e-01   4.1553e-01   4.4447e-01
   1.9974000e+00   5.0065e-01   5.0130e-01   4.1551e-01   4.4444e-01
   1.9974500e+00   5.0063e-01   5.0127e-01   4.1548e-01   4.4442e-01
   1.9975000e+00   5.0062e-01   5.0125e-01   4.1546e-01   4.4439e-01
   1.9975500e+00   5.0061e-01   5.0122e-01   4.1543e-01   4.4437e-01
   1.9976000e+00   5.0060e-01   5.0120e-01   4.1541e-01   4.4434e-01
   1.9976500e+00   5.0058e-01   5.0117e-01   4.1538e-01   4.4432e-01
   1.9977000e+00   5.0057e-01   5.0115e-01   4.1536e-01   4.4429e-01
   1.9977500e+00   5.0056e-01   5.0112e-01   4.1533e-01   4.4427e-01
   1.9978000e+00   5.0055e-01   5.0110e-01   4.1531e-01   4.4424e-01
   1.9978500e+00   5.0053e-01   5.0107e-01   4.1528e-01   4.4422e-01
   1.9979000e+00   5.0052e-01   5.0105e-01   4.1526e-01   4.4419e-01
   1.9979500e+00   5.0051e-01   5.0102e-01   4.1523e-01   4.4417e-01
   1.9980000e+00   5.0050e-01   5.0100e-01   4.1521e-01   4.4414e-01
   1.9980500e+00   5.0048e-01   5.0097e-01   4.1518e-01   4.4412e-01
   1.9981000e+00   5.0047e-01   5.0095e-01   4.1516e-01   4.4409e-01
   1.9981500e+00   5.0046e-01   5.0092e-01   4.1513e-01   4.4407e-01
   1.9982000e+00   5.0045e-01   5.0090e-01   4.1511e-01   4.4404e-01
   1.9982500e+00   5.0043e-01   5.0087e-01   4.1508e-01   4.4402e-01
   1.9983000e+00   5.0042e-01   5.0085e-01   4.1506e-01   4.4399e-01
   1.9983500e+00   5.0041e-01   5.0082e-01   4.1503e-01   4.4397e-01
   1.9984000e+00   5.0040e-01   5.0080e-01   4.1501e-01   4.4394e-01
   1.9984500e+00   5.0038e-01   5.0077e-01   4.1498e-01   4.4392e-01
   1.9985000e+00   5.0037e-01   5.0075e-01   4.1496e-01   4.4389e-01
   1.9985500e+00   5.0036e-01   5.0072e-01   4.1493e-01   4.4387e-01
   1.9986000e+00   5.0035e-01   5.0070e-01   4.1491e-01   4.4384e-01
   1.9986500e+00   5.0033e-01   5.0067e-01   4.1488e-01   4.4382e-01
   1.9987000e+00   5.0032e-01   5.0065e-01   4.1486e-01   4.4379e-01
   1.9987500e+00   5.0031e-01   5.0062e-01   4.1483e-01   4.4377e-01
   1.9988000e+00   5.0030e-01   5.0060e-01   4.1481e-01   4.4374e-01
   1.9988500e+00   5.0028e-01   5.0057e-01   4.1478e-01   4.4372e-01
   1.9989000e+00   5.0027e-01   5.0055e-01   4.1476e-01   4.4369e-01
   1.9989500e+00   5.0026e-01   5.0052e-01   4.1473e-01   4.4367e-01
   1.9990000e+00   5.0025e-01   5.0050e-01   4.1471e-01   4.4364e-01
   1.9990500e+00   5.0023e-01   5.0047e-01   4.1468e-01   4.4362e-01
   1.9991000e+00   5.0022e-01   5.0045e-01   4.1466e-01   4.4359e-01
   1.9991500e+00   5.0021e-01   5.0042e-01   4.1463e-01   4.4357e-01
   1.9992000e+00   5.0020e-01   5.0040e-01   4.1461e-01   4.4354e-01
   1.9992500e+00   5.0018e-01   5.0037e-01   4.1458e-01   4.4352e-01
   1.9993000e+00   5.0017e-01   5.0035e-01   4.1456e-01   4.4349e-01
   1.9993500e+00   5.0016e-01   5.0032e-01   4.1453e-01   4.4347e-01
   1.9994000e+00   5.0015e-01   5.0030e-01   4.1451e-01   4.4344e-01
   1.9994500e+00   5.0013e-01   5.0027e-01   4.1448e-01   4.4342e-01
   1.9995000e+00   5.0012e-01   5.0025e-01   4.1446e-01   4.4339e-01
   1.9995500e+00   5.0011e-01   5.0022e-01   4.1443e-01   4.4337e-01
   1.9996000e+00   5.0010e-01   5.0020e-01   4.1441e-01   4.4334e-01
   1.9996500e+00   5.0008e-01   5.0017e-01   4.1438e-01   4.4332e-01
   1.9997000e+00   5.00e-01   5.0015e-01   4.1436e-01   4.43e-01
   1.9997500e+00   5.00e-01   5.0012e-01   4.1433e-01   4.43e-01
   1.9998000e+00   5.00e-01   5.0010e-01   4.1431e-01   4.43e-01
   1.9998500e+00   5.00e-01   5.0007e-01   4.1428e-01   4.43e-01
   1.9999000e+00   5.00e-01   5.0005e-01   4.1426e-01   4.43e-01
   1.9999500e+00   5.00e-01   5.0002e-01   4.1423e-01   4.43e-01
   2.0000000e+00   5.00e-01   5.0000e-01   4.5710e-01   4.71e-01
   2.1000000e+00   4.7619e-01   4.8750e-01   4.4460e-01   4.5907e-01
   2.2000000e+00   4.5454e-01   4.7500e-01   4.3210e-01   4.4657e-01
   2.3000000e+00   4.3478e-01   4.6250e-01   4.1960e-01   4.3407e-01
   2.4000000e+00   4.1666e-01   4.5000e-01   4.0710e-01   4.2157e-01
   2.5000000e+00   4.0000e-01   4.3750e-01   3.9460e-01   4.0907e-01
   2.6000000e+00   3.8461e-01   4.2500e-01   3.8210e-01   3.9657e-01
   2.7000000e+00   3.7037e-01   4.1250e-01   3.6960e-01   3.8407e-01
   2.8000000e+00   3.5714e-01   4.0000e-01   3.5710e-01   3.7157e-01
   2.9000000e+00   3.4482e-01   3.8750e-01   3.4460e-01   3.5907e-01
   3.0000000e+00   3.3333e-01   3.7500e-01   3.3210e-01   3.4657e-01
   3.1000000e+00   3.2258e-01   3.6250e-01   3.1960e-01   3.3407e-01
   3.2000000e+00   3.1250e-01   3.5000e-01   3.0710e-01   3.2157e-01
   3.3000000e+00   3.0303e-01   3.3750e-01   2.9460e-01   3.0907e-01
   3.4000000e+00   2.9411e-01   3.2500e-01   2.8210e-01   2.9657e-01
   3.5000000e+00   2.8571e-01   3.1250e-01   2.6960e-01   2.8407e-01
   3.6000000e+00   2.7777e-01   3.0000e-01   2.5710e-01   2.7157e-01
   3.7000000e+00   2.7027e-01   2.8750e-01   2.4460e-01   2.5907e-01
   3.8000000e+00   2.6315e-01   2.7500e-01   2.3210e-01   2.4657e-01
   3.9000000e+00   2.5641e-01   2.6250e-01   2.1960e-01   2.3407e-01
   3.9020000e+00   2.5627e-01   2.6225e-01   2.1935e-01   2.3382e-01
   3.9040000e+00   2.5614e-01   2.6200e-01   2.1910e-01   2.3357e-01
   3.9060000e+00   2.5601e-01   2.6175e-01   2.1885e-01   2.3332e-01
   3.9080000e+00   2.5588e-01   2.6150e-01   2.1860e-01   2.3307e-01
   3.9100000e+00   2.5575e-01   2.6125e-01   2.1835e-01   2.3282e-01
   3.9120000e+00   2.5562e-01   2.6100e-01   2.1810e-01   2.3257e-01
   3.9140000e+00   2.5549e-01   2.6075e-01   2.1785e-01   2.3232e-01
   3.9160000e+00   2.5536e-01   2.6050e-01   2.1760e-01   2.3207e-01
   3.9180000e+00   2.5523e-01   2.6025e-01   2.1735e-01   2.3182e-01
   3.9200000e+00   2.5510e-01   2.6000e-01   2.1710e-01   2.3157e-01
   3.9220000e+00   2.5497e-01   2.5975e-01   2.1685e-01   2.3132e-01
   3.9240000e+00   2.5484e-01   2.5950e-01   2.1660e-01   2.3107e-01
   3.9260000e+00   2.5471e-01   2.5925e-01   2.1635e-01   2.3082e-01
   3.9280000e+00   2.5458e-01   2.5900e-01   2.1610e-01   2.3057e-01
   3.9300000e+00   2.5445e-01   2.5875e-01   2.1585e-01   2.3032e-01
   3.9320000e+00   2.5432e-01   2.5850e-01   2.1560e-01   2.3007e-01
   3.9340000e+00   2.5419e-01   2.5825e-01   2.1535e-01   2.2982e-01
   3.9360000e+00   2.5406e-01   2.5800e-01   2.1510e-01   2.2957e-01
   3.9380000e+00   2.5393e-01   2.5775e-01   2.1485e-01   2.2932e-01
   3.9400000e+00   2.5380e-01   2.5750e-01   2.1460e-01   2.2907e-01
   3.9420000e+00   2.5367e-01   2.5725e-01   2.1435e-01   2.2882e-01
   3.9440000e+00   2.5354e-01   2.5700e-01   2.1410e-01   2.2857e-01
   3.9460000e+00   2.5342e-01   2.5675e-01   2.1385e-01   2.2832e-01
   3.9480000e+00   2.5329e-01   2.5650e-01   2.1360e-01   2.2807e-01
   3.9500000e+00   2.5316e-01   2.5625e-01   2.1335e-01   2.2782e-01
   3.9520000e+00   2.5303e-01   2.5600e-01   2.1310e-01   2.2757e-01
   3.9540000e+00   2.5290e-01   2.5575e-01   2.1285e-01   2.2732e-01
   3.9560000e+00   2.5278e-01   2.5550e-01   2.1260e-01   2.2707e-01
   3.9580000e+00   2.5265e-01   2.5525e-01   2.1235e-01   2.2682e-01
   3.9600000e+00   2.5252e-01   2.5500e-01   2.1210e-01   2.2657e-01
   3.9620000e+00   2.5239e-01   2.5475e-01   2.1185e-01   2.2632e-01
   3.9640000e+00   2.5227e-01   2.5450e-01   2.1160e-01   2.2607e-01
   3.9660000e+00   2.5214e-01   2.5425e-01   2.1135e-01   2.2582e-01
   3.9680000e+00   2.5201e-01   2.5400e-01   2.1110e-01   2.2557e-01
   3.9700000e+00   2.5188e-01   2.5375e-01   2.1085e-01   2.2532e-01
   3.9720000e+00   2.5176e-01   2.5350e-01   2.1060e-01   2.2507e-01
   3.9740000e+00   2.5163e-01   2.5325e-01   2.1035e-01   2.2482e-01
   3.9760000e+00   2.5150e-01   2.5300e-01   2.1010e-01   2.2457e-01
   3.9780000e+00   2.5138e-01   2.5275e-01   2.0985e-01   2.2432e-01
   3.9800000e+00   2.5125e-01   2.5250e-01   2.0960e-01   2.2407e-01
   3.9820000e+00   2.5113e-01   2.5225e-01   2.0935e-01   2.2382e-01
   3.9840000e+00   2.5100e-01   2.5200e-01   2.0910e-01   2.2357e-01
   3.9860000e+00   2.5087e-01   2.5175e-01   2.0885e-01   2.2332e-01
   3.9880000e+00   2.5075e-01   2.5150e-01   2.0860e-01   2.2307e-01
   3.9900000e+00   2.5062e-01   2.5125e-01   2.0835e-01   2.2282e-01
   3.9900500e+00   2.5062e-01   2.5124e-01   2.0835e-01   2.2281e-01
   3.9901000e+00   2.5062e-01   2.5123e-01   2.0834e-01   2.2281e-01
   3.9901500e+00   2.5061e-01   2.5123e-01   2.0833e-01   2.2280e-01
   3.9902000e+00   2.5061e-01   2.5122e-01   2.0833e-01   2.2279e-01
   3.9902500e+00   2.5061e-01   2.5121e-01   2.0832e-01   2.2279e-01
   3.9903000e+00   2.5060e-01   2.5121e-01   2.0831e-01   2.2278e-01
   3.9903500e+00   2.5060e-01   2.5120e-01   2.0831e-01   2.2277e-01
   3.9904000e+00   2.5060e-01   2.5120e-01   2.0830e-01   2.2277e-01
   3.9904500e+00   2.5059e-01   2.5119e-01   2.0830e-01   2.2276e-01
   3.9905000e+00   2.5059e-01   2.5118e-01   2.0829e-01   2.2276e-01
   3.9905500e+00   2.5059e-01   2.5118e-01   2.0828e-01   2.2275e-01
   3.9906000e+00   2.5058e-01   2.5117e-01   2.0828e-01   2.2274e-01
   3.9906500e+00   2.5058e-01   2.5116e-01   2.0827e-01   2.2274e-01
   3.9907000e+00   2.5058e-01   2.5116e-01   2.0826e-01   2.2273e-01
   3.9907500e+00   2.5057e-01   2.5115e-01   2.0826e-01   2.2272e-01
   3.9908000e+00   2.5057e-01   2.5115e-01   2.0825e-01   2.2272e-01
   3.9908500e+00   2.5057e-01   2.5114e-01   2.0825e-01   2.2271e-01
   3.9909000e+00   2.5057e-01   2.5113e-01   2.0824e-01   2.2271e-01
   3.9909500e+00   2.5056e-01   2.5113e-01   2.0823e-01   2.2270e-01
   3.9910000e+00   2.5056e-01   2.5112e-01   2.0823e-01   2.2269e-01
   3.9910500e+00   2.5056e-01   2.5111e-01   2.0822e-01   2.2269e-01
   3.9911000e+00   2.5055e-01   2.5111e-01   2.0821e-01   2.2268e-01
   3.9911500e+00   2.5055e-01   2.5110e-01   2.0821e-01   2.2267e-01
   3.9912000e+00   2.5055e-01   2.5110e-01   2.0820e-01   2.2267e-01
   3.9912500e+00   2.5054e-01   2.5109e-01   2.0820e-01   2.2266e-01
   3.9913000e+00   2.5054e-01   2.5108e-01   2.0819e-01   2.2266e-01
   3.9913500e+00   2.5054e-01   2.5108e-01   2.0818e-01   2.2265e-01
   3.9914000e+00   2.5053e-01   2.5107e-01   2.0818e-01   2.2264e-01
   3.9914500e+00   2.5053e-01   2.5106e-01   2.0817e-01   2.2264e-01
   3.9915000e+00   2.5053e-01   2.5106e-01   2.0816e-01   2.2263e-01
   3.9915500e+00   2.5052e-01   2.5105e-01   2.0816e-01   2.2262e-01
   3.9916000e+00   2.5052e-01   2.5105e-01   2.0815e-01   2.2262e-01
   3.9916500e+00   2.5052e-01   2.5104e-01   2.0815e-01   2.2261e-01
   3.9917000e+00   2.5051e-01   2.5103e-01   2.0814e-01   2.2261e-01
   3.9917500e+00   2.5051e-01   2.5103e-01   2.0813e-01   2.2260e-01
   3.9918000e+00   2.5051e-01   2.5102e-01   2.0813e-01   2.2259e-01
   3.9918500e+00   2.5051e-01   2.5101e-01   2.0812e-01   2.2259e-01
   3.9919000e+00   2.5050e-01   2.5101e-01   2.0811e-01   2.2258e-01
   3.9919500e+00   2.5050e-01   2.5100e-01   2.0811e-01   2.2257e-01
   3.9920000e+00   2.5050e-01   2.5100e-01   2.0810e-01   2.2257e-01
   3.9920500e+00   2.5049e-01   2.5099e-01   2.0810e-01   2.2256e-01
   3.9921000e+00   2.5049e-01   2.5098e-01   2.0809e-01   2.2256e-01
   3.9921500e+00   2.5049e-01   2.5098e-01   2.0808e-01   2.2255e-01
   3.9922000e+00   2.5048e-01   2.5097e-01   2.0808e-01   2.2254e-01
   3.9922500e+00   2.5048e-01   2.5096e-01   2.0807e-01   2.2254e-01
   3.9923000e+00   2.5048e-01   2.5096e-01   2.0806e-01   2.2253e-01
   3.9923500e+00   2.5047e-01   2.5095e-01   2.0806e-01   2.2252e-01
   3.9924000e+00   2.5047e-01   2.5095e-01   2.0805e-01   2.2252e-01
   3.9924500e+00   2.5047e-01   2.5094e-01   2.0805e-01   2.2251e-01
   3.9925000e+00   2.5046e-01   2.5093e-01   2.0804e-01   2.2251e-01
   3.9925500e+00   2.5046e-01   2.5093e-01   2.0803e-01   2.2250e-01
   3.9926000e+00   2.5046e-01   2.5092e-01   2.0803e-01   2.2249e-01
   3.9926500e+00   2.5046e-01   2.5091e-01   2.0802e-01   2.2249e-01
   3.9927000e+00   2.5045e-01   2.5091e-01   2.0801e-01   2.2248e-01
   3.9927500e+00   2.5045e-01   2.5090e-01   2.0801e-01   2.2247e-01
   3.9928000e+00   2.5045e-01   2.5090e-01   2.0800e-01   2.2247e-01
   3.9928500e+00   2.5044e-01   2.5089e-01   2.0800e-01   2.2246e-01
   3.9929000e+00   2.5044e-01   2.5088e-01   2.0799e-01   2.2246e-01
   3.9929500e+00   2.5044e-01   2.5088e-01   2.0798e-01   2.2245e-01
   3.9930000e+00   2.5043e-01   2.5087e-01   2.0798e-01   2.2244e-01
   3.9930500e+00   2.5043e-01   2.5086e-01   2.0797e-01   2.2244e-01
   3.9931000e+00   2.5043e-01   2.5086e-01   2.0796e-01   2.2243e-01
   3.9931500e+00   2.5042e-01   2.5085e-01   2.0796e-01   2.2242e-01
   3.9932000e+00   2.5042e-01   2.5085e-01   2.0795e-01   2.2242e-01
   3.9932500e+00   2.5042e-01   2.5084e-01   2.0795e-01   2.2241e-01
   3.9933000e+00   2.5041e-01   2.5083e-01   2.0794e-01   2.2241e-01
   3.9933500e+00   2.5041e-01   2.5083e-01   2.0793e-01   2.2240e-01
   3.9934000e+00   2.5041e-01   2.5082e-01   2.0793e-01   2.2239e-01
   3.9934500e+00   2.5041e-01   2.5081e-01   2.0792e-01   2.2239e-01
   3.9935000e+00   2.5040e-01   2.5081e-01   2.0791e-01   2.2238e-01
   3.9935500e+00   2.5040e-01   2.5080e-01   2.0791e-01   2.2237e-01
   3.9936000e+00   2.5040e-01   2.5080e-01   2.0790e-01   2.2237e-01
   3.9936500e+00   2.5039e-01   2.5079e-01   2.0790e-01   2.2236e-01
   3.9937000e+00   2.5039e-01   2.5078e-01   2.0789e-01   2.2236e-01
   3.9937500e+00   2.5039e-01   2.5078e-01   2.0788e-01   2.2235e-01
   3.9938000e+00   2.5038e-01   2.5077e-01   2.0788e-01   2.2234e-01
   3.9938500e+00   2.5038e-01   2.5076e-01   2.0787e-01   2.2234e-01
   3.9939000e+00   2.5038e-01   2.5076e-01   2.0786e-01   2.2233e-01
   3.9939500e+00   2.5037e-01   2.5075e-01   2.0786e-01   2.2232e-01
   3.9940000e+00   2.5037e-01   2.5075e-01   2.0785e-01   2.2232e-01
   3.9940500e+00   2.5037e-01   2.5074e-01   2.0785e-01   2.2231e-01
   3.9941000e+00   2.5036e-01   2.5073e-01   2.0784e-01   2.2231e-01
   3.9941500e+00   2.5036e-01   2.5073e-01   2.0783e-01   2.2230e-01
   3.9942000e+00   2.5036e-01   2.5072e-01   2.0783e-01   2.2229e-01
   3.9942500e+00   2.5035e-01   2.5071e-01   2.0782e-01   2.2229e-01
   3.9943000e+00   2.5035e-01   2.5071e-01   2.0781e-01   2.2228e-01
   3.9943500e+00   2.5035e-01   2.5070e-01   2.0781e-01   2.2227e-01
   3.9944000e+00   2.5035e-01   2.5070e-01   2.0780e-01   2.2227e-01
   3.9944500e+00   2.5034e-01   2.5069e-01   2.0780e-01   2.2226e-01
   3.9945000e+00   2.5034e-01   2.5068e-01   2.0779e-01   2.2226e-01
   3.9945500e+00   2.5034e-01   2.5068e-01   2.0778e-01   2.2225e-01
   3.9946000e+00   2.5033e-01   2.5067e-01   2.0778e-01   2.2224e-01
   3.9946500e+00   2.5033e-01   2.5066e-01   2.0777e-01   2.2224e-01
   3.9947000e+00   2.5033e-01   2.5066e-01   2.0776e-01   2.2223e-01
   3.9947500e+00   2.5032e-01   2.5065e-01   2.0776e-01   2.2222e-01
   3.9948000e+00   2.5032e-01   2.5065e-01   2.0775e-01   2.2222e-01
   3.9948500e+00   2.5032e-01   2.5064e-01   2.0775e-01   2.2221e-01
   3.9949000e+00   2.5031e-01   2.5063e-01   2.0774e-01   2.2221e-01
   3.9949500e+00   2.5031e-01   2.5063e-01   2.0773e-01   2.2220e-01
   3.9950000e+00   2.5031e-01   2.5062e-01   2.0773e-01   2.2219e-01
   3.9950500e+00   2.5030e-01   2.5061e-01   2.0772e-01   2.2219e-01
   3.9951000e+00   2.5030e-01   2.5061e-01   2.0771e-01   2.2218e-01
   3.9951500e+00   2.5030e-01   2.5060e-01   2.0771e-01   2.2217e-01
   3.9952000e+00   2.5030e-01   2.5060e-01   2.0770e-01   2.2217e-01
   3.9952500e+00   2.5029e-01   2.5059e-01   2.0770e-01   2.2216e-01
   3.9953000e+00   2.5029e-01   2.5058e-01   2.0769e-01   2.2216e-01
   3.9953500e+00   2.5029e-01   2.5058e-01   2.0768e-01   2.2215e-01
   3.9954000e+00   2.5028e-01   2.5057e-01   2.0768e-01   2.2214e-01
   3.9954500e+00   2.5028e-01   2.5056e-01   2.0767e-01   2.2214e-01
   3.9955000e+00   2.5028e-01   2.5056e-01   2.0766e-01   2.2213e-01
   3.9955500e+00   2.5027e-01   2.5055e-01   2.0766e-01   2.2212e-01
   3.9956000e+00   2.5027e-01   2.5055e-01   2.0765e-01   2.2212e-01
   3.9956500e+00   2.5027e-01   2.5054e-01   2.0765e-01   2.2211e-01
   3.9957000e+00   2.5026e-01   2.5053e-01   2.0764e-01   2.2211e-01
   3.9957500e+00   2.5026e-01   2.5053e-01   2.0763e-01   2.2210e-01
   3.9958000e+00   2.5026e-01   2.5052e-01   2.0763e-01   2.2209e-01
   3.9958500e+00   2.5025e-01   2.5051e-01   2.0762e-01   2.2209e-01
   3.9959000e+00   2.5025e-01   2.5051e-01   2.0761e-01   2.2208e-01
   3.9959500e+00   2.5025e-01   2.5050e-01   2.0761e-01   2.2207e-01
   3.9960000e+00   2.5025e-01   2.5050e-01   2.0760e-01   2.2207e-01
   3.9960500e+00   2.5024e-01   2.5049e-01   2.0760e-01   2.2206e-01
   3.9961000e+00   2.5024e-01   2.5048e-01   2.0759e-01   2.2206e-01
   3.9961500e+00   2.5024e-01   2.5048e-01   2.0758e-01   2.2205e-01
   3.9962000e+00   2.5023e-01   2.5047e-01   2.0758e-01   2.2204e-01
   3.9962500e+00   2.5023e-01   2.5046e-01   2.0757e-01   2.2204e-01
   3.9963000e+00   2.5023e-01   2.5046e-01   2.0756e-01   2.2203e-01
   3.9963500e+00   2.5022e-01   2.5045e-01   2.0756e-01   2.2202e-01
   3.9964000e+00   2.5022e-01   2.5045e-01   2.0755e-01   2.2202e-01
   3.9964500e+00   2.5022e-01   2.5044e-01   2.0755e-01   2.2201e-01
   3.9965000e+00   2.5021e-01   2.5043e-01   2.0754e-01   2.2201e-01
   3.9965500e+00   2.5021e-01   2.5043e-01   2.0753e-01   2.2200e-01
   3.9966000e+00   2.5021e-01   2.5042e-01   2.0753e-01   2.2199e-01
   3.9966500e+00   2.5020e-01   2.5041e-01   2.0752e-01   2.2199e-01
   3.9967000e+00   2.5020e-01   2.5041e-01   2.0751e-01   2.2198e-01
   3.9967500e+00   2.5020e-01   2.5040e-01   2.0751e-01   2.2197e-01
   3.9968000e+00   2.5020e-01   2.5040e-01   2.0750e-01   2.2197e-01
   3.9968500e+00   2.5019e-01   2.5039e-01   2.0750e-01   2.2196e-01
   3.9969000e+00   2.5019e-01   2.5038e-01   2.0749e-01   2.2196e-01
   3.9969500e+00   2.5019e-01   2.5038e-01   2.0748e-01   2.2195e-01
   3.9970000e+00   2.5018e-01   2.5037e-01   2.0748e-01   2.2194e-01
   3.9970500e+00   2.5018e-01   2.5036e-01   2.0747e-01   2.2194e-01
   3.9971000e+00   2.5018e-01   2.5036e-01   2.0746e-01   2.2193e-01
   3.9971500e+00   2.5017e-01   2.5035e-01   2.0746e-01   2.2192e-01
   3.9972000e+00   2.5017e-01   2.5035e-01   2.0745e-01   2.2192e-01
   3.9972500e+00   2.5017e-01   2.5034e-01   2.0745e-01   2.2191e-01
   3.9973000e+00   2.5016e-01   2.5033e-01   2.0744e-01   2.2191e-01
   3.9973500e+00   2.5016e-01   2.5033e-01   2.0743e-01   2.2190e-01
   3.9974000e+00   2.5016e-01   2.5032e-01   2.0743e-01   2.2189e-01
   3.9974500e+00   2.5015e-01   2.5031e-01   2.0742e-01   2.2189e-01
   3.9975000e+00   2.5015e-01   2.5031e-01   2.0741e-01   2.2188e-01
   3.9975500e+00   2.5015e-01   2.5030e-01   2.0741e-01   2.2187e-01
   3.9976000e+00   2.5015e-01   2.5030e-01   2.0740e-01   2.2187e-01
   3.9976500e+00   2.5014e-01   2.5029e-01   2.0740e-01   2.2186e-01
   3.9977000e+00   2.5014e-01   2.5028e-01   2.0739e-01   2.2186e-01
   3.9977500e+00   2.5014e-01   2.5028e-01   2.0738e-01   2.2185e-01
   3.9978000e+00   2.5013e-01   2.5027e-01   2.0738e-01   2.2184e-01
   3.9978500e+00   2.5013e-01   2.5026e-01   2.0737e-01   2.2184e-01
   3.9979000e+00   2.5013e-01   2.5026e-01   2.0736e-01   2.2183e-01
   3.9979500e+00   2.5012e-01   2.5025e-01   2.0736e-01   2.2182e-01
   3.9980000e+00   2.5012e-01   2.5025e-01   2.0735e-01   2.2182e-01
   3.9980500e+00   2.5012e-01   2.5024e-01   2.0735e-01   2.2181e-01
   3.9981000e+00   2.5011e-01   2.5023e-01   2.0734e-01   2.2181e-01
   3.9981500e+00   2.5011e-01   2.5023e-01   2.0733e-01   2.2180e-01
   3.9982000e+00   2.5011e-01   2.5022e-01   2.0733e-01   2.2179e-01
   3.9982500e+00   2.5010e-01   2.5021e-01   2.0732e-01   2.2179e-01
   3.9983000e+00   2.5010e-01   2.5021e-01   2.0731e-01   2.2178e-01
   3.9983500e+00   2.5010e-01   2.5020e-01   2.0731e-01   2.2177e-01
   3.9984000e+00   2.5010e-01   2.5020e-01   2.0730e-01   2.2177e-01
   3.9984500e+00   2.5009e-01   2.5019e-01   2.0730e-01   2.2176e-01
   3.9985000e+00   2.5009e-01   2.5018e-01   2.0729e-01   2.2176e-01
   3.9985500e+00   2.5009e-01   2.5018e-01   2.0728e-01   2.2175e-01
   3.9986000e+00   2.5008e-01   2.5017e-01   2.0728e-01   2.2174e-01
   3.9986500e+00   2.5008e-01   2.5016e-01   2.0727e-01   2.2174e-01
   3.9987000e+00   2.5008e-01   2.5016e-01   2.0726e-01   2.2173e-01
   3.9987500e+00   2.5007e-01   2.5015e-01   2.0726e-01   2.2172e-01
   3.9988000e+00   2.5007e-01   2.5015e-01   2.0725e-01   2.2172e-01
   3.9988500e+00   2.5007e-01   2.5014e-01   2.0725e-01   2.2171e-01
   3.9989000e+00   2.5006e-01   2.5013e-01   2.0724e-01   2.2171e-01
   3.9989500e+00   2.5006e-01   2.5013e-01   2.0723e-01   2.2170e-01
   3.9990000e+00   2.5006e-01   2.5012e-01   2.0723e-01   2.2169e-01
   3.9990500e+00   2.5005e-01   2.5011e-01   2.0722e-01   2.2169e-01
   3.9991000e+00   2.5005e-01   2.5011e-01   2.0721e-01   2.2168e-01
   3.9991500e+00   2.5005e-01   2.5010e-01   2.0721e-01   2.2167e-01
   3.9992000e+00   2.5005e-01   2.5010e-01   2.0720e-01   2.2167e-01
   3.9992500e+00   2.5004e-01   2.5009e-01   2.0720e-01   2.2166e-01
   3.9993000e+00   2.5004e-01   2.5008e-01   2.0719e-01   2.2166e-01
   3.9993500e+00   2.5004e-01   2.5008e-01   2.0718e-01   2.2165e-01
   3.9994000e+00   2.5003e-01   2.5007e-01   2.0718e-01   2.2164e-01
   3.9994500e+00   2.5003e-01   2.5006e-01   2.0717e-01   2.2164e-01
   3.9995000e+00   2.5003e-01   2.5006e-01   2.0716e-01   2.2163e-01
   3.9995500e+00   2.5002e-01   2.5005e-01   2.0716e-01   2.2162e-01
   3.9996000e+00   2.5002e-01   2.5005e-01   2.0715e-01   2.2162e-01
   3.9996500e+00   2.5002e-01   2.5004e-01   2.0715e-01   2.2161e-01
   3.9997000e+00   2.5001e-01   2.5003e-01   2.0714e-01   2.2161e-01
   3.9997500e+00   2.5001e-01   2.5003e-01   2.0713e-01   2.2160e-01
   3.9998000e+00   2.5001e-01   2.5002e-01   2.0713e-01   2.2159e-01
   3.9998500e+00   2.5000e-01   2.5001e-01   2.0712e-01   2.2159e-01
   3.9999000e+00   2.5000e-01   2.5001e-01   2.0711e-01   2.2158e-01
   3.9999500e+00   2.5000e-01   2.5000e-01   2.0711e-01   2.2157e-01
   4.0000000e+00   2.5000e-01   2.5000e-01   2.2855e-01   2.3578e-01
   4.1000000e+00   2.4390e-01   2.4687e-01   2.2542e-01   2.3266e-01
   4.2000000e+00   2.3809e-01   2.4375e-01   2.2230e-01   2.2953e-01
   4.3000000e+00   2.3255e-01   2.4062e-01   2.1917e-01   2.2641e-01
   4.4000000e+00   2.2727e-01   2.3750e-01   2.1605e-01   2.2328e-01
   4.5000000e+00   2.2222e-01   2.3437e-01   2.1292e-01   2.2016e-01
   4.6000000e+00   2.1739e-01   2.3125e-01   2.0980e-01   2.1703e-01
   4.7000000e+00   2.1276e-01   2.2812e-01   2.0667e-01   2.1391e-01
   4.8000000e+00   2.0833e-01   2.2500e-01   2.0355e-01   2.1078e-01
   4.9000000e+00   2.0408e-01   2.2187e-01   2.0042e-01   2.0766e-01
   5.0000000e+00   2.0000e-01   2.1875e-01   1.9730e-01   2.0453e-01
   5.1000000e+00   1.9607e-01   2.1562e-01   1.9417e-01   2.0141e-01
   5.2000000e+00   1.9230e-01   2.1250e-01   1.9105e-01   1.9828e-01
   5.3000000e+00   1.8867e-01   2.0937e-01   1.8792e-01   1.9516e-01
   5.4000000e+00   1.8518e-01   2.0625e-01   1.8480e-01   1.9203e-01
   5.5000000e+00   1.8181e-01   2.0312e-01   1.8167e-01   1.8891e-01
   5.6000000e+00   1.7857e-01   2.0000e-01   1.7855e-01   1.8578e-01
   5.7000000e+00   1.7543e-01   1.9687e-01   1.7542e-01   1.8266e-01
   5.8000000e+00   1.7241e-01   1.9375e-01   1.7230e-01   1.7953e-01
   5.9000000e+00   1.6949e-01   1.9062e-01   1.6917e-01   1.7641e-01
   6.0000000e+00   1.6666e-01   1.8750e-01   1.6605e-01   1.7328e-01
   6.1000000e+00   1.6393e-01   1.8437e-01   1.6292e-01   1.7016e-01
   6.2000000e+00   1.6129e-01   1.8125e-01   1.5980e-01   1.6703e-01
   6.3000000e+00   1.5873e-01   1.7812e-01   1.5667e-01   1.6391e-01
   6.4000000e+00   1.5625e-01   1.7500e-01   1.5355e-01   1.6078e-01
   6.5000000e+00   1.5384e-01   1.7187e-01   1.5042e-01   1.5766e-01
   6.6000000e+00   1.5151e-01   1.6875e-01   1.4730e-01   1.5453e-01
   6.7000000e+00   1.4925e-01   1.6562e-01   1.4417e-01   1.5141e-01
   6.8000000e+00   1.4705e-01   1.6250e-01   1.4105e-01   1.4828e-01
   6.9000000e+00   1.4492e-01   1.5937e-01   1.3792e-01   1.4516e-01
   7.0000000e+00   1.4285e-01   1.5625e-01   1.3480e-01   1.4203e-01
   7.1000000e+00   1.4084e-01   1.5312e-01   1.3167e-01   1.3891e-01
   7.2000000e+00   1.3888e-01   1.5000e-01   1.2855e-01   1.3578e-01
   7.3000000e+00   1.3698e-01   1.4687e-01   1.2542e-01   1.3266e-01
   7.4000000e+00   1.3513e-01   1.4375e-01   1.2230e-01   1.2953e-01
   7.5000000e+00   1.3333e-01   1.4062e-01   1.1917e-01   1.2641e-01
   7.6000000e+00   1.3157e-01   1.3750e-01   1.1605e-01   1.2328e-01
   7.7000000e+00   1.2987e-01   1.3437e-01   1.1292e-01   1.2016e-01
   7.8000000e+00   1.2820e-01   1.3125e-01   1.0980e-01   1.1703e-01
   7.9000000e+00   1.2658e-01   1.2812e-01   1.0667e-01   1.1391e-01
   7.9020000e+00   1.2655e-01   1.2806e-01   1.0661e-01   1.1384e-01
   7.9040000e+00   1.2651e-01   1.2800e-01   1.0655e-01   1.1378e-01
   7.9060000e+00   1.2648e-01   1.2793e-01   1.0649e-01   1.1372e-01
   7.9080000e+00   1.2645e-01   1.2787e-01   1.0642e-01   1.1366e-01
   7.9100000e+00   1.2642e-01   1.2781e-01   1.0636e-01   1.1359e-01
   7.9120000e+00   1.2639e-01   1.2775e-01   1.0630e-01   1.1353e-01
   7.9140000e+00   1.2635e-01   1.2768e-01   1.0624e-01   1.1347e-01
   7.9160000e+00   1.2632e-01   1.2762e-01   1.0617e-01   1.1341e-01
   7.9180000e+00   1.2629e-01   1.2756e-01   1.0611e-01   1.1334e-01
   7.9200000e+00   1.2626e-01   1.2750e-01   1.0605e-01   1.1328e-01
   7.9220000e+00   1.2623e-01   1.2743e-01   1.0599e-01   1.1322e-01
   7.9240000e+00   1.2619e-01   1.2737e-01   1.0592e-01   1.1316e-01
   7.9260000e+00   1.2616e-01   1.2731e-01   1.0586e-01   1.1309e-01
   7.9280000e+00   1.2613e-01   1.2725e-01   1.0580e-01   1.1303e-01
   7.9300000e+00   1.2610e-01   1.2718e-01   1.0574e-01   1.1297e-01
   7.9320000e+00   1.2607e-01   1.2712e-01   1.0567e-01   1.1291e-01
   7.9340000e+00   1.2603e-01   1.2706e-01   1.0561e-01   1.1284e-01
   7.9360000e+00   1.2600e-01   1.2700e-01   1.0555e-01   1.1278e-01
   7.9380000e+00   1.2597e-01   1.2693e-01   1.0549e-01   1.1272e-01
   7.9400000e+00   1.2594e-01   1.2687e-01   1.0542e-01   1.1266e-01
   7.9420000e+00   1.2591e-01   1.2681e-01   1.0536e-01   1.1259e-01
   7.9440000e+00   1.2588e-01   1.2675e-01   1.0530e-01   1.1253e-01
   7.9460000e+00   1.2584e-01   1.2668e-01   1.0524e-01   1.1247e-01
   7.9480000e+00   1.2581e-01   1.2662e-01   1.0517e-01   1.1241e-01
   7.9500000e+00   1.2578e-01   1.2656e-01   1.0511e-01   1.1234e-01
   7.9520000e+00   1.2575e-01   1.2650e-01   1.0505e-01   1.1228e-01
   7.9540000e+00   1.2572e-01   1.2643e-01   1.0499e-01   1.1222e-01
   7.9560000e+00   1.2569e-01   1.2637e-01   1.0492e-01   1.1216e-01
   7.9580000e+00   1.2565e-01   1.2631e-01   1.0486e-01   1.1209e-01
   7.9600000e+00   1.2562e-01   1.2625e-01   1.0480e-01   1.1203e-01
   7.9620000e+00   1.2559e-01   1.2618e-01   1.0474e-01   1.1197e-01
   7.9640000e+00   1.2556e-01   1.2612e-01   1.0467e-01   1.1191e-01
   7.9660000e+00   1.2553e-01   1.2606e-01   1.0461e-01   1.1184e-01
   7.9680000e+00   1.2550e-01   1.2600e-01   1.0455e-01   1.1178e-01
   7.9700000e+00   1.2547e-01   1.2593e-01   1.0449e-01   1.1172e-01
   7.9720000e+00   1.2543e-01   1.2587e-01   1.0442e-01   1.1166e-01
   7.9740000e+00   1.2540e-01   1.2581e-01   1.0436e-01   1.1159e-01
   7.9760000e+00   1.2537e-01   1.2575e-01   1.0430e-01   1.1153e-01
   7.9780000e+00   1.2534e-01   1.2568e-01   1.0424e-01   1.1147e-01
   7.9800000e+00   1.2531e-01   1.2562e-01   1.0417e-01   1.1141e-01
   7.9820000e+00   1.2528e-01   1.2556e-01   1.0411e-01   1.1134e-01
   7.9840000e+00   1.2525e-01   1.2550e-01   1.0405e-01   1.1128e-01
   7.9860000e+00   1.2521e-01   1.2543e-01   1.0399e-01   1.1122e-01
   7.9880000e+00   1.2518e-01   1.2537e-01   1.0392e-01   1.1116e-01
   7.9900000e+00   1.2515e-01   1.2531e-01   1.0386e-01   1.1109e-01
   7.9900500e+00   1.2515e-01   1.2531e-01   1.0386e-01   1.1109e-01
   7.9901000e+00   1.2515e-01   1.2530e-01   1.0386e-01   1.1109e-01
   7.9901500e+00   1.2515e-01   1.2530e-01   1.0386e-01   1.1109e-01
   7.9902000e+00   1.2515e-01   1.2530e-01   1.0385e-01   1.1109e-01
   7.9902500e+00   1.2515e-01   1.2530e-01   1.0385e-01   1.1109e-01
   7.9903000e+00   1.2515e-01   1.2530e-01   1.0385e-01   1.1108e-01
   7.9903500e+00   1.2515e-01   1.2530e-01   1.0385e-01   1.1108e-01
   7.9904000e+00   1.2515e-01   1.2530e-01   1.0385e-01   1.1108e-01
   7.9904500e+00   1.2514e-01   1.2529e-01   1.0385e-01   1.1108e-01
   7.9905000e+00   1.2514e-01   1.2529e-01   1.0385e-01   1.1108e-01
   7.9905500e+00   1.2514e-01   1.2529e-01   1.0384e-01   1.1108e-01
   7.9906000e+00   1.2514e-01   1.2529e-01   1.0384e-01   1.1108e-01
   7.9906500e+00   1.2514e-01   1.2529e-01   1.0384e-01   1.1107e-01
   7.9907000e+00   1.2514e-01   1.2529e-01   1.0384e-01   1.1107e-01
   7.9907500e+00   1.2514e-01   1.2528e-01   1.0384e-01   1.1107e-01
   7.9908000e+00   1.2514e-01   1.2528e-01   1.0384e-01   1.1107e-01
   7.9908500e+00   1.2514e-01   1.2528e-01   1.0383e-01   1.1107e-01
   7.9909000e+00   1.2514e-01   1.2528e-01   1.0383e-01   1.1107e-01
   7.9909500e+00   1.2514e-01   1.2528e-01   1.0383e-01   1.1106e-01
   7.9910000e+00   1.2514e-01   1.2528e-01   1.0383e-01   1.1106e-01
   7.9910500e+00   1.2514e-01   1.2527e-01   1.0383e-01   1.1106e-01
   7.9911000e+00   1.2513e-01   1.2527e-01   1.0383e-01   1.1106e-01
   7.9911500e+00   1.2513e-01   1.2527e-01   1.0382e-01   1.1106e-01
   7.9912000e+00   1.2513e-01   1.2527e-01   1.0382e-01   1.1106e-01
   7.9912500e+00   1.2513e-01   1.2527e-01   1.0382e-01   1.1106e-01
   7.9913000e+00   1.2513e-01   1.2527e-01   1.0382e-01   1.1105e-01
   7.9913500e+00   1.2513e-01   1.2527e-01   1.0382e-01   1.1105e-01
   7.9914000e+00   1.2513e-01   1.2526e-01   1.0382e-01   1.1105e-01
   7.9914500e+00   1.2513e-01   1.2526e-01   1.0382e-01   1.1105e-01
   7.9915000e+00   1.2513e-01   1.2526e-01   1.0381e-01   1.1105e-01
   7.9915500e+00   1.2513e-01   1.2526e-01   1.0381e-01   1.1105e-01
   7.9916000e+00   1.2513e-01   1.2526e-01   1.0381e-01   1.1104e-01
   7.9916500e+00   1.2513e-01   1.2526e-01   1.0381e-01   1.1104e-01
   7.9917000e+00   1.2512e-01   1.2525e-01   1.0381e-01   1.1104e-01
   7.9917500e+00   1.2512e-01   1.2525e-01   1.0381e-01   1.1104e-01
   7.9918000e+00   1.2512e-01   1.2525e-01   1.0380e-01   1.1104e-01
   7.9918500e+00   1.2512e-01   1.2525e-01   1.0380e-01   1.1104e-01
   7.9919000e+00   1.2512e-01   1.2525e-01   1.0380e-01   1.1103e-01
   7.9919500e+00   1.2512e-01   1.2525e-01   1.0380e-01   1.1103e-01
   7.9920000e+00   1.2512e-01   1.2525e-01   1.0380e-01   1.1103e-01
   7.9920500e+00   1.2512e-01   1.2524e-01   1.0380e-01   1.1103e-01
   7.9921000e+00   1.2512e-01   1.2524e-01   1.0380e-01   1.1103e-01
   7.9921500e+00   1.2512e-01   1.2524e-01   1.0379e-01   1.1103e-01
   7.9922000e+00   1.2512e-01   1.2524e-01   1.0379e-01   1.1103e-01
   7.9922500e+00   1.2512e-01   1.2524e-01   1.0379e-01   1.1102e-01
   7.9923000e+00   1.2512e-01   1.2524e-01   1.0379e-01   1.1102e-01
   7.9923500e+00   1.2511e-01   1.2523e-01   1.0379e-01   1.1102e-01
   7.9924000e+00   1.2511e-01   1.2523e-01   1.0379e-01   1.1102e-01
   7.9924500e+00   1.2511e-01   1.2523e-01   1.0378e-01   1.1102e-01
   7.9925000e+00   1.2511e-01   1.2523e-01   1.0378e-01   1.1102e-01
   7.9925500e+00   1.2511e-01   1.2523e-01   1.0378e-01   1.1101e-01
   7.9926000e+00   1.2511e-01   1.2523e-01   1.0378e-01   1.1101e-01
   7.9926500e+00   1.2511e-01   1.2522e-01   1.0378e-01   1.1101e-01
   7.9927000e+00   1.2511e-01   1.2522e-01   1.0378e-01   1.1101e-01
   7.9927500e+00   1.2511e-01   1.2522e-01   1.0377e-01   1.1101e-01
   7.9928000e+00   1.2511e-01   1.2522e-01   1.0377e-01   1.1101e-01
   7.9928500e+00   1.2511e-01   1.2522e-01   1.0377e-01   1.1101e-01
   7.9929000e+00   1.2511e-01   1.2522e-01   1.0377e-01   1.1100e-01
   7.9929500e+00   1.2511e-01   1.2522e-01   1.0377e-01   1.1100e-01
   7.9930000e+00   1.2510e-01   1.2521e-01   1.0377e-01   1.1100e-01
   7.9930500e+00   1.2510e-01   1.2521e-01   1.0377e-01   1.1100e-01
   7.9931000e+00   1.2510e-01   1.2521e-01   1.0376e-01   1.1100e-01
   7.9931500e+00   1.2510e-01   1.2521e-01   1.0376e-01   1.1100e-01
   7.9932000e+00   1.2510e-01   1.2521e-01   1.0376e-01   1.1099e-01
   7.9932500e+00   1.2510e-01   1.2521e-01   1.0376e-01   1.1099e-01
   7.9933000e+00   1.2510e-01   1.2520e-01   1.0376e-01   1.1099e-01
   7.9933500e+00   1.2510e-01   1.2520e-01   1.0376e-01   1.1099e-01
   7.9934000e+00   1.2510e-01   1.2520e-01   1.0375e-01   1.1099e-01
   7.9934500e+00   1.2510e-01   1.2520e-01   1.0375e-01   1.1099e-01
   7.9935000e+00   1.2510e-01   1.2520e-01   1.0375e-01   1.1098e-01
   7.9935500e+00   1.2510e-01   1.2520e-01   1.0375e-01   1.1098e-01
   7.9936000e+00   1.2510e-01   1.2520e-01   1.0375e-01   1.1098e-01
   7.9936500e+00   1.2509e-01   1.2519e-01   1.0375e-01   1.1098e-01
   7.9937000e+00   1.2509e-01   1.2519e-01   1.0375e-01   1.1098e-01
   7.9937500e+00   1.2509e-01   1.2519e-01   1.0374e-01   1.1098e-01
   7.9938000e+00   1.2509e-01   1.2519e-01   1.0374e-01   1.1098e-01
   7.9938500e+00   1.2509e-01   1.2519e-01   1.0374e-01   1.1097e-01
   7.9939000e+00   1.2509e-01   1.2519e-01   1.0374e-01   1.1097e-01
   7.9939500e+00   1.2509e-01   1.2518e-01   1.0374e-01   1.1097e-01
   7.9940000e+00   1.2509e-01   1.2518e-01   1.0374e-01   1.1097e-01
   7.9940500e+00   1.2509e-01   1.2518e-01   1.0373e-01   1.1097e-01
   7.9941000e+00   1.2509e-01   1.2518e-01   1.0373e-01   1.1097e-01
   7.9941500e+00   1.2509e-01   1.2518e-01   1.0373e-01   1.1096e-01
   7.9942000e+00   1.2509e-01   1.2518e-01   1.0373e-01   1.1096e-01
   7.9942500e+00   1.2508e-01   1.2517e-01   1.0373e-01   1.1096e-01
   7.9943000e+00   1.2508e-01   1.2517e-01   1.0373e-01   1.1096e-01
   7.9943500e+00   1.2508e-01   1.2517e-01   1.0372e-01   1.1096e-01
   7.9944000e+00   1.2508e-01   1.2517e-01   1.0372e-01   1.1096e-01
   7.9944500e+00   1.2508e-01   1.2517e-01   1.0372e-01   1.1096e-01
   7.9945000e+00   1.2508e-01   1.2517e-01   1.0372e-01   1.1095e-01
   7.9945500e+00   1.2508e-01   1.2517e-01   1.0372e-01   1.1095e-01
   7.9946000e+00   1.2508e-01   1.2516e-01   1.0372e-01   1.1095e-01
   7.9946500e+00   1.2508e-01   1.2516e-01   1.0372e-01   1.1095e-01
   7.9947000e+00   1.2508e-01   1.2516e-01   1.0371e-01   1.1095e-01
   7.9947500e+00   1.2508e-01   1.2516e-01   1.0371e-01   1.1095e-01
   7.9948000e+00   1.2508e-01   1.2516e-01   1.0371e-01   1.1094e-01
   7.9948500e+00   1.2508e-01   1.2516e-01   1.0371e-01   1.1094e-01
   7.9949000e+00   1.2507e-01   1.2515e-01   1.0371e-01   1.1094e-01
   7.9949500e+00   1.2507e-01   1.2515e-01   1.0371e-01   1.1094e-01
   7.9950000e+00   1.2507e-01   1.2515e-01   1.0370e-01   1.1094e-01
   7.9950500e+00   1.2507e-01   1.2515e-01   1.0370e-01   1.1094e-01
   7.9951000e+00   1.2507e-01   1.2515e-01   1.0370e-01   1.1093e-01
   7.9951500e+00   1.2507e-01   1.2515e-01   1.0370e-01   1.1093e-01
   7.9952000e+00   1.2507e-01   1.2515e-01   1.0370e-01   1.1093e-01
   7.9952500e+00   1.2507e-01   1.2514e-01   1.0370e-01   1.1093e-01
   7.9953000e+00   1.2507e-01   1.2514e-01   1.0370e-01   1.1093e-01
   7.9953500e+00   1.2507e-01   1.2514e-01   1.0369e-01   1.1093e-01
   7.9954000e+00   1.2507e-01   1.2514e-01   1.0369e-01   1.1093e-01
   7.9954500e+00   1.2507e-01   1.2514e-01   1.0369e-01   1.1092e-01
   7.9955000e+00   1.2507e-01   1.2514e-01   1.0369e-01   1.1092e-01
   7.9955500e+00   1.2506e-01   1.2513e-01   1.0369e-01   1.1092e-01
   7.9956000e+00   1.2506e-01   1.2513e-01   1.0369e-01   1.1092e-01
   7.9956500e+00   1.2506e-01   1.2513e-01   1.0368e-01   1.1092e-01
   7.9957000e+00   1.2506e-01   1.2513e-01   1.0368e-01   1.1092e-01
   7.9957500e+00   1.2506e-01   1.2513e-01   1.0368e-01   1.1091e-01
   7.9958000e+00   1.2506e-01   1.2513e-01   1.0368e-01   1.1091e-01
   7.9958500e+00   1.2506e-01   1.2512e-01   1.0368e-01   1.1091e-01
   7.9959000e+00   1.2506e-01   1.2512e-01   1.0368e-01   1.1091e-01
   7.9959500e+00   1.2506e-01   1.2512e-01   1.0367e-01   1.1091e-01
   7.9960000e+00   1.2506e-01   1.2512e-01   1.0367e-01   1.1091e-01
   7.9960500e+00   1.2506e-01   1.2512e-01   1.0367e-01   1.1091e-01
   7.9961000e+00   1.2506e-01   1.2512e-01   1.0367e-01   1.1090e-01
   7.9961500e+00   1.2506e-01   1.2512e-01   1.0367e-01   1.1090e-01
   7.9962000e+00   1.2505e-01   1.2511e-01   1.0367e-01   1.1090e-01
   7.9962500e+00   1.2505e-01   1.2511e-01   1.0367e-01   1.1090e-01
   7.9963000e+00   1.2505e-01   1.2511e-01   1.0366e-01   1.1090e-01
   7.9963500e+00   1.2505e-01   1.2511e-01   1.0366e-01   1.1090e-01
   7.9964000e+00   1.2505e-01   1.2511e-01   1.0366e-01   1.1089e-01
   7.9964500e+00   1.2505e-01   1.2511e-01   1.0366e-01   1.1089e-01
   7.9965000e+00   1.2505e-01   1.2510e-01   1.0366e-01   1.1089e-01
   7.9965500e+00   1.2505e-01   1.2510e-01   1.0366e-01   1.1089e-01
   7.9966000e+00   1.2505e-01   1.2510e-01   1.0365e-01   1.1089e-01
   7.9966500e+00   1.2505e-01   1.2510e-01   1.0365e-01   1.1089e-01
   7.9967000e+00   1.2505e-01   1.2510e-01   1.0365e-01   1.1088e-01
   7.9967500e+00   1.2505e-01   1.2510e-01   1.0365e-01   1.1088e-01
   7.9968000e+00   1.2505e-01   1.2510e-01   1.0365e-01   1.1088e-01
   7.9968500e+00   1.2504e-01   1.2509e-01   1.0365e-01   1.1088e-01
   7.9969000e+00   1.2504e-01   1.2509e-01   1.0365e-01   1.1088e-01
   7.9969500e+00   1.2504e-01   1.2509e-01   1.0364e-01   1.1088e-01
   7.9970000e+00   1.2504e-01   1.2509e-01   1.0364e-01   1.1088e-01
   7.9970500e+00   1.2504e-01   1.2509e-01   1.0364e-01   1.1087e-01
   7.9971000e+00   1.2504e-01   1.2509e-01   1.0364e-01   1.1087e-01
   7.9971500e+00   1.2504e-01   1.2508e-01   1.0364e-01   1.1087e-01
   7.9972000e+00   1.2504e-01   1.2508e-01   1.0364e-01   1.1087e-01
   7.9972500e+00   1.2504e-01   1.2508e-01   1.0363e-01   1.1087e-01
   7.9973000e+00   1.2504e-01   1.2508e-01   1.0363e-01   1.1087e-01
   7.9973500e+00   1.2504e-01   1.2508e-01   1.0363e-01   1.1086e-01
   7.9974000e+00   1.2504e-01   1.2508e-01   1.0363e-01   1.1086e-01
   7.9974500e+00   1.2503e-01   1.2507e-01   1.0363e-01   1.1086e-01
   7.9975000e+00   1.2503e-01   1.2507e-01   1.0363e-01   1.1086e-01
   7.9975500e+00   1.2503e-01   1.2507e-01   1.0362e-01   1.1086e-01
   7.9976000e+00   1.2503e-01   1.2507e-01   1.0362e-01   1.1086e-01
   7.9976500e+00   1.2503e-01   1.2507e-01   1.0362e-01   1.1086e-01
   7.9977000e+00   1.2503e-01   1.2507e-01   1.0362e-01   1.1085e-01
   7.9977500e+00   1.2503e-01   1.2507e-01   1.0362e-01   1.1085e-01
   7.9978000e+00   1.2503e-01   1.2506e-01   1.0362e-01   1.1085e-01
   7.9978500e+00   1.2503e-01   1.2506e-01   1.0362e-01   1.1085e-01
   7.9979000e+00   1.2503e-01   1.2506e-01   1.0361e-01   1.1085e-01
   7.9979500e+00   1.2503e-01   1.2506e-01   1.0361e-01   1.1085e-01
   7.9980000e+00   1.2503e-01   1.2506e-01   1.0361e-01   1.1084e-01
   7.9980500e+00   1.2503e-01   1.2506e-01   1.0361e-01   1.1084e-01
   7.9981000e+00   1.2502e-01   1.2505e-01   1.0361e-01   1.1084e-01
   7.9981500e+00   1.2502e-01   1.2505e-01   1.0361e-01   1.1084e-01
   7.9982000e+00   1.2502e-01   1.2505e-01   1.0360e-01   1.1084e-01
   7.9982500e+00   1.2502e-01   1.2505e-01   1.0360e-01   1.1084e-01
   7.9983000e+00   1.2502e-01   1.2505e-01   1.0360e-01   1.1083e-01
   7.9983500e+00   1.2502e-01   1.2505e-01   1.0360e-01   1.1083e-01
   7.9984000e+00   1.2502e-01   1.2505e-01   1.0360e-01   1.1083e-01
   7.9984500e+00   1.2502e-01   1.2504e-01   1.0360e-01   1.1083e-01
   7.9985000e+00   1.2502e-01   1.2504e-01   1.0360e-01   1.1083e-01
   7.9985500e+00   1.2502e-01   1.2504e-01   1.0359e-01   1.1083e-01
   7.9986000e+00   1.2502e-01   1.2504e-01   1.0359e-01   1.1083e-01
   7.9986500e+00   1.2502e-01   1.2504e-01   1.0359e-01   1.1082e-01
   7.9987000e+00   1.2502e-01   1.2504e-01   1.0359e-01   1.1082e-01
   7.9987500e+00   1.2501e-01   1.2503e-01   1.0359e-01   1.1082e-01
   7.9988000e+00   1.2501e-01   1.2503e-01   1.0359e-01   1.1082e-01
   7.9988500e+00   1.2501e-01   1.2503e-01   1.0358e-01   1.1082e-01
   7.9989000e+00   1.2501e-01   1.2503e-01   1.0358e-01   1.1082e-01
   7.9989500e+00   1.2501e-01   1.2503e-01   1.0358e-01   1.1081e-01
   7.9990000e+00   1.2501e-01   1.2503e-01   1.0358e-01   1.1081e-01
   7.9990500e+00   1.2501e-01   1.2502e-01   1.0358e-01   1.1081e-01
   7.9991000e+00   1.2501e-01   1.2502e-01   1.0358e-01   1.1081e-01
   7.9991500e+00   1.2501e-01   1.2502e-01   1.0357e-01   1.1081e-01
   7.9992000e+00   1.2501e-01   1.2502e-01   1.0357e-01   1.1081e-01
   7.9992500e+00   1.2501e-01   1.2502e-01   1.0357e-01   1.1081e-01
   7.9993000e+00   1.2501e-01   1.2502e-01   1.0357e-01   1.1080e-01
   7.9993500e+00   1.2501e-01   1.2502e-01   1.0357e-01   1.1080e-01
   7.9994000e+00   1.2500e-01   1.2501e-01   1.0357e-01   1.1080e-01
   7.9994500e+00   1.2500e-01   1.2501e-01   1.0357e-01   1.1080e-01
   7.9995000e+00   1.2500e-01   1.2501e-01   1.0356e-01   1.1080e-01
   7.9995500e+00   1.2500e-01   1.2501e-01   1.0356e-01   1.1080e-01
   7.9996000e+00   1.2500e-01   1.2501e-01   1.0356e-01   1.1079e-01
   7.9996500e+00   1.2500e-01   1.2501e-01   1.0356e-01   1.1079e-01
   7.9997000e+00   1.2500e-01   1.2500e-01   1.0356e-01   1.1079e-01
   7.9997500e+00   1.2500e-01   1.2500e-01   1.0356e-01   1.1079e-01
   7.9998000e+00   1.2500e-01   1.2500e-01   1.0355e-01   1.1079e-01
   7.9998500e+00   1.2500e-01   1.2500e-01   1.0355e-01   1.1079e-01
   7.9999000e+00   1.2500e-01   1.2500e-01   1.0355e-01   1.1078e-01
   7.9999500e+00   1.2500e-01   1.2500e-01   1.0355e-01   1.1078e-01
   8.0000000e+00   1.2500e-01   1.2500e-01   1.1427e-01   1.1789e-01
   8.1000000e+00   1.2345e-01   1.2421e-01   1.1349e-01   1.1711e-01
   8.2000000e+00   1.2195e-01   1.2343e-01   1.1271e-01   1.1633e-01
   8.3000000e+00   1.2048e-01   1.2265e-01   1.1193e-01   1.1554e-01
   8.4000000e+00   1.1904e-01   1.2187e-01   1.1115e-01   1.1476e-01
   8.5000000e+00   1.1764e-01   1.2109e-01   1.1037e-01   1.1398e-01
   8.6000000e+00   1.1627e-01   1.2031e-01   1.0958e-01   1.1320e-01
   8.7000000e+00   1.1494e-01   1.1953e-01   1.0880e-01   1.1242e-01
   8.8000000e+00   1.1363e-01   1.1875e-01   1.0802e-01   1.1164e-01
   8.9000000e+00   1.1235e-01   1.1796e-01   1.0724e-01   1.1086e-01
   9.0000000e+00   1.1111e-01   1.1718e-01   1.0646e-01   1.1008e-01
   9.1000000e+00   1.0989e-01   1.1640e-01   1.0568e-01   1.0929e-01
   9.2000000e+00   1.0869e-01   1.1562e-01   1.0490e-01   1.0851e-01
   9.3000000e+00   1.0752e-01   1.1484e-01   1.0412e-01   1.0773e-01
   9.4000000e+00   1.0638e-01   1.1406e-01   1.0333e-01   1.0695e-01
   9.5000000e+00   1.0526e-01   1.1328e-01   1.0255e-01   1.0617e-01
   9.6000000e+00   1.0416e-01   1.1250e-01   1.0177e-01   1.0539e-01
   9.7000000e+00   1.0309e-01   1.1171e-01   1.0099e-01   1.0461e-01
   9.8000000e+00   1.0204e-01   1.1093e-01   1.0021e-01   1.0383e-01
   9.9000000e+00   1.0101e-01   1.1015e-01   9.9432e-02   1.0304e-01
   1.0000000e+01   1.0000e-01   1.0937e-01   9.8651e-02   1.0226e-01
   1.0100000e+01   9.9009e-02   1.0859e-01   9.7870e-02   1.0148e-01
   1.0200000e+01   9.8039e-02   1.0781e-01   9.7089e-02   1.0070e-01
   1.0300000e+01   9.7087e-02   1.0703e-01   9.6307e-02   9.9924e-02
   1.0400000e+01   9.6153e-02   1.0625e-01   9.5526e-02   9.9143e-02
   1.0500000e+01   9.5238e-02   1.0546e-01   9.4745e-02   9.8362e-02
   1.0600000e+01   9.4339e-02   1.0468e-01   9.3964e-02   9.7580e-02
   1.0700000e+01   9.3457e-02   1.0390e-01   9.3182e-02   9.6799e-02
   1.0800000e+01   9.2592e-02   1.0312e-01   9.2401e-02   9.6018e-02
   1.0900000e+01   9.1743e-02   1.0234e-01   9.1620e-02   9.5237e-02
   1.1000000e+01   9.0909e-02   1.0156e-01   9.0839e-02   9.4455e-02
   1.1100000e+01   9.0090e-02   1.0078e-01   9.0057e-02   9.3674e-02
   1.1200000e+01   8.9285e-02   1.0000e-01   8.9276e-02   9.2893e-02
   1.1300000e+01   8.8495e-02   9.9218e-02   8.8495e-02   9.2112e-02
   1.1400000e+01   8.7719e-02   9.8437e-02   8.7714e-02   9.1330e-02
   1.1500000e+01   8.6956e-02   9.7656e-02   8.6932e-02   9.0549e-02
   1.1600000e+01   8.6206e-02   9.6875e-02   8.6151e-02   8.9768e-02
   1.1700000e+01   8.5470e-02   9.6093e-02   8.5370e-02   8.8987e-02
   1.1800000e+01   8.4745e-02   9.5312e-02   8.4589e-02   8.8205e-02
   1.1900000e+01   8.4033e-02   9.4531e-02   8.3807e-02   8.7424e-02
   1.2000000e+01   8.3333e-02   9.3750e-02   8.3026e-02   8.6643e-02
   1.2100000e+01   8.2644e-02   9.2968e-02   8.2245e-02   8.5862e-02
   1.2200000e+01   8.1967e-02   9.2187e-02   8.1464e-02   8.5080e-02
   1.2300000e+01   8.1300e-02   9.1406e-02   8.0682e-02   8.4299e-02
   1.2400000e+01   8.0645e-02   9.0625e-02   7.9901e-02   8.3518e-02
   1.2500000e+01   8.0000e-02   8.9843e-02   7.9120e-02   8.2737e-02
   1.2600000e+01   7.9365e-02   8.9062e-02   7.8339e-02   8.1955e-02
   1.2700000e+01   7.8740e-02   8.8281e-02   7.7557e-02   8.1174e-02
   1.2800000e+01   7.8125e-02   8.7500e-02   7.6776e-02   8.0393e-02
   1.2900000e+01   7.7519e-02   8.6718e-02   7.5995e-02   7.9612e-02
   1.3000000e+01   7.6923e-02   8.5937e-02   7.5214e-02   7.8830e-02
   1.3100000e+01   7.6335e-02   8.5156e-02   7.4432e-02   7.8049e-02
   1.3200000e+01   7.5757e-02   8.4375e-02   7.3651e-02   7.7268e-02
   1.3300000e+01   7.5187e-02   8.3593e-02   7.2870e-02   7.6487e-02
   1.3400000e+01   7.4626e-02   8.2812e-02   7.2089e-02   7.5705e-02
   1.3500000e+01   7.4074e-02   8.2031e-02   7.1307e-02   7.4924e-02
   1.3600000e+01   7.3529e-02   8.1250e-02   7.0526e-02   7.4143e-02
   1.3700000e+01   7.2992e-02   8.0468e-02   6.9745e-02   7.3362e-02
   1.3800000e+01   7.2463e-02   7.9687e-02   6.8964e-02   7.2580e-02
   1.3900000e+01   7.1942e-02   7.8906e-02   6.8182e-02   7.1799e-02
   1.4000000e+01   7.1428e-02   7.8125e-02   6.7401e-02   7.1018e-02
   1.4100000e+01   7.0921e-02   7.7343e-02   6.6620e-02   7.0237e-02
   1.4200000e+01   7.0422e-02   7.6562e-02   6.5839e-02   6.9455e-02
   1.4300000e+01   6.9930e-02   7.5781e-02   6.5057e-02   6.8674e-02
   1.4400000e+01   6.9444e-02   7.5000e-02   6.4276e-02   6.7893e-02
   1.4500000e+01   6.8965e-02   7.4218e-02   6.3495e-02   6.7112e-02
   1.4600000e+01   6.8493e-02   7.3437e-02   6.2714e-02   6.6330e-02
   1.4700000e+01   6.8027e-02   7.2656e-02   6.1932e-02   6.5549e-02
   1.4800000e+01   6.7567e-02   7.1875e-02   6.1151e-02   6.4768e-02
   1.4900000e+01   6.7114e-02   7.1093e-02   6.0370e-02   6.3987e-02
   1.5000000e+01   6.6666e-02   7.0312e-02   5.9589e-02   6.3205e-02
   1.5100000e+01   6.6225e-02   6.9531e-02   5.8807e-02   6.2424e-02
   1.5200000e+01   6.5789e-02   6.8750e-02   5.8026e-02   6.1643e-02
   1.5300000e+01   6.5359e-02   6.7968e-02   5.7245e-02   6.0862e-02
   1.5400000e+01   6.4935e-02   6.7187e-02   5.6464e-02   6.0080e-02
   1.5500000e+01   6.4516e-02   6.6406e-02   5.5682e-02   5.9299e-02
   1.5600000e+01   6.4102e-02   6.5625e-02   5.4901e-02   5.8518e-02
   1.5700000e+01   6.3694e-02   6.4843e-02   5.4120e-02   5.7737e-02
   1.5800000e+01   6.3291e-02   6.4062e-02   5.3339e-02   5.6955e-02
   1.5900000e+01   6.2893e-02   6.3281e-02   5.2557e-02   5.6174e-02
   1.5902000e+01   6.2885e-02   6.3265e-02   5.2542e-02   5.6159e-02
   1.5904000e+01   6.2877e-02   6.3250e-02   5.2526e-02   5.6143e-02
   1.5906000e+01   6.2869e-02   6.3234e-02   5.2511e-02   5.6127e-02
   1.5908000e+01   6.2861e-02   6.3218e-02   5.2495e-02   5.6112e-02
   1.5910000e+01   6.2853e-02   6.3203e-02   5.2479e-02   5.6096e-02
   1.5912000e+01   6.2845e-02   6.3187e-02   5.2464e-02   5.6080e-02
   1.5914000e+01   6.2837e-02   6.3171e-02   5.2448e-02   5.6065e-02
   1.5916000e+01   6.2829e-02   6.3156e-02   5.2432e-02   5.6049e-02
   1.5918000e+01   6.2821e-02   6.3140e-02   5.2417e-02   5.6034e-02
   1.5920000e+01   6.2814e-02   6.3125e-02   5.2401e-02   5.6018e-02
   1.5922000e+01   6.2806e-02   6.3109e-02   5.2386e-02   5.6002e-02
   1.5924000e+01   6.2798e-02   6.3093e-02   5.2370e-02   5.5987e-02
   1.5926000e+01   6.2790e-02   6.3078e-02   5.2354e-02   5.5971e-02
   1.5928000e+01   6.2782e-02   6.3062e-02   5.2339e-02   5.5955e-02
   1.5930000e+01   6.2774e-02   6.3046e-02   5.2323e-02   5.5940e-02
   1.5932000e+01   6.2766e-02   6.3031e-02   5.2307e-02   5.5924e-02
   1.5934000e+01   6.2758e-02   6.3015e-02   5.2292e-02   5.5909e-02
   1.5936000e+01   6.2751e-02   6.3000e-02   5.2276e-02   5.5893e-02
   1.5938000e+01   6.2743e-02   6.2984e-02   5.2261e-02   5.5877e-02
   1.5940000e+01   6.2735e-02   6.2968e-02   5.2245e-02   5.5862e-02
   1.5942000e+01   6.2727e-02   6.2953e-02   5.2229e-02   5.5846e-02
   1.5944000e+01   6.2719e-02   6.2937e-02   5.2214e-02   5.5830e-02
   1.5946000e+01   6.2711e-02   6.2921e-02   5.2198e-02   5.5815e-02
   1.5948000e+01   6.2703e-02   6.2906e-02   5.2182e-02   5.5799e-02
   1.5950000e+01   6.2695e-02   6.2890e-02   5.2167e-02   5.5784e-02
   1.5952000e+01   6.2688e-02   6.2875e-02   5.2151e-02   5.5768e-02
   1.5954000e+01   6.2680e-02   6.2859e-02   5.2136e-02   5.5752e-02
   1.5956000e+01   6.2672e-02   6.2843e-02   5.2120e-02   5.5737e-02
   1.5958000e+01   6.2664e-02   6.2828e-02   5.2104e-02   5.5721e-02
   1.5960000e+01   6.2656e-02   6.2812e-02   5.2089e-02   5.5705e-02
   1.5962000e+01   6.2648e-02   6.2796e-02   5.2073e-02   5.5690e-02
   1.5964000e+01   6.2640e-02   6.2781e-02   5.2057e-02   5.5674e-02
   1.5966000e+01   6.2633e-02   6.2765e-02   5.2042e-02   5.5659e-02
   1.5968000e+01   6.2625e-02   6.2750e-02   5.2026e-02   5.5643e-02
   1.5970000e+01   6.2617e-02   6.2734e-02   5.2011e-02   5.5627e-02
   1.5972000e+01   6.2609e-02   6.2718e-02   5.1995e-02   5.5612e-02
   1.5974000e+01   6.2601e-02   6.2703e-02   5.1979e-02   5.5596e-02
   1.5976000e+01   6.2593e-02   6.2687e-02   5.1964e-02   5.5580e-02
   1.5978000e+01   6.2586e-02   6.2671e-02   5.1948e-02   5.5565e-02
   1.5980000e+01   6.2578e-02   6.2656e-02   5.1932e-02   5.5549e-02
   1.5982000e+01   6.2570e-02   6.2640e-02   5.1917e-02   5.5534e-02
   1.5984000e+01   6.2562e-02   6.2625e-02   5.1901e-02   5.5518e-02
   1.5986000e+01   6.2554e-02   6.2609e-02   5.1886e-02   5.5502e-02
   1.5988000e+01   6.2546e-02   6.2593e-02   5.1870e-02   5.5487e-02
   1.5990000e+01   6.2539e-02   6.2578e-02   5.1854e-02   5.5471e-02
   1.5990050e+01   6.2538e-02   6.2577e-02   5.1854e-02   5.5471e-02
   1.5990100e+01   6.2538e-02   6.2577e-02   5.1854e-02   5.5470e-02
   1.5990150e+01   6.2538e-02   6.2576e-02   5.1853e-02   5.5470e-02
   1.5990200e+01   6.2538e-02   6.2576e-02   5.1853e-02   5.5469e-02
   1.5990250e+01   6.2538e-02   6.2576e-02   5.1852e-02   5.5469e-02
   1.5990300e+01   6.2537e-02   6.2575e-02   5.1852e-02   5.5469e-02
   1.5990350e+01   6.2537e-02   6.2575e-02   5.1852e-02   5.5468e-02
   1.5990400e+01   6.2537e-02   6.2575e-02   5.1851e-02   5.5468e-02
   1.5990450e+01   6.2537e-02   6.2574e-02   5.1851e-02   5.5468e-02
   1.5990500e+01   6.2537e-02   6.2574e-02   5.1850e-02   5.5467e-02
   1.5990550e+01   6.2536e-02   6.2573e-02   5.1850e-02   5.5467e-02
   1.5990600e+01   6.2536e-02   6.2573e-02   5.1850e-02   5.5466e-02
   1.5990650e+01   6.2536e-02   6.2573e-02   5.1849e-02   5.5466e-02
   1.5990700e+01   6.2536e-02   6.2572e-02   5.1849e-02   5.5466e-02
   1.5990750e+01   6.2536e-02   6.2572e-02   5.1848e-02   5.5465e-02
   1.5990800e+01   6.2535e-02   6.2571e-02   5.1848e-02   5.5465e-02
   1.5990850e+01   6.2535e-02   6.2571e-02   5.1848e-02   5.5464e-02
   1.5990900e+01   6.2535e-02   6.2571e-02   5.1847e-02   5.5464e-02
   1.5990950e+01   6.2535e-02   6.2570e-02   5.1847e-02   5.5464e-02
   1.5991000e+01   6.2535e-02   6.2570e-02   5.1847e-02   5.5463e-02
   1.5991050e+01   6.2534e-02   6.2569e-02   5.1846e-02   5.5463e-02
   1.5991100e+01   6.2534e-02   6.2569e-02   5.1846e-02   5.5462e-02
   1.5991150e+01   6.2534e-02   6.2569e-02   5.1845e-02   5.5462e-02
   1.5991200e+01   6.2534e-02   6.2568e-02   5.1845e-02   5.5462e-02
   1.5991250e+01   6.2534e-02   6.2568e-02   5.1845e-02   5.5461e-02
   1.5991300e+01   6.2534e-02   6.2567e-02   5.1844e-02   5.5461e-02
   1.5991350e+01   6.2533e-02   6.2567e-02   5.1844e-02   5.5460e-02
   1.5991400e+01   6.2533e-02   6.2567e-02   5.1843e-02   5.5460e-02
   1.5991450e+01   6.2533e-02   6.2566e-02   5.1843e-02   5.5460e-02
   1.5991500e+01   6.2533e-02   6.2566e-02   5.1843e-02   5.5459e-02
   1.5991550e+01   6.2533e-02   6.2566e-02   5.1842e-02   5.5459e-02
   1.5991600e+01   6.2532e-02   6.2565e-02   5.1842e-02   5.5459e-02
   1.5991650e+01   6.2532e-02   6.2565e-02   5.1841e-02   5.5458e-02
   1.5991700e+01   6.2532e-02   6.2564e-02   5.1841e-02   5.5458e-02
   1.5991750e+01   6.2532e-02   6.2564e-02   5.1841e-02   5.5457e-02
   1.5991800e+01   6.2532e-02   6.2564e-02   5.1840e-02   5.5457e-02
   1.5991850e+01   6.2531e-02   6.2563e-02   5.1840e-02   5.5457e-02
   1.5991900e+01   6.2531e-02   6.2563e-02   5.1839e-02   5.5456e-02
   1.5991950e+01   6.2531e-02   6.2562e-02   5.1839e-02   5.5456e-02
   1.5992000e+01   6.2531e-02   6.2562e-02   5.1839e-02   5.5455e-02
   1.5992050e+01   6.2531e-02   6.2562e-02   5.1838e-02   5.5455e-02
   1.5992100e+01   6.2530e-02   6.2561e-02   5.1838e-02   5.5455e-02
   1.5992150e+01   6.2530e-02   6.2561e-02   5.1838e-02   5.5454e-02
   1.5992200e+01   6.2530e-02   6.2560e-02   5.1837e-02   5.5454e-02
   1.5992250e+01   6.2530e-02   6.2560e-02   5.1837e-02   5.5453e-02
   1.5992300e+01   6.2530e-02   6.2560e-02   5.1836e-02   5.5453e-02
   1.5992350e+01   6.2529e-02   6.2559e-02   5.1836e-02   5.5453e-02
   1.5992400e+01   6.2529e-02   6.2559e-02   5.1836e-02   5.5452e-02
   1.5992450e+01   6.2529e-02   6.2558e-02   5.1835e-02   5.5452e-02
   1.5992500e+01   6.2529e-02   6.2558e-02   5.1835e-02   5.5451e-02
   1.5992550e+01   6.2529e-02   6.2558e-02   5.1834e-02   5.5451e-02
   1.5992600e+01   6.2528e-02   6.2557e-02   5.1834e-02   5.5451e-02
   1.5992650e+01   6.2528e-02   6.2557e-02   5.1834e-02   5.5450e-02
   1.5992700e+01   6.2528e-02   6.2557e-02   5.1833e-02   5.5450e-02
   1.5992750e+01   6.2528e-02   6.2556e-02   5.1833e-02   5.5450e-02
   1.5992800e+01   6.2528e-02   6.2556e-02   5.1832e-02   5.5449e-02
   1.5992850e+01   6.2527e-02   6.2555e-02   5.1832e-02   5.5449e-02
   1.5992900e+01   6.2527e-02   6.2555e-02   5.1832e-02   5.5448e-02
   1.5992950e+01   6.2527e-02   6.2555e-02   5.1831e-02   5.5448e-02
   1.5993000e+01   6.2527e-02   6.2554e-02   5.1831e-02   5.5448e-02
   1.5993050e+01   6.2527e-02   6.2554e-02   5.1830e-02   5.5447e-02
   1.5993100e+01   6.2526e-02   6.2553e-02   5.1830e-02   5.5447e-02
   1.5993150e+01   6.2526e-02   6.2553e-02   5.1830e-02   5.5446e-02
   1.5993200e+01   6.2526e-02   6.2553e-02   5.1829e-02   5.5446e-02
   1.5993250e+01   6.2526e-02   6.2552e-02   5.1829e-02   5.5446e-02
   1.5993300e+01   6.2526e-02   6.2552e-02   5.1829e-02   5.5445e-02
   1.5993350e+01   6.2525e-02   6.2551e-02   5.1828e-02   5.5445e-02
   1.5993400e+01   6.2525e-02   6.2551e-02   5.1828e-02   5.5444e-02
   1.5993450e+01   6.2525e-02   6.2551e-02   5.1827e-02   5.5444e-02
   1.5993500e+01   6.2525e-02   6.2550e-02   5.1827e-02   5.5444e-02
   1.5993550e+01   6.2525e-02   6.2550e-02   5.1827e-02   5.5443e-02
   1.5993600e+01   6.2525e-02   6.2550e-02   5.1826e-02   5.5443e-02
   1.5993650e+01   6.2524e-02   6.2549e-02   5.1826e-02   5.5443e-02
   1.5993700e+01   6.2524e-02   6.2549e-02   5.1825e-02   5.5442e-02
   1.5993750e+01   6.2524e-02   6.2548e-02   5.1825e-02   5.5442e-02
   1.5993800e+01   6.2524e-02   6.2548e-02   5.1825e-02   5.5441e-02
   1.5993850e+01   6.2524e-02   6.2548e-02   5.1824e-02   5.5441e-02
   1.5993900e+01   6.2523e-02   6.2547e-02   5.1824e-02   5.5441e-02
   1.5993950e+01   6.2523e-02   6.2547e-02   5.1823e-02   5.5440e-02
   1.5994000e+01   6.2523e-02   6.2546e-02   5.1823e-02   5.5440e-02
   1.5994050e+01   6.2523e-02   6.2546e-02   5.1823e-02   5.5439e-02
   1.5994100e+01   6.2523e-02   6.2546e-02   5.1822e-02   5.5439e-02
   1.5994150e+01   6.2522e-02   6.2545e-02   5.1822e-02   5.5439e-02
   1.5994200e+01   6.2522e-02   6.2545e-02   5.1822e-02   5.5438e-02
   1.5994250e+01   6.2522e-02   6.2544e-02   5.1821e-02   5.5438e-02
   1.5994300e+01   6.2522e-02   6.2544e-02   5.1821e-02   5.5437e-02
   1.5994350e+01   6.2522e-02   6.2544e-02   5.1820e-02   5.5437e-02
   1.5994400e+01   6.2521e-02   6.2543e-02   5.1820e-02   5.5437e-02
   1.5994450e+01   6.2521e-02   6.2543e-02   5.1820e-02   5.5436e-02
   1.5994500e+01   6.2521e-02   6.2542e-02   5.1819e-02   5.5436e-02
   1.5994550e+01   6.2521e-02   6.2542e-02   5.1819e-02   5.5435e-02
   1.5994600e+01   6.2521e-02   6.2542e-02   5.1818e-02   5.5435e-02
   1.5994650e+01   6.2520e-02   6.2541e-02   5.1818e-02   5.5435e-02
   1.5994700e+01   6.2520e-02   6.2541e-02   5.1818e-02   5.5434e-02
   1.5994750e+01   6.2520e-02   6.2541e-02   5.1817e-02   5.5434e-02
   1.5994800e+01   6.2520e-02   6.2540e-02   5.1817e-02   5.5434e-02
   1.5994850e+01   6.2520e-02   6.2540e-02   5.1816e-02   5.5433e-02
   1.5994900e+01   6.2519e-02   6.2539e-02   5.1816e-02   5.5433e-02
   1.5994950e+01   6.2519e-02   6.2539e-02   5.1816e-02   5.5432e-02
   1.5995000e+01   6.2519e-02   6.2539e-02   5.1815e-02   5.5432e-02
   1.5995050e+01   6.2519e-02   6.2538e-02   5.1815e-02   5.5432e-02
   1.5995100e+01   6.2519e-02   6.2538e-02   5.1814e-02   5.5431e-02
   1.5995150e+01   6.2518e-02   6.2537e-02   5.1814e-02   5.5431e-02
   1.5995200e+01   6.2518e-02   6.2537e-02   5.1814e-02   5.5430e-02
   1.5995250e+01   6.2518e-02   6.2537e-02   5.1813e-02   5.5430e-02
   1.5995300e+01   6.2518e-02   6.2536e-02   5.1813e-02   5.5430e-02
   1.5995350e+01   6.2518e-02   6.2536e-02   5.1813e-02   5.5429e-02
   1.5995400e+01   6.2517e-02   6.2535e-02   5.1812e-02   5.5429e-02
   1.5995450e+01   6.2517e-02   6.2535e-02   5.1812e-02   5.5428e-02
   1.5995500e+01   6.2517e-02   6.2535e-02   5.1811e-02   5.5428e-02
   1.5995550e+01   6.2517e-02   6.2534e-02   5.1811e-02   5.5428e-02
   1.5995600e+01   6.2517e-02   6.2534e-02   5.1811e-02   5.5427e-02
   1.5995650e+01   6.2516e-02   6.2533e-02   5.1810e-02   5.5427e-02
   1.5995700e+01   6.2516e-02   6.2533e-02   5.1810e-02   5.5426e-02
   1.5995750e+01   6.2516e-02   6.2533e-02   5.1809e-02   5.5426e-02
   1.5995800e+01   6.2516e-02   6.2532e-02   5.1809e-02   5.5426e-02
   1.5995850e+01   6.2516e-02   6.2532e-02   5.1809e-02   5.5425e-02
   1.5995900e+01   6.2516e-02   6.2532e-02   5.1808e-02   5.5425e-02
   1.5995950e+01   6.2515e-02   6.2531e-02   5.1808e-02   5.5425e-02
   1.5996000e+01   6.2515e-02   6.2531e-02   5.1807e-02   5.5424e-02
   1.5996050e+01   6.2515e-02   6.2530e-02   5.1807e-02   5.5424e-02
   1.5996100e+01   6.2515e-02   6.2530e-02   5.1807e-02   5.5423e-02
   1.5996150e+01   6.2515e-02   6.2530e-02   5.1806e-02   5.5423e-02
   1.5996200e+01   6.2514e-02   6.2529e-02   5.1806e-02   5.5423e-02
   1.5996250e+01   6.2514e-02   6.2529e-02   5.1805e-02   5.5422e-02
   1.5996300e+01   6.2514e-02   6.2528e-02   5.1805e-02   5.5422e-02
   1.5996350e+01   6.2514e-02   6.2528e-02   5.1805e-02   5.5421e-02
   1.5996400e+01   6.2514e-02   6.2528e-02   5.1804e-02   5.5421e-02
   1.5996450e+01   6.2513e-02   6.2527e-02   5.1804e-02   5.5421e-02
   1.5996500e+01   6.2513e-02   6.2527e-02   5.1804e-02   5.5420e-02
   1.5996550e+01   6.2513e-02   6.2526e-02   5.1803e-02   5.5420e-02
   1.5996600e+01   6.2513e-02   6.2526e-02   5.1803e-02   5.5419e-02
   1.5996650e+01   6.2513e-02   6.2526e-02   5.1802e-02   5.5419e-02
   1.5996700e+01   6.2512e-02   6.2525e-02   5.1802e-02   5.5419e-02
   1.5996750e+01   6.2512e-02   6.2525e-02   5.1802e-02   5.5418e-02
   1.5996800e+01   6.2512e-02   6.2525e-02   5.1801e-02   5.5418e-02
   1.5996850e+01   6.2512e-02   6.2524e-02   5.1801e-02   5.5418e-02
   1.5996900e+01   6.2512e-02   6.2524e-02   5.1800e-02   5.5417e-02
   1.5996950e+01   6.2511e-02   6.2523e-02   5.1800e-02   5.5417e-02
   1.5997000e+01   6.2511e-02   6.2523e-02   5.1800e-02   5.5416e-02
   1.5997050e+01   6.2511e-02   6.2523e-02   5.1799e-02   5.5416e-02
   1.5997100e+01   6.2511e-02   6.2522e-02   5.1799e-02   5.5416e-02
   1.5997150e+01   6.2511e-02   6.2522e-02   5.1798e-02   5.5415e-02
   1.5997200e+01   6.2510e-02   6.2521e-02   5.1798e-02   5.5415e-02
   1.5997250e+01   6.2510e-02   6.2521e-02   5.1798e-02   5.5414e-02
   1.5997300e+01   6.2510e-02   6.2521e-02   5.1797e-02   5.5414e-02
   1.5997350e+01   6.2510e-02   6.2520e-02   5.1797e-02   5.5414e-02
   1.5997400e+01   6.2510e-02   6.2520e-02   5.1797e-02   5.5413e-02
   1.5997450e+01   6.2509e-02   6.2519e-02   5.1796e-02   5.5413e-02
   1.5997500e+01   6.2509e-02   6.2519e-02   5.1796e-02   5.5412e-02
   1.5997550e+01   6.2509e-02   6.2519e-02   5.1795e-02   5.5412e-02
   1.5997600e+01   6.2509e-02   6.2518e-02   5.1795e-02   5.5412e-02
   1.5997650e+01   6.2509e-02   6.2518e-02   5.1795e-02   5.5411e-02
   1.5997700e+01   6.2508e-02   6.2517e-02   5.1794e-02   5.5411e-02
   1.5997750e+01   6.2508e-02   6.2517e-02   5.1794e-02   5.5410e-02
   1.5997800e+01   6.2508e-02   6.2517e-02   5.1793e-02   5.5410e-02
   1.5997850e+01   6.2508e-02   6.2516e-02   5.1793e-02   5.5410e-02
   1.5997900e+01   6.2508e-02   6.2516e-02   5.1793e-02   5.5409e-02
   1.5997950e+01   6.2508e-02   6.2516e-02   5.1792e-02   5.5409e-02
   1.5998000e+01   6.2507e-02   6.2515e-02   5.1792e-02   5.5409e-02
   1.5998050e+01   6.2507e-02   6.2515e-02   5.1791e-02   5.5408e-02
   1.5998100e+01   6.2507e-02   6.2514e-02   5.1791e-02   5.5408e-02
   1.5998150e+01   6.2507e-02   6.2514e-02   5.1791e-02   5.5407e-02
   1.5998200e+01   6.2507e-02   6.2514e-02   5.1790e-02   5.5407e-02
   1.5998250e+01   6.2506e-02   6.2513e-02   5.1790e-02   5.5407e-02
   1.5998300e+01   6.2506e-02   6.2513e-02   5.1789e-02   5.5406e-02
   1.5998350e+01   6.2506e-02   6.2512e-02   5.1789e-02   5.5406e-02
   1.5998400e+01   6.2506e-02   6.2512e-02   5.1789e-02   5.5405e-02
   1.5998450e+01   6.2506e-02   6.2512e-02   5.1788e-02   5.5405e-02
   1.5998500e+01   6.2505e-02   6.2511e-02   5.1788e-02   5.5405e-02
   1.5998550e+01   6.2505e-02   6.2511e-02   5.1788e-02   5.5404e-02
   1.5998600e+01   6.2505e-02   6.2510e-02   5.1787e-02   5.5404e-02
   1.5998650e+01   6.2505e-02   6.2510e-02   5.1787e-02   5.5403e-02
   1.5998700e+01   6.2505e-02   6.2510e-02   5.1786e-02   5.5403e-02
   1.5998750e+01   6.2504e-02   6.2509e-02   5.1786e-02   5.5403e-02
   1.5998800e+01   6.2504e-02   6.2509e-02   5.1786e-02   5.5402e-02
   1.5998850e+01   6.2504e-02   6.2508e-02   5.1785e-02   5.5402e-02
   1.5998900e+01   6.2504e-02   6.2508e-02   5.1785e-02   5.5401e-02
   1.5998950e+01   6.2504e-02   6.2508e-02   5.1784e-02   5.5401e-02
   1.5999000e+01   6.2503e-02   6.2507e-02   5.1784e-02   5.5401e-02
   1.5999050e+01   6.2503e-02   6.2507e-02   5.1784e-02   5.5400e-02
   1.5999100e+01   6.2503e-02   6.2507e-02   5.1783e-02   5.5400e-02
   1.5999150e+01   6.2503e-02   6.2506e-02   5.1783e-02   5.5400e-02
   1.5999200e+01   6.2503e-02   6.2506e-02   5.1782e-02   5.5399e-02
   1.5999250e+01   6.2502e-02   6.2505e-02   5.1782e-02   5.5399e-02
   1.5999300e+01   6.2502e-02   6.2505e-02   5.1782e-02   5.5398e-02
   1.5999350e+01   6.2502e-02   6.2505e-02   5.1781e-02   5.5398e-02
   1.5999400e+01   6.2502e-02   6.2504e-02   5.1781e-02   5.5398e-02
   1.5999450e+01   6.2502e-02   6.2504e-02   5.1780e-02   5.5397e-02
   1.5999500e+01   6.2501e-02   6.2503e-02   5.1780e-02   5.5397e-02
   1.5999550e+01   6.2501e-02   6.2503e-02   5.1780e-02   5.5396e-02
   1.5999600e+01   6.2501e-02   6.2503e-02   5.1779e-02   5.5396e-02
   1.5999650e+01   6.2501e-02   6.2502e-02   5.1779e-02   5.5396e-02
   1.5999700e+01   6.2501e-02   6.2502e-02   5.1779e-02   5.5395e-02
   1.5999750e+01   6.2500e-02   6.2501e-02   5.1778e-02   5.5395e-02
   1.5999800e+01   6.2500e-02   6.2501e-02   5.1778e-02   5.5394e-02
   1.5999850e+01   6.2500e-02   6.2501e-02   5.1777e-02   5.5394e-02
   1.5999900e+01   6.2500e-02   6.2500e-02   5.1777e-02   5.5394e-02
   1.5999950e+01   6.2500e-02   6.2500e-02   5.1777e-02   5.5393e-02
   1.6000000e+01   6.2500e-02   6.2500e-02   5.7138e-02   5.8946e-02
   1.6100000e+01   6.2111e-02   6.2304e-02   5.6943e-02   5.8751e-02
   1.6200000e+01   6.1728e-02   6.2109e-02   5.6747e-02   5.8556e-02
   1.6300000e+01   6.1349e-02   6.1914e-02   5.6552e-02   5.8360e-02
   1.6400000e+01   6.0975e-02   6.1718e-02   5.6357e-02   5.8165e-02
   1.6500000e+01   6.0606e-02   6.1523e-02   5.6161e-02   5.7970e-02
   1.6600000e+01   6.0240e-02   6.1328e-02   5.5966e-02   5.7774e-02
   1.6700000e+01   5.9880e-02   6.1132e-02   5.5771e-02   5.7579e-02
   1.6800000e+01   5.9523e-02   6.0937e-02   5.5575e-02   5.7384e-02
   1.6900000e+01   5.9171e-02   6.0742e-02   5.5380e-02   5.7188e-02
   1.7000000e+01   5.8823e-02   6.0546e-02   5.5185e-02   5.6993e-02
   1.7100000e+01   5.8479e-02   6.0351e-02   5.4989e-02   5.6798e-02
   1.7200000e+01   5.8139e-02   6.0156e-02   5.4794e-02   5.6602e-02
   1.7300000e+01   5.7803e-02   5.9960e-02   5.4599e-02   5.6407e-02
   1.7400000e+01   5.7471e-02   5.9765e-02   5.4403e-02   5.6212e-02
   1.7500000e+01   5.7142e-02   5.9570e-02   5.4208e-02   5.6017e-02
   1.7600000e+01   5.6818e-02   5.9375e-02   5.4013e-02   5.5821e-02
   1.7700000e+01   5.6497e-02   5.9179e-02   5.3818e-02   5.5626e-02
   1.7800000e+01   5.6179e-02   5.8984e-02   5.3622e-02   5.5431e-02
   1.7900000e+01   5.5865e-02   5.8789e-02   5.3427e-02   5.5235e-02
   1.8000000e+01   5.5555e-02   5.8593e-02   5.3232e-02   5.5040e-02
   1.8100000e+01   5.5248e-02   5.8398e-02   5.3036e-02   5.4845e-02
   1.8200000e+01   5.4945e-02   5.8203e-02   5.2841e-02   5.4649e-02
   1.8300000e+01   5.4644e-02   5.8007e-02   5.2646e-02   5.4454e-02
   1.8400000e+01   5.4347e-02   5.7812e-02   5.2450e-02   5.4259e-02
   1.8500000e+01   5.4054e-02   5.7617e-02   5.2255e-02   5.4063e-02
   1.8600000e+01   5.3763e-02   5.7421e-02   5.2060e-02   5.3868e-02
   1.8700000e+01   5.3475e-02   5.7226e-02   5.1864e-02   5.3673e-02
   1.8800000e+01   5.3191e-02   5.7031e-02   5.1669e-02   5.3477e-02
   1.8900000e+01   5.2910e-02   5.6835e-02   5.1474e-02   5.3282e-02
   1.9000000e+01   5.2631e-02   5.6640e-02   5.1278e-02   5.3087e-02
   1.9100000e+01   5.2356e-02   5.6445e-02   5.1083e-02   5.2892e-02
   1.9200000e+01   5.2083e-02   5.6250e-02   5.0888e-02   5.2696e-02
   1.9300000e+01   5.1813e-02   5.6054e-02   5.0693e-02   5.2501e-02
   1.9400000e+01   5.1546e-02   5.5859e-02   5.0497e-02   5.2306e-02
   1.9500000e+01   5.1282e-02   5.5664e-02   5.0302e-02   5.2110e-02
   1.9600000e+01   5.1020e-02   5.5468e-02   5.0107e-02   5.1915e-02
   1.9700000e+01   5.0761e-02   5.5273e-02   4.9911e-02   5.1720e-02
   1.9800000e+01   5.0505e-02   5.5078e-02   4.9716e-02   5.1524e-02
   1.9900000e+01   5.0251e-02   5.4882e-02   4.9521e-02   5.1329e-02
   2.0000000e+01   5.0000e-02   5.4687e-02   4.9325e-02   5.1134e-02
   2.0100000e+01   4.9751e-02   5.4492e-02   4.9130e-02   5.0938e-02
   2.0200000e+01   4.9504e-02   5.4296e-02   4.8935e-02   5.0743e-02
   2.0300000e+01   4.9261e-02   5.4101e-02   4.8739e-02   5.0548e-02
   2.0400000e+01   4.9019e-02   5.3906e-02   4.8544e-02   5.0352e-02
   2.0500000e+01   4.8780e-02   5.3710e-02   4.8349e-02   5.0157e-02
   2.0600000e+01   4.8543e-02   5.3515e-02   4.8153e-02   4.9962e-02
   2.0700000e+01   4.8309e-02   5.3320e-02   4.7958e-02   4.9767e-02
   2.0800000e+01   4.8076e-02   5.3125e-02   4.7763e-02   4.9571e-02
   2.0900000e+01   4.7846e-02   5.2929e-02   4.7568e-02   4.9376e-02
   2.1000000e+01   4.7619e-02   5.2734e-02   4.7372e-02   4.9181e-02
   2.1100000e+01   4.7393e-02   5.2539e-02   4.7177e-02   4.8985e-02
   2.1200000e+01   4.7169e-02   5.2343e-02   4.6982e-02   4.8790e-02
   2.1300000e+01   4.6948e-02   5.2148e-02   4.6786e-02   4.8595e-02
   2.1400000e+01   4.6728e-02   5.1953e-02   4.6591e-02   4.8399e-02
   2.1500000e+01   4.6511e-02   5.1757e-02   4.6396e-02   4.8204e-02
   2.1600000e+01   4.6296e-02   5.1562e-02   4.6200e-02   4.8009e-02
   2.1700000e+01   4.6082e-02   5.1367e-02   4.6005e-02   4.7813e-02
   2.1800000e+01   4.5871e-02   5.1171e-02   4.5810e-02   4.7618e-02
   2.1900000e+01   4.5662e-02   5.0976e-02   4.5614e-02   4.7423e-02
   2.2000000e+01   4.5454e-02   5.0781e-02   4.5419e-02   4.7227e-02
   2.2100000e+01   4.5248e-02   5.0585e-02   4.5224e-02   4.7032e-02
   2.2200000e+01   4.5045e-02   5.0390e-02   4.5028e-02   4.6837e-02
   2.2300000e+01   4.4843e-02   5.0195e-02   4.4833e-02   4.6642e-02
   2.2400000e+01   4.4642e-02   5.0000e-02   4.4638e-02   4.6446e-02
   2.2500000e+01   4.4444e-02   4.9804e-02   4.4443e-02   4.6251e-02
   2.2600000e+01   4.4247e-02   4.9609e-02   4.4247e-02   4.6056e-02
   2.2700000e+01   4.4052e-02   4.9414e-02   4.4052e-02   4.5860e-02
   2.2800000e+01   4.3859e-02   4.9218e-02   4.3857e-02   4.5665e-02
   2.2900000e+01   4.3668e-02   4.9023e-02   4.3661e-02   4.5470e-02
   2.3000000e+01   4.3478e-02   4.8828e-02   4.3466e-02   4.5274e-02
   2.3100000e+01   4.3290e-02   4.8632e-02   4.3271e-02   4.5079e-02
   2.3200000e+01   4.3103e-02   4.8437e-02   4.3075e-02   4.4884e-02
   2.3300000e+01   4.2918e-02   4.8242e-02   4.2880e-02   4.4688e-02
   2.3400000e+01   4.2735e-02   4.8046e-02   4.2685e-02   4.4493e-02
   2.3500000e+01   4.2553e-02   4.7851e-02   4.2489e-02   4.4298e-02
   2.3600000e+01   4.2372e-02   4.7656e-02   4.2294e-02   4.4102e-02
   2.3700000e+01   4.2194e-02   4.7460e-02   4.2099e-02   4.3907e-02
   2.3800000e+01   4.2016e-02   4.7265e-02   4.1903e-02   4.3712e-02
   2.3900000e+01   4.1841e-02   4.7070e-02   4.1708e-02   4.3517e-02
   2.4000000e+01   4.1666e-02   4.6875e-02   4.1513e-02   4.3321e-02
   2.4100000e+01   4.1493e-02   4.6679e-02   4.1318e-02   4.3126e-02
   2.4200000e+01   4.1322e-02   4.6484e-02   4.1122e-02   4.2931e-02
   2.4300000e+01   4.1152e-02   4.6289e-02   4.0927e-02   4.2735e-02
   2.4400000e+01   4.0983e-02   4.6093e-02   4.0732e-02   4.2540e-02
   2.4500000e+01   4.0816e-02   4.5898e-02   4.0536e-02   4.2345e-02
   2.4600000e+01   4.0650e-02   4.5703e-02   4.0341e-02   4.2149e-02
   2.4700000e+01   4.0485e-02   4.5507e-02   4.0146e-02   4.1954e-02
   2.4800000e+01   4.0322e-02   4.5312e-02   3.9950e-02   4.1759e-02
   2.4900000e+01   4.0160e-02   4.5117e-02   3.9755e-02   4.1563e-02
   2.5000000e+01   4.0000e-02   4.4921e-02   3.9560e-02   4.1368e-02
   2.5100000e+01   3.9840e-02   4.4726e-02   3.9364e-02   4.1173e-02
   2.5200000e+01   3.9682e-02   4.4531e-02   3.9169e-02   4.0977e-02
   2.5300000e+01   3.9525e-02   4.4335e-02   3.8974e-02   4.0782e-02
   2.5400000e+01   3.9370e-02   4.4140e-02   3.8778e-02   4.0587e-02
   2.5500000e+01   3.9215e-02   4.3945e-02   3.8583e-02   4.0392e-02
   2.5600000e+01   3.9062e-02   4.3750e-02   3.8388e-02   4.0196e-02
   2.5700000e+01   3.8910e-02   4.3554e-02   3.8193e-02   4.0001e-02
   2.5800000e+01   3.8759e-02   4.3359e-02   3.7997e-02   3.9806e-02
   2.5900000e+01   3.8610e-02   4.3164e-02   3.7802e-02   3.9610e-02
   2.6000000e+01   3.8461e-02   4.2968e-02   3.7607e-02   3.9415e-02
   2.6100000e+01   3.8314e-02   4.2773e-02   3.7411e-02   3.9220e-02
   2.6200000e+01   3.8167e-02   4.2578e-02   3.7216e-02   3.9024e-02
   2.6300000e+01   3.8022e-02   4.2382e-02   3.7021e-02   3.8829e-02
   2.6400000e+01   3.7878e-02   4.2187e-02   3.6825e-02   3.8634e-02
   2.6500000e+01   3.7735e-02   4.1992e-02   3.6630e-02   3.8438e-02
   2.6600000e+01   3.7593e-02   4.1796e-02   3.6435e-02   3.8243e-02
   2.6700000e+01   3.7453e-02   4.1601e-02   3.6239e-02   3.8048e-02
   2.6800000e+01   3.7313e-02   4.1406e-02   3.6044e-02   3.7852e-02
   2.6900000e+01   3.7174e-02   4.1210e-02   3.5849e-02   3.7657e-02
   2.7000000e+01   3.7037e-02   4.1015e-02   3.5653e-02   3.7462e-02
   2.7100000e+01   3.6900e-02   4.0820e-02   3.5458e-02   3.7267e-02
   2.7200000e+01   3.6764e-02   4.0625e-02   3.5263e-02   3.7071e-02
   2.7300000e+01   3.6630e-02   4.0429e-02   3.5068e-02   3.6876e-02
   2.7400000e+01   3.6496e-02   4.0234e-02   3.4872e-02   3.6681e-02
   2.7500000e+01   3.6363e-02   4.0039e-02   3.4677e-02   3.6485e-02
   2.7600000e+01   3.6231e-02   3.9843e-02   3.4482e-02   3.6290e-02
   2.7700000e+01   3.6101e-02   3.9648e-02   3.4286e-02   3.6095e-02
   2.7800000e+01   3.5971e-02   3.9453e-02   3.4091e-02   3.5899e-02
   2.7900000e+01   3.5842e-02   3.9257e-02   3.3896e-02   3.5704e-02
   2.8000000e+01   3.5714e-02   3.9062e-02   3.3700e-02   3.5509e-02
   2.8100000e+01   3.5587e-02   3.8867e-02   3.3505e-02   3.5313e-02
   2.8200000e+01   3.5460e-02   3.8671e-02   3.3310e-02   3.5118e-02
   2.8300000e+01   3.5335e-02   3.8476e-02   3.3114e-02   3.4923e-02
   2.8400000e+01   3.5211e-02   3.8281e-02   3.2919e-02   3.4727e-02
   2.8500000e+01   3.5087e-02   3.8085e-02   3.2724e-02   3.4532e-02
   2.8600000e+01   3.4965e-02   3.7890e-02   3.2528e-02   3.4337e-02
   2.8700000e+01   3.4843e-02   3.7695e-02   3.2333e-02   3.4142e-02
   2.8800000e+01   3.4722e-02   3.7500e-02   3.2138e-02   3.3946e-02
   2.8900000e+01   3.4602e-02   3.7304e-02   3.1943e-02   3.3751e-02
   2.9000000e+01   3.4482e-02   3.7109e-02   3.1747e-02   3.3556e-02
   2.9100000e+01   3.4364e-02   3.6914e-02   3.1552e-02   3.3360e-02
   2.9200000e+01   3.4246e-02   3.6718e-02   3.1357e-02   3.3165e-02
   2.9300000e+01   3.4129e-02   3.6523e-02   3.1161e-02   3.2970e-02
   2.9400000e+01   3.4013e-02   3.6328e-02   3.0966e-02   3.2774e-02
   2.9500000e+01   3.3898e-02   3.6132e-02   3.0771e-02   3.2579e-02
   2.9600000e+01   3.3783e-02   3.5937e-02   3.0575e-02   3.2384e-02
   2.9700000e+01   3.3670e-02   3.5742e-02   3.0380e-02   3.2188e-02
   2.9800000e+01   3.3557e-02   3.5546e-02   3.0185e-02   3.1993e-02
   2.9900000e+01   3.3444e-02   3.5351e-02   2.9989e-02   3.1798e-02
   3.0000000e+01   3.3333e-02   3.5156e-02   2.9794e-02   3.1602e-02
   3.0100000e+01   3.3222e-02   3.4960e-02   2.9599e-02   3.1407e-02
   3.0200000e+01   3.3112e-02   3.4765e-02   2.9403e-02   3.1212e-02
   3.0300000e+01   3.3003e-02   3.4570e-02   2.9208e-02   3.1017e-02
   3.0400000e+01   3.2894e-02   3.4375e-02   2.9013e-02   3.0821e-02
   3.0500000e+01   3.2786e-02   3.4179e-02   2.8818e-02   3.0626e-02
   3.0600000e+01   3.2679e-02   3.3984e-02   2.8622e-02   3.0431e-02
   3.0700000e+01   3.2573e-02   3.3789e-02   2.8427e-02   3.0235e-02
   3.0800000e+01   3.2467e-02   3.3593e-02   2.8232e-02   3.0040e-02
   3.0900000e+01   3.2362e-02   3.3398e-02   2.8036e-02   2.9845e-02
   3.1000000e+01   3.2258e-02   3.3203e-02   2.7841e-02   2.9649e-02
   3.1100000e+01   3.2154e-02   3.3007e-02   2.7646e-02   2.9454e-02
   3.1200000e+01   3.2051e-02   3.2812e-02   2.7450e-02   2.9259e-02
   3.1300000e+01   3.1948e-02   3.2617e-02   2.7255e-02   2.9063e-02
   3.1400000e+01   3.1847e-02   3.2421e-02   2.7060e-02   2.8868e-02
   3.1500000e+01   3.1746e-02   3.2226e-02   2.6864e-02   2.8673e-02
   3.1600000e+01   3.1645e-02   3.2031e-02   2.6669e-02   2.8477e-02
   3.1700000e+01   3.1545e-02   3.1835e-02   2.6474e-02   2.8282e-02
   3.1800000e+01   3.1446e-02   3.1640e-02   2.6278e-02   2.8087e-02
   3.1900000e+01   3.1347e-02   3.1445e-02   2.6083e-02   2.7892e-02
   3.1902000e+01   3.1345e-02   3.1441e-02   2.6079e-02   2.7888e-02
   3.1904000e+01   3.1344e-02   3.1437e-02   2.6075e-02   2.7884e-02
   3.1906000e+01   3.1342e-02   3.1433e-02   2.6071e-02   2.7880e-02
   3.1908000e+01   3.1340e-02   3.1429e-02   2.6068e-02   2.7876e-02
   3.1910000e+01   3.1338e-02   3.1425e-02   2.6064e-02   2.7872e-02
   3.1912000e+01   3.1336e-02   3.1421e-02   2.6060e-02   2.7868e-02
   3.1914000e+01   3.1334e-02   3.1417e-02   2.6056e-02   2.7864e-02
   3.1916000e+01   3.1332e-02   3.1414e-02   2.6052e-02   2.7860e-02
   3.1918000e+01   3.1330e-02   3.1410e-02   2.6048e-02   2.7856e-02
   3.1920000e+01   3.1328e-02   3.1406e-02   2.6044e-02   2.7852e-02
   3.1922000e+01   3.1326e-02   3.1402e-02   2.6040e-02   2.7849e-02
   3.1924000e+01   3.1324e-02   3.1398e-02   2.6036e-02   2.7845e-02
   3.1926000e+01   3.1322e-02   3.1394e-02   2.6032e-02   2.7841e-02
   3.1928000e+01   3.1320e-02   3.1390e-02   2.6028e-02   2.7837e-02
   3.1930000e+01   3.1318e-02   3.1386e-02   2.6025e-02   2.7833e-02
   3.1932000e+01   3.1316e-02   3.1382e-02   2.6021e-02   2.7829e-02
   3.1934000e+01   3.1314e-02   3.1378e-02   2.6017e-02   2.7825e-02
   3.1936000e+01   3.1312e-02   3.1375e-02   2.6013e-02   2.7821e-02
   3.1938000e+01   3.1310e-02   3.1371e-02   2.6009e-02   2.7817e-02
   3.1940000e+01   3.1308e-02   3.1367e-02   2.6005e-02   2.7813e-02
   3.1942000e+01   3.1306e-02   3.1363e-02   2.6001e-02   2.7809e-02
   3.1944000e+01   3.1304e-02   3.1359e-02   2.5997e-02   2.7806e-02
   3.1946000e+01   3.1302e-02   3.1355e-02   2.5993e-02   2.7802e-02
   3.1948000e+01   3.1300e-02   3.1351e-02   2.5989e-02   2.7798e-02
   3.1950000e+01   3.1298e-02   3.1347e-02   2.5986e-02   2.7794e-02
   3.1952000e+01   3.1296e-02   3.1343e-02   2.5982e-02   2.7790e-02
   3.1954000e+01   3.1294e-02   3.1339e-02   2.5978e-02   2.7786e-02
   3.1956000e+01   3.1293e-02   3.1335e-02   2.5974e-02   2.7782e-02
   3.1958000e+01   3.1291e-02   3.1332e-02   2.5970e-02   2.7778e-02
   3.1960000e+01   3.1289e-02   3.1328e-02   2.5966e-02   2.7774e-02
   3.1962000e+01   3.1287e-02   3.1324e-02   2.5962e-02   2.7770e-02
   3.1964000e+01   3.1285e-02   3.1320e-02   2.5958e-02   2.7767e-02
   3.1966000e+01   3.1283e-02   3.1316e-02   2.5954e-02   2.7763e-02
   3.1968000e+01   3.1281e-02   3.1312e-02   2.5950e-02   2.7759e-02
   3.1970000e+01   3.1279e-02   3.1308e-02   2.5946e-02   2.7755e-02
   3.1972000e+01   3.1277e-02   3.1304e-02   2.5943e-02   2.7751e-02
   3.1974000e+01   3.1275e-02   3.1300e-02   2.5939e-02   2.7747e-02
   3.1976000e+01   3.1273e-02   3.1296e-02   2.5935e-02   2.7743e-02
   3.1978000e+01   3.1271e-02   3.1292e-02   2.5931e-02   2.7739e-02
   3.1980000e+01   3.1269e-02   3.1289e-02   2.5927e-02   2.7735e-02
   3.1982000e+01   3.1267e-02   3.1285e-02   2.5923e-02   2.7731e-02
   3.1984000e+01   3.1265e-02   3.1281e-02   2.5919e-02   2.7727e-02
   3.1986000e+01   3.1263e-02   3.1277e-02   2.5915e-02   2.7724e-02
   3.1988000e+01   3.1261e-02   3.1273e-02   2.5911e-02   2.7720e-02
   3.1990000e+01   3.1259e-02   3.1269e-02   2.5907e-02   2.7716e-02
   3.1990050e+01   3.1259e-02   3.1269e-02   2.5907e-02   2.7716e-02
   3.1990100e+01   3.1259e-02   3.1269e-02   2.5907e-02   2.7716e-02
   3.1990150e+01   3.1259e-02   3.1269e-02   2.5907e-02   2.7715e-02
   3.1990200e+01   3.1259e-02   3.1269e-02   2.5907e-02   2.7715e-02
   3.1990250e+01   3.1259e-02   3.1269e-02   2.5907e-02   2.7715e-02
   3.1990300e+01   3.1259e-02   3.1268e-02   2.5907e-02   2.7715e-02
   3.1990350e+01   3.1259e-02   3.1268e-02   2.5907e-02   2.7715e-02
   3.1990400e+01   3.1259e-02   3.1268e-02   2.5907e-02   2.7715e-02
   3.1990450e+01   3.1259e-02   3.1268e-02   2.5907e-02   2.7715e-02
   3.1990500e+01   3.1259e-02   3.1268e-02   2.5906e-02   2.7715e-02
   3.1990550e+01   3.1259e-02   3.1268e-02   2.5906e-02   2.7715e-02
   3.1990600e+01   3.1259e-02   3.1268e-02   2.5906e-02   2.7715e-02
   3.1990650e+01   3.1259e-02   3.1268e-02   2.5906e-02   2.7714e-02
   3.1990700e+01   3.1259e-02   3.1268e-02   2.5906e-02   2.7714e-02
   3.1990750e+01   3.1259e-02   3.1268e-02   2.5906e-02   2.7714e-02
   3.1990800e+01   3.1258e-02   3.1267e-02   2.5906e-02   2.7714e-02
   3.1990850e+01   3.1258e-02   3.1267e-02   2.5906e-02   2.7714e-02
   3.1990900e+01   3.1258e-02   3.1267e-02   2.5906e-02   2.7714e-02
   3.1990950e+01   3.1258e-02   3.1267e-02   2.5906e-02   2.7714e-02
   3.1991000e+01   3.1258e-02   3.1267e-02   2.5905e-02   2.7714e-02
   3.1991050e+01   3.1258e-02   3.1267e-02   2.5905e-02   2.7714e-02
   3.1991100e+01   3.1258e-02   3.1267e-02   2.5905e-02   2.7714e-02
   3.1991150e+01   3.1258e-02   3.1267e-02   2.5905e-02   2.7713e-02
   3.1991200e+01   3.1258e-02   3.1267e-02   2.5905e-02   2.7713e-02
   3.1991250e+01   3.1258e-02   3.1267e-02   2.5905e-02   2.7713e-02
   3.1991300e+01   3.1258e-02   3.1266e-02   2.5905e-02   2.7713e-02
   3.1991350e+01   3.1258e-02   3.1266e-02   2.5905e-02   2.7713e-02
   3.1991400e+01   3.1258e-02   3.1266e-02   2.5905e-02   2.7713e-02
   3.1991450e+01   3.1258e-02   3.1266e-02   2.5905e-02   2.7713e-02
   3.1991500e+01   3.1258e-02   3.1266e-02   2.5904e-02   2.7713e-02
   3.1991550e+01   3.1258e-02   3.1266e-02   2.5904e-02   2.7713e-02
   3.1991600e+01   3.1258e-02   3.1266e-02   2.5904e-02   2.7713e-02
   3.1991650e+01   3.1258e-02   3.1266e-02   2.5904e-02   2.7713e-02
   3.1991700e+01   3.1258e-02   3.1266e-02   2.5904e-02   2.7712e-02
   3.1991750e+01   3.1258e-02   3.1266e-02   2.5904e-02   2.7712e-02
   3.1991800e+01   3.1258e-02   3.1266e-02   2.5904e-02   2.7712e-02
   3.1991850e+01   3.1257e-02   3.1265e-02   2.5904e-02   2.7712e-02
   3.1991900e+01   3.1257e-02   3.1265e-02   2.5904e-02   2.7712e-02
   3.1991950e+01   3.1257e-02   3.1265e-02   2.5904e-02   2.7712e-02
   3.1992000e+01   3.1257e-02   3.1265e-02   2.5903e-02   2.7712e-02
   3.1992050e+01   3.1257e-02   3.1265e-02   2.5903e-02   2.7712e-02
   3.1992100e+01   3.1257e-02   3.1265e-02   2.5903e-02   2.7712e-02
   3.1992150e+01   3.1257e-02   3.1265e-02   2.5903e-02   2.7712e-02
   3.1992200e+01   3.1257e-02   3.1265e-02   2.5903e-02   2.7711e-02
   3.1992250e+01   3.1257e-02   3.1265e-02   2.5903e-02   2.7711e-02
   3.1992300e+01   3.1257e-02   3.1265e-02   2.5903e-02   2.7711e-02
   3.1992350e+01   3.1257e-02   3.1264e-02   2.5903e-02   2.7711e-02
   3.1992400e+01   3.1257e-02   3.1264e-02   2.5903e-02   2.7711e-02
   3.1992450e+01   3.1257e-02   3.1264e-02   2.5903e-02   2.7711e-02
   3.1992500e+01   3.1257e-02   3.1264e-02   2.5902e-02   2.7711e-02
   3.1992550e+01   3.1257e-02   3.1264e-02   2.5902e-02   2.7711e-02
   3.1992600e+01   3.1257e-02   3.1264e-02   2.5902e-02   2.7711e-02
   3.1992650e+01   3.1257e-02   3.1264e-02   2.5902e-02   2.7711e-02
   3.1992700e+01   3.1257e-02   3.1264e-02   2.5902e-02   2.7710e-02
   3.1992750e+01   3.1257e-02   3.1264e-02   2.5902e-02   2.7710e-02
   3.1992800e+01   3.1257e-02   3.1264e-02   2.5902e-02   2.7710e-02
   3.1992850e+01   3.1256e-02   3.1263e-02   2.5902e-02   2.7710e-02
   3.1992900e+01   3.1256e-02   3.1263e-02   2.5902e-02   2.7710e-02
   3.1992950e+01   3.1256e-02   3.1263e-02   2.5902e-02   2.7710e-02
   3.1993000e+01   3.1256e-02   3.1263e-02   2.5902e-02   2.7710e-02
   3.1993050e+01   3.1256e-02   3.1263e-02   2.5901e-02   2.7710e-02
   3.1993100e+01   3.1256e-02   3.1263e-02   2.5901e-02   2.7710e-02
   3.1993150e+01   3.1256e-02   3.1263e-02   2.5901e-02   2.7710e-02
   3.1993200e+01   3.1256e-02   3.1263e-02   2.5901e-02   2.7709e-02
   3.1993250e+01   3.1256e-02   3.1263e-02   2.5901e-02   2.7709e-02
   3.1993300e+01   3.1256e-02   3.1263e-02   2.5901e-02   2.7709e-02
   3.1993350e+01   3.1256e-02   3.1262e-02   2.5901e-02   2.7709e-02
   3.1993400e+01   3.1256e-02   3.1262e-02   2.5901e-02   2.7709e-02
   3.1993450e+01   3.1256e-02   3.1262e-02   2.5901e-02   2.7709e-02
   3.1993500e+01   3.1256e-02   3.1262e-02   2.5901e-02   2.7709e-02
   3.1993550e+01   3.1256e-02   3.1262e-02   2.5900e-02   2.7709e-02
   3.1993600e+01   3.1256e-02   3.1262e-02   2.5900e-02   2.7709e-02
   3.1993650e+01   3.1256e-02   3.1262e-02   2.5900e-02   2.7709e-02
   3.1993700e+01   3.1256e-02   3.1262e-02   2.5900e-02   2.7709e-02
   3.1993750e+01   3.1256e-02   3.1262e-02   2.5900e-02   2.7708e-02
   3.1993800e+01   3.1256e-02   3.1262e-02   2.5900e-02   2.7708e-02
   3.1993850e+01   3.1256e-02   3.1262e-02   2.5900e-02   2.7708e-02
   3.1993900e+01   3.1255e-02   3.1261e-02   2.5900e-02   2.7708e-02
   3.1993950e+01   3.1255e-02   3.1261e-02   2.5900e-02   2.7708e-02
   3.1994000e+01   3.1255e-02   3.1261e-02   2.5900e-02   2.7708e-02
   3.1994050e+01   3.1255e-02   3.1261e-02   2.5899e-02   2.7708e-02
   3.1994100e+01   3.1255e-02   3.1261e-02   2.5899e-02   2.7708e-02
   3.1994150e+01   3.1255e-02   3.1261e-02   2.5899e-02   2.7708e-02
   3.1994200e+01   3.1255e-02   3.1261e-02   2.5899e-02   2.7708e-02
   3.1994250e+01   3.1255e-02   3.1261e-02   2.5899e-02   2.7707e-02
   3.1994300e+01   3.1255e-02   3.1261e-02   2.5899e-02   2.7707e-02
   3.1994350e+01   3.1255e-02   3.1261e-02   2.5899e-02   2.7707e-02
   3.1994400e+01   3.1255e-02   3.1260e-02   2.5899e-02   2.7707e-02
   3.1994450e+01   3.1255e-02   3.1260e-02   2.5899e-02   2.7707e-02
   3.1994500e+01   3.1255e-02   3.1260e-02   2.5899e-02   2.7707e-02
   3.1994550e+01   3.1255e-02   3.1260e-02   2.5898e-02   2.7707e-02
   3.1994600e+01   3.1255e-02   3.1260e-02   2.5898e-02   2.7707e-02
   3.1994650e+01   3.1255e-02   3.1260e-02   2.5898e-02   2.7707e-02
   3.1994700e+01   3.1255e-02   3.1260e-02   2.5898e-02   2.7707e-02
   3.1994750e+01   3.1255e-02   3.1260e-02   2.5898e-02   2.7706e-02
   3.1994800e+01   3.1255e-02   3.1260e-02   2.5898e-02   2.7706e-02
   3.1994850e+01   3.1255e-02   3.1260e-02   2.5898e-02   2.7706e-02
   3.1994900e+01   3.1254e-02   3.1259e-02   2.5898e-02   2.7706e-02
   3.1994950e+01   3.1254e-02   3.1259e-02   2.5898e-02   2.7706e-02
   3.1995000e+01   3.1254e-02   3.1259e-02   2.5898e-02   2.7706e-02
   3.1995050e+01   3.1254e-02   3.1259e-02   2.5898e-02   2.7706e-02
   3.1995100e+01   3.1254e-02   3.1259e-02   2.5897e-02   2.7706e-02
   3.1995150e+01   3.1254e-02   3.1259e-02   2.5897e-02   2.7706e-02
   3.1995200e+01   3.1254e-02   3.1259e-02   2.5897e-02   2.7706e-02
   3.1995250e+01   3.1254e-02   3.1259e-02   2.5897e-02   2.7705e-02
   3.1995300e+01   3.1254e-02   3.1259e-02   2.5897e-02   2.7705e-02
   3.1995350e+01   3.1254e-02   3.1259e-02   2.5897e-02   2.7705e-02
   3.1995400e+01   3.1254e-02   3.1258e-02   2.5897e-02   2.7705e-02
   3.1995450e+01   3.1254e-02   3.1258e-02   2.5897e-02   2.7705e-02
   3.1995500e+01   3.1254e-02   3.1258e-02   2.5897e-02   2.7705e-02
   3.1995550e+01   3.1254e-02   3.1258e-02   2.5897e-02   2.7705e-02
   3.1995600e+01   3.1254e-02   3.1258e-02   2.5896e-02   2.7705e-02
   3.1995650e+01   3.1254e-02   3.1258e-02   2.5896e-02   2.7705e-02
   3.1995700e+01   3.1254e-02   3.1258e-02   2.5896e-02   2.7705e-02
   3.1995750e+01   3.1254e-02   3.1258e-02   2.5896e-02   2.7705e-02
   3.1995800e+01   3.1254e-02   3.1258e-02   2.5896e-02   2.7704e-02
   3.1995850e+01   3.1254e-02   3.1258e-02   2.5896e-02   2.7704e-02
   3.1995900e+01   3.1254e-02   3.1258e-02   2.5896e-02   2.7704e-02
   3.1995950e+01   3.1253e-02   3.1257e-02   2.5896e-02   2.7704e-02
   3.1996000e+01   3.1253e-02   3.1257e-02   2.5896e-02   2.7704e-02
   3.1996050e+01   3.1253e-02   3.1257e-02   2.5896e-02   2.7704e-02
   3.1996100e+01   3.1253e-02   3.1257e-02   2.5895e-02   2.7704e-02
   3.1996150e+01   3.1253e-02   3.1257e-02   2.5895e-02   2.7704e-02
   3.1996200e+01   3.1253e-02   3.1257e-02   2.5895e-02   2.7704e-02
   3.1996250e+01   3.1253e-02   3.1257e-02   2.5895e-02   2.7704e-02
   3.1996300e+01   3.1253e-02   3.1257e-02   2.5895e-02   2.7703e-02
   3.1996350e+01   3.1253e-02   3.1257e-02   2.5895e-02   2.7703e-02
   3.1996400e+01   3.1253e-02   3.1257e-02   2.5895e-02   2.7703e-02
   3.1996450e+01   3.1253e-02   3.1256e-02   2.5895e-02   2.7703e-02
   3.1996500e+01   3.1253e-02   3.1256e-02   2.5895e-02   2.7703e-02
   3.1996550e+01   3.1253e-02   3.1256e-02   2.5895e-02   2.7703e-02
   3.1996600e+01   3.1253e-02   3.1256e-02   2.5894e-02   2.7703e-02
   3.1996650e+01   3.1253e-02   3.1256e-02   2.5894e-02   2.7703e-02
   3.1996700e+01   3.1253e-02   3.1256e-02   2.5894e-02   2.7703e-02
   3.1996750e+01   3.1253e-02   3.1256e-02   2.5894e-02   2.7703e-02
   3.1996800e+01   3.1253e-02   3.1256e-02   2.5894e-02   2.7702e-02
   3.1996850e+01   3.1253e-02   3.1256e-02   2.5894e-02   2.7702e-02
   3.1996900e+01   3.1253e-02   3.1256e-02   2.5894e-02   2.7702e-02
   3.1996950e+01   3.1252e-02   3.1255e-02   2.5894e-02   2.7702e-02
   3.1997000e+01   3.1252e-02   3.1255e-02   2.5894e-02   2.7702e-02
   3.1997050e+01   3.1252e-02   3.1255e-02   2.5894e-02   2.7702e-02
   3.1997100e+01   3.1252e-02   3.1255e-02   2.5894e-02   2.7702e-02
   3.1997150e+01   3.1252e-02   3.1255e-02   2.5893e-02   2.7702e-02
   3.1997200e+01   3.1252e-02   3.1255e-02   2.5893e-02   2.7702e-02
   3.1997250e+01   3.1252e-02   3.1255e-02   2.5893e-02   2.7702e-02
   3.1997300e+01   3.1252e-02   3.1255e-02   2.5893e-02   2.7701e-02
   3.1997350e+01   3.1252e-02   3.1255e-02   2.5893e-02   2.7701e-02
   3.1997400e+01   3.1252e-02   3.1255e-02   2.5893e-02   2.7701e-02
   3.1997450e+01   3.1252e-02   3.1254e-02   2.5893e-02   2.7701e-02
   3.1997500e+01   3.1252e-02   3.1254e-02   2.5893e-02   2.7701e-02
   3.1997550e+01   3.1252e-02   3.1254e-02   2.5893e-02   2.7701e-02
   3.1997600e+01   3.1252e-02   3.1254e-02   2.5893e-02   2.7701e-02
   3.1997650e+01   3.1252e-02   3.1254e-02   2.5892e-02   2.7701e-02
   3.1997700e+01   3.1252e-02   3.1254e-02   2.5892e-02   2.7701e-02
   3.1997750e+01   3.1252e-02   3.1254e-02   2.5892e-02   2.7701e-02
   3.1997800e+01   3.1252e-02   3.1254e-02   2.5892e-02   2.7700e-02
   3.1997850e+01   3.1252e-02   3.1254e-02   2.5892e-02   2.7700e-02
   3.1997900e+01   3.1252e-02   3.1254e-02   2.5892e-02   2.7700e-02
   3.1997950e+01   3.1252e-02   3.1254e-02   2.5892e-02   2.7700e-02
   3.1998000e+01   3.1251e-02   3.1253e-02   2.5892e-02   2.7700e-02
   3.1998050e+01   3.1251e-02   3.1253e-02   2.5892e-02   2.7700e-02
   3.1998100e+01   3.1251e-02   3.1253e-02   2.5892e-02   2.7700e-02
   3.1998150e+01   3.1251e-02   3.1253e-02   2.5891e-02   2.7700e-02
   3.1998200e+01   3.1251e-02   3.1253e-02   2.5891e-02   2.7700e-02
   3.1998250e+01   3.1251e-02   3.1253e-02   2.5891e-02   2.7700e-02
   3.1998300e+01   3.1251e-02   3.1253e-02   2.5891e-02   2.7700e-02
   3.1998350e+01   3.1251e-02   3.1253e-02   2.5891e-02   2.7699e-02
   3.1998400e+01   3.1251e-02   3.1253e-02   2.5891e-02   2.7699e-02
   3.1998450e+01   3.1251e-02   3.1253e-02   2.5891e-02   2.7699e-02
   3.1998500e+01   3.1251e-02   3.1252e-02   2.5891e-02   2.7699e-02
   3.1998550e+01   3.1251e-02   3.1252e-02   2.5891e-02   2.7699e-02
   3.1998600e+01   3.1251e-02   3.1252e-02   2.5891e-02   2.7699e-02
   3.1998650e+01   3.1251e-02   3.1252e-02   2.5890e-02   2.7699e-02
   3.1998700e+01   3.1251e-02   3.1252e-02   2.5890e-02   2.7699e-02
   3.1998750e+01   3.1251e-02   3.1252e-02   2.5890e-02   2.7699e-02
   3.1998800e+01   3.1251e-02   3.1252e-02   2.5890e-02   2.7699e-02
   3.1998850e+01   3.1251e-02   3.1252e-02   2.5890e-02   2.7698e-02
   3.1998900e+01   3.1251e-02   3.1252e-02   2.5890e-02   2.7698e-02
   3.1998950e+01   3.1251e-02   3.1252e-02   2.5890e-02   2.7698e-02
   3.1999000e+01   3.1250e-02   3.1251e-02   2.5890e-02   2.7698e-02
   3.1999050e+01   3.1250e-02   3.1251e-02   2.5890e-02   2.7698e-02
   3.1999100e+01   3.1250e-02   3.1251e-02   2.5890e-02   2.7698e-02
   3.1999150e+01   3.1250e-02   3.1251e-02   2.5890e-02   2.7698e-02
   3.1999200e+01   3.1250e-02   3.1251e-02   2.5889e-02   2.7698e-02
   3.1999250e+01   3.1250e-02   3.1251e-02   2.5889e-02   2.7698e-02
   3.1999300e+01   3.1250e-02   3.1251e-02   2.5889e-02   2.7698e-02
   3.1999350e+01   3.1250e-02   3.1251e-02   2.5889e-02   2.7697e-02
   3.1999400e+01   3.1250e-02   3.1251e-02   2.5889e-02   2.7697e-02
   3.1999450e+01   3.1250e-02   3.1251e-02   2.5889e-02   2.7697e-02
   3.1999500e+01   3.1250e-02   3.1250e-02   2.5889e-02   2.7697e-02
   3.1999550e+01   3.1250e-02   3.1250e-02   2.5889e-02   2.7697e-02
   3.1999600e+01   3.1250e-02   3.1250e-02   2.5889e-02   2.7697e-02
   3.1999650e+01   3.1250e-02   3.1250e-02   2.5889e-02   2.7697e-02
   3.1999700e+01   3.1250e-02   3.1250e-02   2.5888e-02   2.7697e-02
   3.1999750e+01   3.1250e-02   3.1250e-02   2.5888e-02   2.7697e-02
   3.1999800e+01   3.1250e-02   3.1250e-02   2.5888e-02   2.7697e-02
   3.1999850e+01   3.1250e-02   3.1250e-02   2.5888e-02   2.7696e-02
   3.1999900e+01   3.1250e-02   3.1250e-02   2.5888e-02   2.7696e-02
   3.1999950e+01   3.1250e-02   3.1250e-02   2.5888e-02   2.7696e-02
   3.2000000e+01   3.1250e-02   3.1250e-02   2.8569e-02   2.9473e-02
   3.2100000e+01   3.1152e-02   3.1201e-02   2.8520e-02   2.9424e-02
   3.2200000e+01   3.1055e-02   3.1152e-02   2.8471e-02   2.9375e-02
   3.2300000e+01   3.0959e-02   3.1103e-02   2.8422e-02   2.9326e-02
   3.2400000e+01   3.0864e-02   3.1054e-02   2.8373e-02   2.9278e-02
   3.2500000e+01   3.0769e-02   3.1005e-02   2.8325e-02   2.9229e-02
   3.2600000e+01   3.0674e-02   3.0957e-02   2.8276e-02   2.9180e-02
   3.2700000e+01   3.0581e-02   3.0908e-02   2.8227e-02   2.9131e-02
   3.2800000e+01   3.0487e-02   3.0859e-02   2.8178e-02   2.9082e-02
   3.2900000e+01   3.0395e-02   3.0810e-02   2.8129e-02   2.9033e-02
   3.3000000e+01   3.0303e-02   3.0761e-02   2.8080e-02   2.8985e-02
   3.3100000e+01   3.0211e-02   3.0712e-02   2.8032e-02   2.8936e-02
   3.3200000e+01   3.0120e-02   3.0664e-02   2.7983e-02   2.8887e-02
   3.3300000e+01   3.0030e-02   3.0615e-02   2.7934e-02   2.8838e-02
   3.3400000e+01   2.9940e-02   3.0566e-02   2.7885e-02   2.8789e-02
   3.3500000e+01   2.9850e-02   3.0517e-02   2.7836e-02   2.8740e-02
   3.3600000e+01   2.9761e-02   3.0468e-02   2.7787e-02   2.8692e-02
   3.3700000e+01   2.9673e-02   3.0419e-02   2.7739e-02   2.8643e-02
   3.3800000e+01   2.9585e-02   3.0371e-02   2.7690e-02   2.8594e-02
   3.3900000e+01   2.9498e-02   3.0322e-02   2.7641e-02   2.8545e-02
   3.4000000e+01   2.9411e-02   3.0273e-02   2.7592e-02   2.8496e-02
   3.4100000e+01   2.9325e-02   3.0224e-02   2.7543e-02   2.8447e-02
   3.4200000e+01   2.9239e-02   3.0175e-02   2.7494e-02   2.8399e-02
   3.4300000e+01   2.9154e-02   3.0126e-02   2.7446e-02   2.8350e-02
   3.4400000e+01   2.9069e-02   3.0078e-02   2.7397e-02   2.8301e-02
   3.4500000e+01   2.8985e-02   3.0029e-02   2.7348e-02   2.8252e-02
   3.4600000e+01   2.8901e-02   2.9980e-02   2.7299e-02   2.8203e-02
   3.4700000e+01   2.8818e-02   2.9931e-02   2.7250e-02   2.8154e-02
   3.4800000e+01   2.8735e-02   2.9882e-02   2.7201e-02   2.8106e-02
   3.4900000e+01   2.8653e-02   2.9833e-02   2.7153e-02   2.8057e-02
   3.5000000e+01   2.8571e-02   2.9785e-02   2.7104e-02   2.8008e-02
   3.5100000e+01   2.8490e-02   2.9736e-02   2.7055e-02   2.7959e-02
   3.5200000e+01   2.8409e-02   2.9687e-02   2.7006e-02   2.7910e-02
   3.5300000e+01   2.8328e-02   2.9638e-02   2.6957e-02   2.7862e-02
   3.5400000e+01   2.8248e-02   2.9589e-02   2.6909e-02   2.7813e-02
   3.5500000e+01   2.8169e-02   2.9541e-02   2.6860e-02   2.7764e-02
   3.5600000e+01   2.8089e-02   2.9492e-02   2.6811e-02   2.7715e-02
   3.5700000e+01   2.8011e-02   2.9443e-02   2.6762e-02   2.7666e-02
   3.5800000e+01   2.7932e-02   2.9394e-02   2.6713e-02   2.7617e-02
   3.5900000e+01   2.7855e-02   2.9345e-02   2.6664e-02   2.7569e-02
   3.6000000e+01   2.7777e-02   2.9296e-02   2.6616e-02   2.7520e-02
   3.6100000e+01   2.7700e-02   2.9248e-02   2.6567e-02   2.7471e-02
   3.6200000e+01   2.7624e-02   2.9199e-02   2.6518e-02   2.7422e-02
   3.6300000e+01   2.7548e-02   2.9150e-02   2.6469e-02   2.7373e-02
   3.6400000e+01   2.7472e-02   2.9101e-02   2.6420e-02   2.7324e-02
   3.6500000e+01   2.7397e-02   2.9052e-02   2.6371e-02   2.7276e-02
   3.6600000e+01   2.7322e-02   2.9003e-02   2.6323e-02   2.7227e-02
   3.6700000e+01   2.7247e-02   2.8955e-02   2.6274e-02   2.7178e-02
   3.6800000e+01   2.7173e-02   2.8906e-02   2.6225e-02   2.7129e-02
   3.6900000e+01   2.7100e-02   2.8857e-02   2.6176e-02   2.7080e-02
   3.7000000e+01   2.7027e-02   2.8808e-02   2.6127e-02   2.7031e-02
   3.7100000e+01   2.6954e-02   2.8759e-02   2.6078e-02   2.6983e-02
   3.7200000e+01   2.6881e-02   2.8710e-02   2.6030e-02   2.6934e-02
   3.7300000e+01   2.6809e-02   2.8662e-02   2.5981e-02   2.6885e-02
   3.7400000e+01   2.6737e-02   2.8613e-02   2.5932e-02   2.6836e-02
   3.7500000e+01   2.6666e-02   2.8564e-02   2.5883e-02   2.6787e-02
   3.7600000e+01   2.6595e-02   2.8515e-02   2.5834e-02   2.6738e-02
   3.7700000e+01   2.6525e-02   2.8466e-02   2.5785e-02   2.6690e-02
   3.7800000e+01   2.6455e-02   2.8417e-02   2.5737e-02   2.6641e-02
   3.7900000e+01   2.6385e-02   2.8369e-02   2.5688e-02   2.6592e-02
   3.8000000e+01   2.6315e-02   2.8320e-02   2.5639e-02   2.6543e-02
   3.8100000e+01   2.6246e-02   2.8271e-02   2.5590e-02   2.6494e-02
   3.8200000e+01   2.6178e-02   2.8222e-02   2.5541e-02   2.6446e-02
   3.8300000e+01   2.6109e-02   2.8173e-02   2.5493e-02   2.6397e-02
   3.8400000e+01   2.6041e-02   2.8125e-02   2.5444e-02   2.6348e-02
   3.8500000e+01   2.5974e-02   2.8076e-02   2.5395e-02   2.6299e-02
   3.8600000e+01   2.5906e-02   2.8027e-02   2.5346e-02   2.6250e-02
   3.8700000e+01   2.5839e-02   2.7978e-02   2.5297e-02   2.6201e-02
   3.8800000e+01   2.5773e-02   2.7929e-02   2.5248e-02   2.6153e-02
   3.8900000e+01   2.5706e-02   2.7880e-02   2.5200e-02   2.6104e-02
   3.9000000e+01   2.5641e-02   2.7832e-02   2.5151e-02   2.6055e-02
   3.9100000e+01   2.5575e-02   2.7783e-02   2.5102e-02   2.6006e-02
   3.9200000e+01   2.5510e-02   2.7734e-02   2.5053e-02   2.5957e-02
   3.9300000e+01   2.5445e-02   2.7685e-02   2.5004e-02   2.5908e-02
   3.9400000e+01   2.5380e-02   2.7636e-02   2.4955e-02   2.5860e-02
   3.9500000e+01   2.5316e-02   2.7587e-02   2.4907e-02   2.5811e-02
   3.9600000e+01   2.5252e-02   2.7539e-02   2.4858e-02   2.5762e-02
   3.9700000e+01   2.5188e-02   2.7490e-02   2.4809e-02   2.5713e-02
   3.9800000e+01   2.5125e-02   2.7441e-02   2.4760e-02   2.5664e-02
   3.9900000e+01   2.5062e-02   2.7392e-02   2.4711e-02   2.5615e-02
   4.0000000e+01   2.5000e-02   2.7343e-02   2.4662e-02   2.5567e-02
   4.0100000e+01   2.4937e-02   2.7294e-02   2.4614e-02   2.5518e-02
   4.0200000e+01   2.4875e-02   2.7246e-02   2.4565e-02   2.5469e-02
   4.0300000e+01   2.4813e-02   2.7197e-02   2.4516e-02   2.5420e-02
   4.0400000e+01   2.4752e-02   2.7148e-02   2.4467e-02   2.5371e-02
   4.0500000e+01   2.4691e-02   2.7099e-02   2.4418e-02   2.5322e-02
   4.0600000e+01   2.4630e-02   2.7050e-02   2.4369e-02   2.5274e-02
   4.0700000e+01   2.4570e-02   2.7001e-02   2.4321e-02   2.5225e-02
   4.0800000e+01   2.4509e-02   2.6953e-02   2.4272e-02   2.5176e-02
   4.0900000e+01   2.4449e-02   2.6904e-02   2.4223e-02   2.5127e-02
   4.1000000e+01   2.4390e-02   2.6855e-02   2.4174e-02   2.5078e-02
   4.1100000e+01   2.4330e-02   2.6806e-02   2.4125e-02   2.5029e-02
   4.1200000e+01   2.4271e-02   2.6757e-02   2.4076e-02   2.4981e-02
   4.1300000e+01   2.4213e-02   2.6708e-02   2.4028e-02   2.4932e-02
   4.1400000e+01   2.4154e-02   2.6660e-02   2.3979e-02   2.4883e-02
   4.1500000e+01   2.4096e-02   2.6611e-02   2.3930e-02   2.4834e-02
   4.1600000e+01   2.4038e-02   2.6562e-02   2.3881e-02   2.4785e-02
   4.1700000e+01   2.3980e-02   2.6513e-02   2.3832e-02   2.4737e-02
   4.1800000e+01   2.3923e-02   2.6464e-02   2.3784e-02   2.4688e-02
   4.1900000e+01   2.3866e-02   2.6416e-02   2.3735e-02   2.4639e-02
   4.2000000e+01   2.3809e-02   2.6367e-02   2.3686e-02   2.4590e-02
   4.2100000e+01   2.3752e-02   2.6318e-02   2.3637e-02   2.4541e-02
   4.2200000e+01   2.3696e-02   2.6269e-02   2.3588e-02   2.4492e-02
   4.2300000e+01   2.3640e-02   2.6220e-02   2.3539e-02   2.4444e-02
   4.2400000e+01   2.3584e-02   2.6171e-02   2.3491e-02   2.4395e-02
   4.2500000e+01   2.3529e-02   2.6123e-02   2.3442e-02   2.4346e-02
   4.2600000e+01   2.3474e-02   2.6074e-02   2.3393e-02   2.4297e-02
   4.2700000e+01   2.3419e-02   2.6025e-02   2.3344e-02   2.4248e-02
   4.2800000e+01   2.3364e-02   2.5976e-02   2.3295e-02   2.4199e-02
   4.2900000e+01   2.3310e-02   2.5927e-02   2.3246e-02   2.4151e-02
   4.3000000e+01   2.3255e-02   2.5878e-02   2.3198e-02   2.4102e-02
   4.3100000e+01   2.3201e-02   2.5830e-02   2.3149e-02   2.4053e-02
   4.3200000e+01   2.3148e-02   2.5781e-02   2.3100e-02   2.4004e-02
   4.3300000e+01   2.3094e-02   2.5732e-02   2.3051e-02   2.3955e-02
   4.3400000e+01   2.3041e-02   2.5683e-02   2.3002e-02   2.3906e-02
   4.3500000e+01   2.2988e-02   2.5634e-02   2.2953e-02   2.3858e-02
   4.3600000e+01   2.2935e-02   2.5585e-02   2.2905e-02   2.3809e-02
   4.3700000e+01   2.2883e-02   2.5537e-02   2.2856e-02   2.3760e-02
   4.3800000e+01   2.2831e-02   2.5488e-02   2.2807e-02   2.3711e-02
   4.3900000e+01   2.2779e-02   2.5439e-02   2.2758e-02   2.3662e-02
   4.4000000e+01   2.2727e-02   2.5390e-02   2.2709e-02   2.3613e-02
   4.4100000e+01   2.2675e-02   2.5341e-02   2.2660e-02   2.3565e-02
   4.4200000e+01   2.2624e-02   2.5292e-02   2.2612e-02   2.3516e-02
   4.4300000e+01   2.2573e-02   2.5244e-02   2.2563e-02   2.3467e-02
   4.4400000e+01   2.2522e-02   2.5195e-02   2.2514e-02   2.3418e-02
   4.4500000e+01   2.2471e-02   2.5146e-02   2.2465e-02   2.3369e-02
   4.4600000e+01   2.2421e-02   2.5097e-02   2.2416e-02   2.3321e-02
   4.4700000e+01   2.2371e-02   2.5048e-02   2.2368e-02   2.3272e-02
   4.4800000e+01   2.2321e-02   2.5000e-02   2.2319e-02   2.3223e-02
   4.4900000e+01   2.2271e-02   2.4951e-02   2.2270e-02   2.3174e-02
   4.5000000e+01   2.2222e-02   2.4902e-02   2.2221e-02   2.3125e-02
   4.5100000e+01   2.2172e-02   2.4853e-02   2.2172e-02   2.3076e-02
   4.5200000e+01   2.2123e-02   2.4804e-02   2.2123e-02   2.3028e-02
   4.5300000e+01   2.2075e-02   2.4755e-02   2.2075e-02   2.2979e-02
   4.5400000e+01   2.2026e-02   2.4707e-02   2.2026e-02   2.2930e-02
   4.5500000e+01   2.1978e-02   2.4658e-02   2.1977e-02   2.2881e-02
   4.5600000e+01   2.1929e-02   2.4609e-02   2.1928e-02   2.2832e-02
   4.5700000e+01   2.1881e-02   2.4560e-02   2.1879e-02   2.2783e-02
   4.5800000e+01   2.1834e-02   2.4511e-02   2.1830e-02   2.2735e-02
   4.5900000e+01   2.1786e-02   2.4462e-02   2.1782e-02   2.2686e-02
   4.6000000e+01   2.1739e-02   2.4414e-02   2.1733e-02   2.2637e-02
   4.6100000e+01   2.1691e-02   2.4365e-02   2.1684e-02   2.2588e-02
   4.6200000e+01   2.1645e-02   2.4316e-02   2.1635e-02   2.2539e-02
   4.6300000e+01   2.1598e-02   2.4267e-02   2.1586e-02   2.2490e-02
   4.6400000e+01   2.1551e-02   2.4218e-02   2.1537e-02   2.2442e-02
   4.6500000e+01   2.1505e-02   2.4169e-02   2.1489e-02   2.2393e-02
   4.6600000e+01   2.1459e-02   2.4121e-02   2.1440e-02   2.2344e-02
   4.6700000e+01   2.1413e-02   2.4072e-02   2.1391e-02   2.2295e-02
   4.6800000e+01   2.1367e-02   2.4023e-02   2.1342e-02   2.2246e-02
   4.6900000e+01   2.1321e-02   2.3974e-02   2.1293e-02   2.2197e-02
   4.7000000e+01   2.1276e-02   2.3925e-02   2.1244e-02   2.2149e-02
   4.7100000e+01   2.1231e-02   2.3876e-02   2.1196e-02   2.2100e-02
   4.7200000e+01   2.1186e-02   2.3828e-02   2.1147e-02   2.2051e-02
   4.7300000e+01   2.1141e-02   2.3779e-02   2.1098e-02   2.2002e-02
   4.7400000e+01   2.1097e-02   2.3730e-02   2.1049e-02   2.1953e-02
   4.7500000e+01   2.1052e-02   2.3681e-02   2.1000e-02   2.1904e-02
   4.7600000e+01   2.1008e-02   2.3632e-02   2.0951e-02   2.1856e-02
   4.7700000e+01   2.0964e-02   2.3583e-02   2.0903e-02   2.1807e-02
   4.7800000e+01   2.0920e-02   2.3535e-02   2.0854e-02   2.1758e-02
   4.7900000e+01   2.0876e-02   2.3486e-02   2.0805e-02   2.1709e-02
   4.8000000e+01   2.0833e-02   2.3437e-02   2.0756e-02   2.1660e-02
   4.8100000e+01   2.0790e-02   2.3388e-02   2.0707e-02   2.1612e-02
   4.8200000e+01   2.0746e-02   2.3339e-02   2.0659e-02   2.1563e-02
   4.8300000e+01   2.0703e-02   2.3291e-02   2.0610e-02   2.1514e-02
   4.8400000e+01   2.0661e-02   2.3242e-02   2.0561e-02   2.1465e-02
   4.8500000e+01   2.0618e-02   2.3193e-02   2.0512e-02   2.1416e-02
   4.8600000e+01   2.0576e-02   2.3144e-02   2.0463e-02   2.1367e-02
   4.8700000e+01   2.0533e-02   2.3095e-02   2.0414e-02   2.1319e-02
   4.8800000e+01   2.0491e-02   2.3046e-02   2.0366e-02   2.1270e-02
   4.8900000e+01   2.0449e-02   2.2998e-02   2.0317e-02   2.1221e-02
   4.9000000e+01   2.0408e-02   2.2949e-02   2.0268e-02   2.1172e-02
   4.9100000e+01   2.0366e-02   2.2900e-02   2.0219e-02   2.1123e-02
   4.9200000e+01   2.0325e-02   2.2851e-02   2.0170e-02   2.1074e-02
   4.9300000e+01   2.0283e-02   2.2802e-02   2.0121e-02   2.1026e-02
   4.9400000e+01   2.0242e-02   2.2753e-02   2.0073e-02   2.0977e-02
   4.9500000e+01   2.0202e-02   2.2705e-02   2.0024e-02   2.0928e-02
   4.9600000e+01   2.0161e-02   2.2656e-02   1.9975e-02   2.0879e-02
   4.9700000e+01   2.0120e-02   2.2607e-02   1.9926e-02   2.0830e-02
   4.9800000e+01   2.0080e-02   2.2558e-02   1.9877e-02   2.0781e-02
   4.9900000e+01   2.0040e-02   2.2509e-02   1.9828e-02   2.0733e-02
   5.0000000e+01   2.0000e-02   2.2460e-02   1.9780e-02   2.0684e-02
   5.0100000e+01   1.9960e-02   2.2412e-02   1.9731e-02   2.0635e-02
   5.0200000e+01   1.9920e-02   2.2363e-02   1.9682e-02   2.0586e-02
   5.0300000e+01   1.9880e-02   2.2314e-02   1.9633e-02   2.0537e-02
   5.0400000e+01   1.9841e-02   2.2265e-02   1.9584e-02   2.0488e-02
   5.0500000e+01   1.9801e-02   2.2216e-02   1.9535e-02   2.0440e-02
   5.0600000e+01   1.9762e-02   2.2167e-02   1.9487e-02   2.0391e-02
   5.0700000e+01   1.9723e-02   2.2119e-02   1.9438e-02   2.0342e-02
   5.0800000e+01   1.9685e-02   2.2070e-02   1.9389e-02   2.0293e-02
   5.0900000e+01   1.9646e-02   2.2021e-02   1.9340e-02   2.0244e-02
   5.1000000e+01   1.9607e-02   2.1972e-02   1.9291e-02   2.0196e-02
   5.1100000e+01   1.9569e-02   2.1923e-02   1.9243e-02   2.0147e-02
   5.1200000e+01   1.9531e-02   2.1875e-02   1.9194e-02   2.0098e-02
   5.1300000e+01   1.9493e-02   2.1826e-02   1.9145e-02   2.0049e-02
   5.1400000e+01   1.9455e-02   2.1777e-02   1.9096e-02   2.0000e-02
   5.1500000e+01   1.9417e-02   2.1728e-02   1.9047e-02   1.9951e-02
   5.1600000e+01   1.9379e-02   2.1679e-02   1.8998e-02   1.9903e-02
   5.1700000e+01   1.9342e-02   2.1630e-02   1.8950e-02   1.9854e-02
   5.1800000e+01   1.9305e-02   2.1582e-02   1.8901e-02   1.9805e-02
   5.1900000e+01   1.9267e-02   2.1533e-02   1.8852e-02   1.9756e-02
   5.2000000e+01   1.9230e-02   2.1484e-02   1.8803e-02   1.9707e-02
   5.2100000e+01   1.9193e-02   2.1435e-02   1.8754e-02   1.9658e-02
   5.2200000e+01   1.9157e-02   2.1386e-02   1.8705e-02   1.9610e-02
   5.2300000e+01   1.9120e-02   2.1337e-02   1.8657e-02   1.9561e-02
   5.2400000e+01   1.9083e-02   2.1289e-02   1.8608e-02   1.9512e-02
   5.2500000e+01   1.9047e-02   2.1240e-02   1.8559e-02   1.9463e-02
   5.2600000e+01   1.9011e-02   2.1191e-02   1.8510e-02   1.9414e-02
   5.2700000e+01   1.8975e-02   2.1142e-02   1.8461e-02   1.9365e-02
   5.2800000e+01   1.8939e-02   2.1093e-02   1.8412e-02   1.9317e-02
   5.2900000e+01   1.8903e-02   2.1044e-02   1.8364e-02   1.9268e-02
   5.3000000e+01   1.8867e-02   2.0996e-02   1.8315e-02   1.9219e-02
   5.3100000e+01   1.8832e-02   2.0947e-02   1.8266e-02   1.9170e-02
   5.3200000e+01   1.8796e-02   2.0898e-02   1.8217e-02   1.9121e-02
   5.3300000e+01   1.8761e-02   2.0849e-02   1.8168e-02   1.9072e-02
   5.3400000e+01   1.8726e-02   2.0800e-02   1.8119e-02   1.9024e-02
   5.3500000e+01   1.8691e-02   2.0751e-02   1.8071e-02   1.8975e-02
   5.3600000e+01   1.8656e-02   2.0703e-02   1.8022e-02   1.8926e-02
   5.3700000e+01   1.8621e-02   2.0654e-02   1.7973e-02   1.8877e-02
   5.3800000e+01   1.8587e-02   2.0605e-02   1.7924e-02   1.8828e-02
   5.3900000e+01   1.8552e-02   2.0556e-02   1.7875e-02   1.8779e-02
   5.4000000e+01   1.8518e-02   2.0507e-02   1.7826e-02   1.8731e-02
   5.4100000e+01   1.8484e-02   2.0458e-02   1.7778e-02   1.8682e-02
   5.4200000e+01   1.8450e-02   2.0410e-02   1.7729e-02   1.8633e-02
   5.4300000e+01   1.8416e-02   2.0361e-02   1.7680e-02   1.8584e-02
   5.4400000e+01   1.8382e-02   2.0312e-02   1.7631e-02   1.8535e-02
   5.4500000e+01   1.8348e-02   2.0263e-02   1.7582e-02   1.8487e-02
   5.4600000e+01   1.8315e-02   2.0214e-02   1.7534e-02   1.8438e-02
   5.4700000e+01   1.8281e-02   2.0166e-02   1.7485e-02   1.8389e-02
   5.4800000e+01   1.8248e-02   2.0117e-02   1.7436e-02   1.8340e-02
   5.4900000e+01   1.8214e-02   2.0068e-02   1.7387e-02   1.8291e-02
   5.5000000e+01   1.8181e-02   2.0019e-02   1.7338e-02   1.8242e-02
   5.5100000e+01   1.8148e-02   1.9970e-02   1.7289e-02   1.8194e-02
   5.5200000e+01   1.8115e-02   1.9921e-02   1.7241e-02   1.8145e-02
   5.5300000e+01   1.8083e-02   1.9873e-02   1.7192e-02   1.8096e-02
   5.5400000e+01   1.8050e-02   1.9824e-02   1.7143e-02   1.8047e-02
   5.5500000e+01   1.8018e-02   1.9775e-02   1.7094e-02   1.7998e-02
   5.5600000e+01   1.7985e-02   1.9726e-02   1.7045e-02   1.7949e-02
   5.5700000e+01   1.7953e-02   1.9677e-02   1.6996e-02   1.7901e-02
   5.5800000e+01   1.7921e-02   1.9628e-02   1.6948e-02   1.7852e-02
   5.5900000e+01   1.7889e-02   1.9580e-02   1.6899e-02   1.7803e-02
   5.6000000e+01   1.7857e-02   1.9531e-02   1.6850e-02   1.7754e-02
   5.6100000e+01   1.7825e-02   1.9482e-02   1.6801e-02   1.7705e-02
   5.6200000e+01   1.7793e-02   1.9433e-02   1.6752e-02   1.7656e-02
   5.6300000e+01   1.7761e-02   1.9384e-02   1.6703e-02   1.7608e-02
   5.6400000e+01   1.7730e-02   1.9335e-02   1.6655e-02   1.7559e-02
   5.6500000e+01   1.7699e-02   1.9287e-02   1.6606e-02   1.7510e-02
   5.6600000e+01   1.7667e-02   1.9238e-02   1.6557e-02   1.7461e-02
   5.6700000e+01   1.7636e-02   1.9189e-02   1.6508e-02   1.7412e-02
   5.6800000e+01   1.7605e-02   1.9140e-02   1.6459e-02   1.7363e-02
   5.6900000e+01   1.7574e-02   1.9091e-02   1.6410e-02   1.7315e-02
   5.7000000e+01   1.7543e-02   1.9042e-02   1.6362e-02   1.7266e-02
   5.7100000e+01   1.7513e-02   1.8994e-02   1.6313e-02   1.7217e-02
   5.7200000e+01   1.7482e-02   1.8945e-02   1.6264e-02   1.7168e-02
   5.7300000e+01   1.7452e-02   1.8896e-02   1.6215e-02   1.7119e-02
   5.7400000e+01   1.7421e-02   1.8847e-02   1.6166e-02   1.7071e-02
   5.7500000e+01   1.7391e-02   1.8798e-02   1.6118e-02   1.7022e-02
   5.7600000e+01   1.7361e-02   1.8750e-02   1.6069e-02   1.6973e-02
   5.7700000e+01   1.7331e-02   1.8701e-02   1.6020e-02   1.6924e-02
   5.7800000e+01   1.7301e-02   1.8652e-02   1.5971e-02   1.6875e-02
   5.7900000e+01   1.7271e-02   1.8603e-02   1.5922e-02   1.6826e-02
   5.8000000e+01   1.7241e-02   1.8554e-02   1.5873e-02   1.6778e-02
   5.8100000e+01   1.7211e-02   1.8505e-02   1.5825e-02   1.6729e-02
   5.8200000e+01   1.7182e-02   1.8457e-02   1.5776e-02   1.6680e-02
   5.8300000e+01   1.7152e-02   1.8408e-02   1.5727e-02   1.6631e-02
   5.8400000e+01   1.7123e-02   1.8359e-02   1.5678e-02   1.6582e-02
   5.8500000e+01   1.7094e-02   1.8310e-02   1.5629e-02   1.6533e-02
   5.8600000e+01   1.7064e-02   1.8261e-02   1.5580e-02   1.6485e-02
   5.8700000e+01   1.7035e-02   1.8212e-02   1.5532e-02   1.6436e-02
   5.8800000e+01   1.7006e-02   1.8164e-02   1.5483e-02   1.6387e-02
   5.8900000e+01   1.6977e-02   1.8115e-02   1.5434e-02   1.6338e-02
   5.9000000e+01   1.6949e-02   1.8066e-02   1.5385e-02   1.6289e-02
   5.9100000e+01   1.6920e-02   1.8017e-02   1.5336e-02   1.6240e-02
   5.9200000e+01   1.6891e-02   1.7968e-02   1.5287e-02   1.6192e-02
   5.9300000e+01   1.6863e-02   1.7919e-02   1.5239e-02   1.6143e-02
   5.9400000e+01   1.6835e-02   1.7871e-02   1.5190e-02   1.6094e-02
   5.9500000e+01   1.6806e-02   1.7822e-02   1.5141e-02   1.6045e-02
   5.9600000e+01   1.6778e-02   1.7773e-02   1.5092e-02   1.5996e-02
   5.9700000e+01   1.6750e-02   1.7724e-02   1.5043e-02   1.5947e-02
   5.9800000e+01   1.6722e-02   1.7675e-02   1.4994e-02   1.5899e-02
   5.9900000e+01   1.6694e-02   1.7626e-02   1.4946e-02   1.5850e-02
   6.0000000e+01   1.6666e-02   1.7578e-02   1.4897e-02   1.5801e-02
   6.0100000e+01   1.6638e-02   1.7529e-02   1.4848e-02   1.5752e-02
   6.0200000e+01   1.6611e-02   1.7480e-02   1.4799e-02   1.5703e-02
   6.0300000e+01   1.6583e-02   1.7431e-02   1.4750e-02   1.5654e-02
   6.0400000e+01   1.6556e-02   1.7382e-02   1.4701e-02   1.5606e-02
   6.0500000e+01   1.6528e-02   1.7333e-02   1.4653e-02   1.5557e-02
   6.0600000e+01   1.6501e-02   1.7285e-02   1.4604e-02   1.5508e-02
   6.0700000e+01   1.6474e-02   1.7236e-02   1.4555e-02   1.5459e-02
   6.0800000e+01   1.6447e-02   1.7187e-02   1.4506e-02   1.5410e-02
   6.0900000e+01   1.6420e-02   1.7138e-02   1.4457e-02   1.5362e-02
   6.1000000e+01   1.6393e-02   1.7089e-02   1.4409e-02   1.5313e-02
   6.1100000e+01   1.6366e-02   1.7041e-02   1.4360e-02   1.5264e-02
   6.1200000e+01   1.6339e-02   1.6992e-02   1.4311e-02   1.5215e-02
   6.1300000e+01   1.6313e-02   1.6943e-02   1.4262e-02   1.5166e-02
   6.1400000e+01   1.6286e-02   1.6894e-02   1.4213e-02   1.5117e-02
   6.1500000e+01   1.6260e-02   1.6845e-02   1.4164e-02   1.5069e-02
   6.1600000e+01   1.6233e-02   1.6796e-02   1.4116e-02   1.5020e-02
   6.1700000e+01   1.6207e-02   1.6748e-02   1.4067e-02   1.4971e-02
   6.1800000e+01   1.6181e-02   1.6699e-02   1.4018e-02   1.4922e-02
   6.1900000e+01   1.6155e-02   1.6650e-02   1.3969e-02   1.4873e-02
   6.2000000e+01   1.6129e-02   1.6601e-02   1.3920e-02   1.4824e-02
   6.2100000e+01   1.6103e-02   1.6552e-02   1.3871e-02   1.4776e-02
   6.2200000e+01   1.6077e-02   1.6503e-02   1.3823e-02   1.4727e-02
   6.2300000e+01   1.6051e-02   1.6455e-02   1.3774e-02   1.4678e-02
   6.2400000e+01   1.6025e-02   1.6406e-02   1.3725e-02   1.4629e-02
   6.2500000e+01   1.6000e-02   1.6357e-02   1.3676e-02   1.4580e-02
   6.2600000e+01   1.5974e-02   1.6308e-02   1.3627e-02   1.4531e-02
   6.2700000e+01   1.5948e-02   1.6259e-02   1.3578e-02   1.4483e-02
   6.2800000e+01   1.5923e-02   1.6210e-02   1.3530e-02   1.4434e-02
   6.2900000e+01   1.5898e-02   1.6162e-02   1.3481e-02   1.4385e-02
   6.3000000e+01   1.5873e-02   1.6113e-02   1.3432e-02   1.4336e-02
   6.3100000e+01   1.5847e-02   1.6064e-02   1.3383e-02   1.4287e-02
   6.3200000e+01   1.5822e-02   1.6015e-02   1.3334e-02   1.4238e-02
   6.3300000e+01   1.5797e-02   1.5966e-02   1.3285e-02   1.4190e-02
   6.3400000e+01   1.5772e-02   1.5917e-02   1.3237e-02   1.4141e-02
   6.3500000e+01   1.5748e-02   1.5869e-02   1.3188e-02   1.4092e-02
   6.3600000e+01   1.5723e-02   1.5820e-02   1.3139e-02   1.4043e-02
   6.3700000e+01   1.5698e-02   1.5771e-02   1.3090e-02   1.3994e-02
   6.3800000e+01   1.5673e-02   1.5722e-02   1.3041e-02   1.3946e-02
   6.3900000e+01   1.5649e-02   1.5673e-02   1.2993e-02   1.3897e-02
   6.3902000e+01   1.5648e-02   1.5672e-02   1.2992e-02   1.3896e-02
   6.3904000e+01   1.5648e-02   1.5671e-02   1.2991e-02   1.3895e-02
   6.3906000e+01   1.5647e-02   1.5670e-02   1.2990e-02   1.3894e-02
   6.3908000e+01   1.5647e-02   1.5669e-02   1.2989e-02   1.3893e-02
   6.3910000e+01   1.5647e-02   1.5668e-02   1.2988e-02   1.3892e-02
   6.3912000e+01   1.5646e-02   1.5667e-02   1.2987e-02   1.3891e-02
   6.3914000e+01   1.5646e-02   1.5666e-02   1.2986e-02   1.3890e-02
   6.3916000e+01   1.5645e-02   1.5666e-02   1.2985e-02   1.3889e-02
   6.3918000e+01   1.5645e-02   1.5665e-02   1.2984e-02   1.3888e-02
   6.3920000e+01   1.5644e-02   1.5664e-02   1.2983e-02   1.3887e-02
   6.3922000e+01   1.5644e-02   1.5663e-02   1.2982e-02   1.3886e-02
   6.3924000e+01   1.5643e-02   1.5662e-02   1.2981e-02   1.3885e-02
   6.3926000e+01   1.5643e-02   1.5661e-02   1.2980e-02   1.3884e-02
   6.3928000e+01   1.5642e-02   1.5660e-02   1.2979e-02   1.3883e-02
   6.3930000e+01   1.5642e-02   1.5659e-02   1.2978e-02   1.3882e-02
   6.3932000e+01   1.5641e-02   1.5658e-02   1.2977e-02   1.3881e-02
   6.3934000e+01   1.5641e-02   1.5657e-02   1.2976e-02   1.3880e-02
   6.3936000e+01   1.5640e-02   1.5656e-02   1.2975e-02   1.3879e-02
   6.3938000e+01   1.5640e-02   1.5655e-02   1.2974e-02   1.3878e-02
   6.3940000e+01   1.5639e-02   1.5654e-02   1.2973e-02   1.3877e-02
   6.3942000e+01   1.5639e-02   1.5653e-02   1.2972e-02   1.3876e-02
   6.3944000e+01   1.5638e-02   1.5652e-02   1.2971e-02   1.3875e-02
   6.3946000e+01   1.5638e-02   1.5651e-02   1.2970e-02   1.3874e-02
   6.3948000e+01   1.5637e-02   1.5650e-02   1.2969e-02   1.3873e-02
   6.3950000e+01   1.5637e-02   1.5649e-02   1.2968e-02   1.3872e-02
   6.3952000e+01   1.5636e-02   1.5648e-02   1.2967e-02   1.3871e-02
   6.3954000e+01   1.5636e-02   1.5647e-02   1.2966e-02   1.3870e-02
   6.3956000e+01   1.5635e-02   1.5646e-02   1.2965e-02   1.3869e-02
   6.3958000e+01   1.5635e-02   1.5645e-02   1.2964e-02   1.3868e-02
   6.3960000e+01   1.5634e-02   1.5644e-02   1.2963e-02   1.3867e-02
   6.3962000e+01   1.5634e-02   1.5643e-02   1.2962e-02   1.3866e-02
   6.3964000e+01   1.5633e-02   1.5642e-02   1.2961e-02   1.3865e-02
   6.3966000e+01   1.5633e-02   1.5641e-02   1.2960e-02   1.3864e-02
   6.3968000e+01   1.5632e-02   1.5640e-02   1.2959e-02   1.3863e-02
   6.3970000e+01   1.5632e-02   1.5639e-02   1.2958e-02   1.3862e-02
   6.3972000e+01   1.5631e-02   1.5638e-02   1.2957e-02   1.3862e-02
   6.3974000e+01   1.5631e-02   1.5637e-02   1.2956e-02   1.3861e-02
   6.3976000e+01   1.5630e-02   1.5636e-02   1.2955e-02   1.3860e-02
   6.3978000e+01   1.5630e-02   1.5635e-02   1.2954e-02   1.3859e-02
   6.3980000e+01   1.5629e-02   1.5634e-02   1.2953e-02   1.3858e-02
   6.3982000e+01   1.5629e-02   1.5633e-02   1.2952e-02   1.3857e-02
   6.3984000e+01   1.5628e-02   1.5632e-02   1.2951e-02   1.3856e-02
   6.3986000e+01   1.5628e-02   1.5631e-02   1.2951e-02   1.3855e-02
   6.3988000e+01   1.5627e-02   1.5630e-02   1.2950e-02   1.3854e-02
   6.3990000e+01   1.5627e-02   1.5629e-02   1.2949e-02   1.3853e-02
   6.3990050e+01   1.5627e-02   1.5629e-02   1.2949e-02   1.3853e-02
   6.3990100e+01   1.5627e-02   1.5629e-02   1.2949e-02   1.3853e-02
   6.3990150e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3853e-02
   6.3990200e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3853e-02
   6.3990250e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3853e-02
   6.3990300e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3853e-02
   6.3990350e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3853e-02
   6.3990400e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3853e-02
   6.3990450e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3853e-02
   6.3990500e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3990550e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3990600e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3990650e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3990700e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3990750e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3990800e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3990850e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3990900e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3990950e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991000e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991050e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991100e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991150e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991200e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991250e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991300e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991350e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991400e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991450e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991500e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991550e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991600e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991650e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991700e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991750e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991800e+01   1.5627e-02   1.5629e-02   1.2948e-02   1.3852e-02
   6.3991850e+01   1.5626e-02   1.5628e-02   1.2948e-02   1.3852e-02
   6.3991900e+01   1.5626e-02   1.5628e-02   1.2948e-02   1.3852e-02
   6.3991950e+01   1.5626e-02   1.5628e-02   1.2948e-02   1.3852e-02
   6.3992000e+01   1.5626e-02   1.5628e-02   1.2948e-02   1.3852e-02
   6.3992050e+01   1.5626e-02   1.5628e-02   1.2948e-02   1.3852e-02
   6.3992100e+01   1.5626e-02   1.5628e-02   1.2948e-02   1.3852e-02
   6.3992150e+01   1.5626e-02   1.5628e-02   1.2948e-02   1.3852e-02
   6.3992200e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3852e-02
   6.3992250e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3852e-02
   6.3992300e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3852e-02
   6.3992350e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3852e-02
   6.3992400e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3852e-02
   6.3992450e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3852e-02
   6.3992500e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3852e-02
   6.3992550e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3992600e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3992650e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3992700e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3992750e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3992800e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3992850e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3992900e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3992950e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993000e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993050e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993100e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993150e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993200e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993250e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993300e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993350e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993400e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993450e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993500e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993550e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993600e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993650e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993700e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993750e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993800e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993850e+01   1.5626e-02   1.5628e-02   1.2947e-02   1.3851e-02
   6.3993900e+01   1.5626e-02   1.5627e-02   1.2947e-02   1.3851e-02
   6.3993950e+01   1.5626e-02   1.5627e-02   1.2947e-02   1.3851e-02
   6.3994000e+01   1.5626e-02   1.5627e-02   1.2947e-02   1.3851e-02
   6.3994050e+01   1.5626e-02   1.5627e-02   1.2947e-02   1.3851e-02
   6.3994100e+01   1.5626e-02   1.5627e-02   1.2947e-02   1.3851e-02
   6.3994150e+01   1.5626e-02   1.5627e-02   1.2947e-02   1.3851e-02
   6.3994200e+01   1.5626e-02   1.5627e-02   1.2947e-02   1.3851e-02
   6.3994250e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3851e-02
   6.3994300e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3851e-02
   6.3994350e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3851e-02
   6.3994400e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3851e-02
   6.3994450e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3851e-02
   6.3994500e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3851e-02
   6.3994550e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3851e-02
   6.3994600e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3994650e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3994700e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3994750e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3994800e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3994850e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3994900e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3994950e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995000e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995050e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995100e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995150e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995200e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995250e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995300e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995350e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995400e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995450e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995500e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995550e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995600e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995650e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995700e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995750e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995800e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995850e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995900e+01   1.5626e-02   1.5627e-02   1.2946e-02   1.3850e-02
   6.3995950e+01   1.5625e-02   1.5626e-02   1.2946e-02   1.3850e-02
   6.3996000e+01   1.5625e-02   1.5626e-02   1.2946e-02   1.3850e-02
   6.3996050e+01   1.5625e-02   1.5626e-02   1.2946e-02   1.3850e-02
   6.3996100e+01   1.5625e-02   1.5626e-02   1.2946e-02   1.3850e-02
   6.3996150e+01   1.5625e-02   1.5626e-02   1.2946e-02   1.3850e-02
   6.3996200e+01   1.5625e-02   1.5626e-02   1.2946e-02   1.3850e-02
   6.3996250e+01   1.5625e-02   1.5626e-02   1.2946e-02   1.3850e-02
   6.3996300e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3850e-02
   6.3996350e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3850e-02
   6.3996400e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3850e-02
   6.3996450e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3850e-02
   6.3996500e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3850e-02
   6.3996550e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3850e-02
   6.3996600e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3850e-02
   6.3996650e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3996700e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3996750e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3996800e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3996850e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3996900e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3996950e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997000e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997050e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997100e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997150e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997200e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997250e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997300e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997350e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997400e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997450e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997500e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997550e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997600e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997650e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997700e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997750e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997800e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997850e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997900e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3997950e+01   1.5625e-02   1.5626e-02   1.2945e-02   1.3849e-02
   6.3998000e+01   1.5625e-02   1.5625e-02   1.2945e-02   1.3849e-02
   6.3998050e+01   1.5625e-02   1.5625e-02   1.2945e-02   1.3849e-02
   6.3998100e+01   1.5625e-02   1.5625e-02   1.2945e-02   1.3849e-02
   6.3998150e+01   1.5625e-02   1.5625e-02   1.2945e-02   1.3849e-02
   6.3998200e+01   1.5625e-02   1.5625e-02   1.2945e-02   1.3849e-02
   6.3998250e+01   1.5625e-02   1.5625e-02   1.2945e-02   1.3849e-02
   6.3998300e+01   1.5625e-02   1.5625e-02   1.2945e-02   1.3849e-02
   6.3998350e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3849e-02
   6.3998400e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3849e-02
   6.3998450e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3849e-02
   6.3998500e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3849e-02
   6.3998550e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3849e-02
   6.3998600e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3849e-02
   6.3998650e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3849e-02
   6.3998700e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3998750e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3998800e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3998850e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3998900e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3998950e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999000e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999050e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999100e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999150e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999200e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999250e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999300e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999350e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999400e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999450e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999500e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999550e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999600e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999650e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999700e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999750e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999800e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999850e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999900e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.3999950e+01   1.5625e-02   1.5625e-02   1.2944e-02   1.3848e-02
   6.4000000e+01   1.5625e-02   1.5625e-02   1.4284e-02   1.4736e-02
   6.4100000e+01   1.5600e-02   1.5612e-02   1.4272e-02   1.4724e-02
   6.4200000e+01   1.5576e-02   1.5600e-02   1.4260e-02   1.4712e-02
   6.4300000e+01   1.5552e-02   1.5588e-02   1.4247e-02   1.4700e-02
   6.4400000e+01   1.5527e-02   1.5576e-02   1.4235e-02   1.4687e-02
   6.4500000e+01   1.5503e-02   1.5563e-02   1.4223e-02   1.4675e-02
   6.4600000e+01   1.5479e-02   1.5551e-02   1.4211e-02   1.4663e-02
   6.4700000e+01   1.5455e-02   1.5539e-02   1.4199e-02   1.4651e-02
   6.4800000e+01   1.5432e-02   1.5527e-02   1.4186e-02   1.4639e-02
   6.4900000e+01   1.5408e-02   1.5515e-02   1.4174e-02   1.4626e-02
   6.5000000e+01   1.5384e-02   1.5502e-02   1.4162e-02   1.4614e-02
   6.5100000e+01   1.5360e-02   1.5490e-02   1.4150e-02   1.4602e-02
   6.5200000e+01   1.5337e-02   1.5478e-02   1.4138e-02   1.4590e-02
   6.5300000e+01   1.5313e-02   1.5466e-02   1.4125e-02   1.4577e-02
   6.5400000e+01   1.5290e-02   1.5454e-02   1.4113e-02   1.4565e-02
   6.5500000e+01   1.5267e-02   1.5441e-02   1.4101e-02   1.4553e-02
   6.5600000e+01   1.5243e-02   1.5429e-02   1.4089e-02   1.4541e-02
   6.5700000e+01   1.5220e-02   1.5417e-02   1.4077e-02   1.4529e-02
   6.5800000e+01   1.5197e-02   1.5405e-02   1.4064e-02   1.4516e-02
   6.5900000e+01   1.5174e-02   1.5393e-02   1.4052e-02   1.4504e-02
   6.6000000e+01   1.5151e-02   1.5380e-02   1.4040e-02   1.4492e-02
   6.6100000e+01   1.5128e-02   1.5368e-02   1.4028e-02   1.4480e-02
   6.6200000e+01   1.5105e-02   1.5356e-02   1.4016e-02   1.4468e-02
   6.6300000e+01   1.5082e-02   1.5344e-02   1.4003e-02   1.4455e-02
   6.6400000e+01   1.5060e-02   1.5332e-02   1.3991e-02   1.4443e-02
   6.6500000e+01   1.5037e-02   1.5319e-02   1.3979e-02   1.4431e-02
   6.6600000e+01   1.5015e-02   1.5307e-02   1.3967e-02   1.4419e-02
   6.6700000e+01   1.4992e-02   1.5295e-02   1.3954e-02   1.4407e-02
   6.6800000e+01   1.4970e-02   1.5283e-02   1.3942e-02   1.4394e-02
   6.6900000e+01   1.4947e-02   1.5270e-02   1.3930e-02   1.4382e-02
   6.7000000e+01   1.4925e-02   1.5258e-02   1.3918e-02   1.4370e-02
   6.7100000e+01   1.4903e-02   1.5246e-02   1.3906e-02   1.4358e-02
   6.7200000e+01   1.4880e-02   1.5234e-02   1.3893e-02   1.4346e-02
   6.7300000e+01   1.4858e-02   1.5222e-02   1.3881e-02   1.4333e-02
   6.7400000e+01   1.4836e-02   1.5209e-02   1.3869e-02   1.4321e-02
   6.7500000e+01   1.4814e-02   1.5197e-02   1.3857e-02   1.4309e-02
   6.7600000e+01   1.4792e-02   1.5185e-02   1.3845e-02   1.4297e-02
   6.7700000e+01   1.4771e-02   1.5173e-02   1.3832e-02   1.4285e-02
   6.7800000e+01   1.4749e-02   1.5161e-02   1.3820e-02   1.4272e-02
   6.7900000e+01   1.4727e-02   1.5148e-02   1.3808e-02   1.4260e-02
   6.8000000e+01   1.4705e-02   1.5136e-02   1.3796e-02   1.4248e-02
   6.8100000e+01   1.4684e-02   1.5124e-02   1.3784e-02   1.4236e-02
   6.8200000e+01   1.4662e-02   1.5112e-02   1.3771e-02   1.4223e-02
   6.8300000e+01   1.4641e-02   1.5100e-02   1.3759e-02   1.4211e-02
   6.8400000e+01   1.4619e-02   1.5087e-02   1.3747e-02   1.4199e-02
   6.8500000e+01   1.4598e-02   1.5075e-02   1.3735e-02   1.4187e-02
   6.8600000e+01   1.4577e-02   1.5063e-02   1.3723e-02   1.4175e-02
   6.8700000e+01   1.4556e-02   1.5051e-02   1.3710e-02   1.4162e-02
   6.8800000e+01   1.4534e-02   1.5039e-02   1.3698e-02   1.4150e-02
   6.8900000e+01   1.4513e-02   1.5026e-02   1.3686e-02   1.4138e-02
   6.9000000e+01   1.4492e-02   1.5014e-02   1.3674e-02   1.4126e-02
   6.9100000e+01   1.4471e-02   1.5002e-02   1.3662e-02   1.4114e-02
   6.9200000e+01   1.4450e-02   1.4990e-02   1.3649e-02   1.4101e-02
   6.9300000e+01   1.4430e-02   1.4978e-02   1.3637e-02   1.4089e-02
   6.9400000e+01   1.4409e-02   1.4965e-02   1.3625e-02   1.4077e-02
   6.9500000e+01   1.4388e-02   1.4953e-02   1.3613e-02   1.4065e-02
   6.9600000e+01   1.4367e-02   1.4941e-02   1.3600e-02   1.4053e-02
   6.9700000e+01   1.4347e-02   1.4929e-02   1.3588e-02   1.4040e-02
   6.9800000e+01   1.4326e-02   1.4916e-02   1.3576e-02   1.4028e-02
   6.9900000e+01   1.4306e-02   1.4904e-02   1.3564e-02   1.4016e-02
   7.0000000e+01   1.4285e-02   1.4892e-02   1.3552e-02   1.4004e-02
   7.0100000e+01   1.4265e-02   1.4880e-02   1.3539e-02   1.3992e-02
   7.0200000e+01   1.4245e-02   1.4868e-02   1.3527e-02   1.3979e-02
   7.0300000e+01   1.4224e-02   1.4855e-02   1.3515e-02   1.3967e-02
   7.0400000e+01   1.4204e-02   1.4843e-02   1.3503e-02   1.3955e-02
   7.0500000e+01   1.4184e-02   1.4831e-02   1.3491e-02   1.3943e-02
   7.0600000e+01   1.4164e-02   1.4819e-02   1.3478e-02   1.3931e-02
   7.0700000e+01   1.4144e-02   1.4807e-02   1.3466e-02   1.3918e-02
   7.0800000e+01   1.4124e-02   1.4794e-02   1.3454e-02   1.3906e-02
   7.0900000e+01   1.4104e-02   1.4782e-02   1.3442e-02   1.3894e-02
   7.1000000e+01   1.4084e-02   1.4770e-02   1.3430e-02   1.3882e-02
   7.1100000e+01   1.4064e-02   1.4758e-02   1.3417e-02   1.3869e-02
   7.1200000e+01   1.4044e-02   1.4746e-02   1.3405e-02   1.3857e-02
   7.1300000e+01   1.4025e-02   1.4733e-02   1.3393e-02   1.3845e-02
   7.1400000e+01   1.4005e-02   1.4721e-02   1.3381e-02   1.3833e-02
   7.1500000e+01   1.3986e-02   1.4709e-02   1.3369e-02   1.3821e-02
   7.1600000e+01   1.3966e-02   1.4697e-02   1.3356e-02   1.3808e-02
   7.1700000e+01   1.3947e-02   1.4685e-02   1.3344e-02   1.3796e-02
   7.1800000e+01   1.3927e-02   1.4672e-02   1.3332e-02   1.3784e-02
   7.1900000e+01   1.3908e-02   1.4660e-02   1.3320e-02   1.3772e-02
   7.2000000e+01   1.3888e-02   1.4648e-02   1.3308e-02   1.3760e-02
   7.2100000e+01   1.3869e-02   1.4636e-02   1.3295e-02   1.3747e-02
   7.2200000e+01   1.3850e-02   1.4624e-02   1.3283e-02   1.3735e-02
   7.2300000e+01   1.3831e-02   1.4611e-02   1.3271e-02   1.3723e-02
   7.2400000e+01   1.3812e-02   1.4599e-02   1.3259e-02   1.3711e-02
   7.2500000e+01   1.3793e-02   1.4587e-02   1.3246e-02   1.3699e-02
   7.2600000e+01   1.3774e-02   1.4575e-02   1.3234e-02   1.3686e-02
   7.2700000e+01   1.3755e-02   1.4562e-02   1.3222e-02   1.3674e-02
   7.2800000e+01   1.3736e-02   1.4550e-02   1.3210e-02   1.3662e-02
   7.2900000e+01   1.3717e-02   1.4538e-02   1.3198e-02   1.3650e-02
   7.3000000e+01   1.3698e-02   1.4526e-02   1.3185e-02   1.3638e-02
   7.3100000e+01   1.3679e-02   1.4514e-02   1.3173e-02   1.3625e-02
   7.3200000e+01   1.3661e-02   1.4501e-02   1.3161e-02   1.3613e-02
   7.3300000e+01   1.3642e-02   1.4489e-02   1.3149e-02   1.3601e-02
   7.3400000e+01   1.3623e-02   1.4477e-02   1.3137e-02   1.3589e-02
   7.3500000e+01   1.3605e-02   1.4465e-02   1.3124e-02   1.3577e-02
   7.3600000e+01   1.3586e-02   1.4453e-02   1.3112e-02   1.3564e-02
   7.3700000e+01   1.3568e-02   1.4440e-02   1.3100e-02   1.3552e-02
   7.3800000e+01   1.3550e-02   1.4428e-02   1.3088e-02   1.3540e-02
   7.3900000e+01   1.3531e-02   1.4416e-02   1.3076e-02   1.3528e-02
   7.4000000e+01   1.3513e-02   1.4404e-02   1.3063e-02   1.3515e-02
   7.4100000e+01   1.3495e-02   1.4392e-02   1.3051e-02   1.3503e-02
   7.4200000e+01   1.3477e-02   1.4379e-02   1.3039e-02   1.3491e-02
   7.4300000e+01   1.3458e-02   1.4367e-02   1.3027e-02   1.3479e-02
   7.4400000e+01   1.3440e-02   1.4355e-02   1.3015e-02   1.3467e-02
   7.4500000e+01   1.3422e-02   1.4343e-02   1.3002e-02   1.3454e-02
   7.4600000e+01   1.3404e-02   1.4331e-02   1.2990e-02   1.3442e-02
   7.4700000e+01   1.3386e-02   1.4318e-02   1.2978e-02   1.3430e-02
   7.4800000e+01   1.3368e-02   1.4306e-02   1.2966e-02   1.3418e-02
   7.4900000e+01   1.3351e-02   1.4294e-02   1.2954e-02   1.3406e-02
   7.5000000e+01   1.3333e-02   1.4282e-02   1.2941e-02   1.3393e-02
   7.5100000e+01   1.3315e-02   1.4270e-02   1.2929e-02   1.3381e-02
   7.5200000e+01   1.3297e-02   1.4257e-02   1.2917e-02   1.3369e-02
   7.5300000e+01   1.3280e-02   1.4245e-02   1.2905e-02   1.3357e-02
   7.5400000e+01   1.3262e-02   1.4233e-02   1.2892e-02   1.3345e-02
   7.5500000e+01   1.3245e-02   1.4221e-02   1.2880e-02   1.3332e-02
   7.5600000e+01   1.3227e-02   1.4208e-02   1.2868e-02   1.3320e-02
   7.5700000e+01   1.3210e-02   1.4196e-02   1.2856e-02   1.3308e-02
   7.5800000e+01   1.3192e-02   1.4184e-02   1.2844e-02   1.3296e-02
   7.5900000e+01   1.3175e-02   1.4172e-02   1.2831e-02   1.3284e-02
   7.6000000e+01   1.3157e-02   1.4160e-02   1.2819e-02   1.3271e-02
   7.6100000e+01   1.3140e-02   1.4147e-02   1.2807e-02   1.3259e-02
   7.6200000e+01   1.3123e-02   1.4135e-02   1.2795e-02   1.3247e-02
   7.6300000e+01   1.3106e-02   1.4123e-02   1.2783e-02   1.3235e-02
   7.6400000e+01   1.3089e-02   1.4111e-02   1.2770e-02   1.3223e-02
   7.6500000e+01   1.3071e-02   1.4099e-02   1.2758e-02   1.3210e-02
   7.6600000e+01   1.3054e-02   1.4086e-02   1.2746e-02   1.3198e-02
   7.6700000e+01   1.3037e-02   1.4074e-02   1.2734e-02   1.3186e-02
   7.6800000e+01   1.3020e-02   1.4062e-02   1.2722e-02   1.3174e-02
   7.6900000e+01   1.3003e-02   1.4050e-02   1.2709e-02   1.3161e-02
   7.7000000e+01   1.2987e-02   1.4038e-02   1.2697e-02   1.3149e-02
   7.7100000e+01   1.2970e-02   1.4025e-02   1.2685e-02   1.3137e-02
   7.7200000e+01   1.2953e-02   1.4013e-02   1.2673e-02   1.3125e-02
   7.7300000e+01   1.2936e-02   1.4001e-02   1.2661e-02   1.3113e-02
   7.7400000e+01   1.2919e-02   1.3989e-02   1.2648e-02   1.3100e-02
   7.7500000e+01   1.2903e-02   1.3977e-02   1.2636e-02   1.3088e-02
   7.7600000e+01   1.2886e-02   1.3964e-02   1.2624e-02   1.3076e-02
   7.7700000e+01   1.2870e-02   1.3952e-02   1.2612e-02   1.3064e-02
   7.7800000e+01   1.2853e-02   1.3940e-02   1.2600e-02   1.3052e-02
   7.7900000e+01   1.2836e-02   1.3928e-02   1.2587e-02   1.3039e-02
   7.8000000e+01   1.2820e-02   1.3916e-02   1.2575e-02   1.3027e-02
   7.8100000e+01   1.2804e-02   1.3903e-02   1.2563e-02   1.3015e-02
   7.8200000e+01   1.2787e-02   1.3891e-02   1.2551e-02   1.3003e-02
   7.8300000e+01   1.2771e-02   1.3879e-02   1.2538e-02   1.2991e-02
   7.8400000e+01   1.2755e-02   1.3867e-02   1.2526e-02   1.2978e-02
   7.8500000e+01   1.2738e-02   1.3854e-02   1.2514e-02   1.2966e-02
   7.8600000e+01   1.2722e-02   1.3842e-02   1.2502e-02   1.2954e-02
   7.8700000e+01   1.2706e-02   1.3830e-02   1.2490e-02   1.2942e-02
   7.8800000e+01   1.2690e-02   1.3818e-02   1.2477e-02   1.2930e-02
   7.8900000e+01   1.2674e-02   1.3806e-02   1.2465e-02   1.2917e-02
   7.9000000e+01   1.2658e-02   1.3793e-02   1.2453e-02   1.2905e-02
   7.9100000e+01   1.2642e-02   1.3781e-02   1.2441e-02   1.2893e-02
   7.9200000e+01   1.2626e-02   1.3769e-02   1.2429e-02   1.2881e-02
   7.9300000e+01   1.2610e-02   1.3757e-02   1.2416e-02   1.2868e-02
   7.9400000e+01   1.2594e-02   1.3745e-02   1.2404e-02   1.2856e-02
   7.9500000e+01   1.2578e-02   1.3732e-02   1.2392e-02   1.2844e-02
   7.9600000e+01   1.2562e-02   1.3720e-02   1.2380e-02   1.2832e-02
   7.9700000e+01   1.2547e-02   1.3708e-02   1.2368e-02   1.2820e-02
   7.9800000e+01   1.2531e-02   1.3696e-02   1.2355e-02   1.2807e-02
   7.9900000e+01   1.2515e-02   1.3684e-02   1.2343e-02   1.2795e-02
   8.0000000e+01   1.2500e-02   1.3671e-02   1.2331e-02   1.2783e-02


==> OneOverResultsErrors.dat <==
   1.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   1.1000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   1.2000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   1.3000000e+00   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   1.4000000e+00   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   1.5000000e+00   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   1.6000000e+00   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   1.7000000e+00   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   1.8000000e+00   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   1.9000000e+00   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   1.9020000e+00   4.4198000e+00  -6.3936063e+00  -1.1896780e+01
   1.9040000e+00   4.3392000e+00  -6.4855768e+00  -1.1994538e+01
   1.9060000e+00   4.2582000e+00  -6.5779474e+00  -1.2092695e+01
   1.9080000e+00   4.1768000e+00  -6.6707179e+00  -1.2191252e+01
   1.9100000e+00   4.0950000e+00  -6.7638885e+00  -1.2290210e+01
   1.9120000e+00   4.0128000e+00  -6.8574591e+00  -1.2389567e+01
   1.9140000e+00   3.9302000e+00  -6.9514296e+00  -1.2489324e+01
   1.9160000e+00   3.8472000e+00  -7.0458002e+00  -1.2589481e+01
   1.9180000e+00   3.7638000e+00  -7.1405708e+00  -1.2690039e+01
   1.9200000e+00   3.6800000e+00  -7.2357413e+00  -1.2790996e+01
   1.9220000e+00   3.5958000e+00  -7.3313119e+00  -1.2892353e+01
   1.9240000e+00   3.5112000e+00  -7.4272825e+00  -1.2994111e+01
   1.9260000e+00   3.4262000e+00  -7.5236530e+00  -1.3096268e+01
   1.9280000e+00   3.3408000e+00  -7.6204236e+00  -1.3198825e+01
   1.9300000e+00   3.2550000e+00  -7.7175942e+00  -1.3301782e+01
   1.9320000e+00   3.1688000e+00  -7.8151647e+00  -1.3405140e+01
   1.9340000e+00   3.0822000e+00  -7.9131353e+00  -1.3508897e+01
   1.9360000e+00   2.9952000e+00  -8.0115058e+00  -1.3613054e+01
   1.9380000e+00   2.9078000e+00  -8.1102764e+00  -1.3717612e+01
   1.9400000e+00   2.8200000e+00  -8.2094470e+00  -1.3822569e+01
   1.9420000e+00   2.7318000e+00  -8.3090175e+00  -1.3927926e+01
   1.9440000e+00   2.6432000e+00  -8.4089881e+00  -1.4033683e+01
   1.9460000e+00   2.5542000e+00  -8.5093587e+00  -1.4139841e+01
   1.9480000e+00   2.4648000e+00  -8.6101292e+00  -1.4246398e+01
   1.9500000e+00   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   1.9520000e+00   2.2848000e+00  -8.8128704e+00  -1.4460713e+01
   1.9540000e+00   2.1942000e+00  -8.9148409e+00  -1.4568470e+01
   1.9560000e+00   2.1032000e+00  -9.0172115e+00  -1.4676627e+01
   1.9580000e+00   2.0118000e+00  -9.1199820e+00  -1.4785184e+01
   1.9600000e+00   1.9200000e+00  -9.2231526e+00  -1.4894142e+01
   1.9620000e+00   1.8278000e+00  -9.3267232e+00  -1.5003499e+01
   1.9640000e+00   1.7352000e+00  -9.4306937e+00  -1.5113256e+01
   1.9660000e+00   1.6422000e+00  -9.5350643e+00  -1.5223414e+01
   1.9680000e+00   1.5488000e+00  -9.6398349e+00  -1.5333971e+01
   1.9700000e+00   1.4550000e+00  -9.7450054e+00  -1.5444928e+01
   1.9720000e+00   1.3608000e+00  -9.8505760e+00  -1.5556286e+01
   1.9740000e+00   1.2662000e+00  -9.9565466e+00  -1.5668043e+01
   1.9760000e+00   1.1712000e+00  -1.0062917e+01  -1.5780200e+01
   1.9780000e+00   1.0758000e+00  -1.0169688e+01  -1.5892757e+01
   1.9800000e+00   9.8000000e-01  -1.0276858e+01  -1.6005715e+01
   1.9820000e+00   8.8380000e-01  -1.0384429e+01  -1.6119072e+01
   1.9840000e+00   7.8720000e-01  -1.0492399e+01  -1.6232829e+01
   1.9860000e+00   6.9020000e-01  -1.0600770e+01  -1.6346987e+01
   1.9880000e+00   5.9280000e-01  -1.0709541e+01  -1.6461544e+01
   1.9900000e+00   4.9500000e-01  -1.0818711e+01  -1.6576501e+01
   1.9900500e+00   4.9254987e-01  -1.0821445e+01  -1.6579380e+01
   1.9901000e+00   4.9009950e-01  -1.0824180e+01  -1.6582259e+01
   1.9901500e+00   4.8764887e-01  -1.0826915e+01  -1.6585139e+01
   1.9902000e+00   4.8519800e-01  -1.0829650e+01  -1.6588019e+01
   1.9902500e+00   4.8274687e-01  -1.0832386e+01  -1.6590899e+01
   1.9903000e+00   4.8029550e-01  -1.0835121e+01  -1.6593779e+01
   1.9903500e+00   4.7784388e-01  -1.0837857e+01  -1.6596660e+01
   1.9904000e+00   4.7539200e-01  -1.0840593e+01  -1.6599541e+01
   1.9904500e+00   4.7293987e-01  -1.0843330e+01  -1.6602422e+01
   1.9905000e+00   4.7048750e-01  -1.0846066e+01  -1.6605303e+01
   1.9905500e+00   4.6803488e-01  -1.0848803e+01  -1.6608184e+01
   1.9906000e+00   4.6558200e-01  -1.0851540e+01  -1.6611066e+01
   1.9906500e+00   4.6312888e-01  -1.0854278e+01  -1.6613948e+01
   1.9907000e+00   4.6067550e-01  -1.0857015e+01  -1.6616831e+01
   1.9907500e+00   4.5822188e-01  -1.0859753e+01  -1.6619713e+01
   1.9908000e+00   4.5576800e-01  -1.0862491e+01  -1.6622596e+01
   1.9908500e+00   4.5331388e-01  -1.0865230e+01  -1.6625479e+01
   1.9909000e+00   4.5085950e-01  -1.0867968e+01  -1.6628362e+01
   1.9909500e+00   4.4840488e-01  -1.0870707e+01  -1.6631246e+01
   1.9910000e+00   4.4595000e-01  -1.0873446e+01  -1.6634130e+01
   1.9910500e+00   4.4349488e-01  -1.0876186e+01  -1.6637014e+01
   1.9911000e+00   4.4103950e-01  -1.0878925e+01  -1.6639898e+01
   1.9911500e+00   4.3858388e-01  -1.0881665e+01  -1.6642783e+01
   1.9912000e+00   4.3612800e-01  -1.0884405e+01  -1.6645667e+01
   1.9912500e+00   4.3367187e-01  -1.0887146e+01  -1.6648553e+01
   1.9913000e+00   4.3121550e-01  -1.0889886e+01  -1.6651438e+01
   1.9913500e+00   4.2875887e-01  -1.0892627e+01  -1.6654323e+01
   1.9914000e+00   4.2630200e-01  -1.0895368e+01  -1.6657209e+01
   1.9914500e+00   4.2384488e-01  -1.0898110e+01  -1.6660095e+01
   1.9915000e+00   4.2138750e-01  -1.0900851e+01  -1.6662982e+01
   1.9915500e+00   4.1892988e-01  -1.0903593e+01  -1.6665868e+01
   1.9916000e+00   4.1647200e-01  -1.0906336e+01  -1.6668755e+01
   1.9916500e+00   4.1401387e-01  -1.0909078e+01  -1.6671642e+01
   1.9917000e+00   4.1155550e-01  -1.0911821e+01  -1.6674529e+01
   1.9917500e+00   4.0909688e-01  -1.0914563e+01  -1.6677417e+01
   1.9918000e+00   4.0663800e-01  -1.0917307e+01  -1.6680305e+01
   1.9918500e+00   4.0417888e-01  -1.0920050e+01  -1.6683193e+01
   1.9919000e+00   4.0171950e-01  -1.0922794e+01  -1.6686081e+01
   1.9919500e+00   3.9925987e-01  -1.0925537e+01  -1.6688970e+01
   1.9920000e+00   3.9680000e-01  -1.0928282e+01  -1.6691858e+01
   1.9920500e+00   3.9433987e-01  -1.0931026e+01  -1.6694747e+01
   1.9921000e+00   3.9187950e-01  -1.0933771e+01  -1.6697637e+01
   1.9921500e+00   3.8941887e-01  -1.0936516e+01  -1.6700526e+01
   1.9922000e+00   3.8695800e-01  -1.0939261e+01  -1.6703416e+01
   1.9922500e+00   3.8449687e-01  -1.0942006e+01  -1.6706306e+01
   1.9923000e+00   3.8203550e-01  -1.0944752e+01  -1.6709196e+01
   1.9923500e+00   3.7957388e-01  -1.0947498e+01  -1.6712087e+01
   1.9924000e+00   3.7711200e-01  -1.0950244e+01  -1.6714978e+01
   1.9924500e+00   3.7464987e-01  -1.0952990e+01  -1.6717869e+01
   1.9925000e+00   3.7218750e-01  -1.0955737e+01  -1.6720760e+01
   1.9925500e+00   3.6972487e-01  -1.0958484e+01  -1.6723652e+01
   1.9926000e+00   3.6726200e-01  -1.0961231e+01  -1.6726544e+01
   1.9926500e+00   3.6479888e-01  -1.0963978e+01  -1.6729436e+01
   1.9927000e+00   3.6233550e-01  -1.0966726e+01  -1.6732328e+01
   1.9927500e+00   3.5987188e-01  -1.0969474e+01  -1.6735220e+01
   1.9928000e+00   3.5740800e-01  -1.0972222e+01  -1.6738113e+01
   1.9928500e+00   3.5494388e-01  -1.0974970e+01  -1.6741006e+01
   1.9929000e+00   3.5247950e-01  -1.0977719e+01  -1.6743900e+01
   1.9929500e+00   3.5001488e-01  -1.0980468e+01  -1.6746793e+01
   1.9930000e+00   3.4755000e-01  -1.0983217e+01  -1.6749687e+01
   1.9930500e+00   3.4508488e-01  -1.0985966e+01  -1.6752581e+01
   1.9931000e+00   3.4261950e-01  -1.0988716e+01  -1.6755475e+01
   1.9931500e+00   3.4015387e-01  -1.0991466e+01  -1.6758370e+01
   1.9932000e+00   3.3768800e-01  -1.0994216e+01  -1.6761265e+01
   1.9932500e+00   3.3522188e-01  -1.0996966e+01  -1.6764160e+01
   1.9933000e+00   3.3275550e-01  -1.0999717e+01  -1.6767055e+01
   1.9933500e+00   3.3028887e-01  -1.1002468e+01  -1.6769951e+01
   1.9934000e+00   3.2782200e-01  -1.1005219e+01  -1.6772846e+01
   1.9934500e+00   3.2535488e-01  -1.1007970e+01  -1.6775743e+01
   1.9935000e+00   3.2288750e-01  -1.1010722e+01  -1.6778639e+01
   1.9935500e+00   3.2041987e-01  -1.1013474e+01  -1.6781535e+01
   1.9936000e+00   3.1795200e-01  -1.1016226e+01  -1.6784432e+01
   1.9936500e+00   3.1548388e-01  -1.1018978e+01  -1.6787329e+01
   1.9937000e+00   3.1301550e-01  -1.1021731e+01  -1.6790227e+01
   1.9937500e+00   3.1054687e-01  -1.1024484e+01  -1.6793124e+01
   1.9938000e+00   3.0807800e-01  -1.1027237e+01  -1.6796022e+01
   1.9938500e+00   3.0560887e-01  -1.1029991e+01  -1.6798920e+01
   1.9939000e+00   3.0313950e-01  -1.1032744e+01  -1.6801818e+01
   1.9939500e+00   3.0066988e-01  -1.1035498e+01  -1.6804717e+01
   1.9940000e+00   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   1.9940500e+00   2.9572988e-01  -1.1041007e+01  -1.6810515e+01
   1.9941000e+00   2.9325950e-01  -1.1043761e+01  -1.6813414e+01
   1.9941500e+00   2.9078887e-01  -1.1046516e+01  -1.6816314e+01
   1.9942000e+00   2.8831800e-01  -1.1049271e+01  -1.6819213e+01
   1.9942500e+00   2.8584688e-01  -1.1052027e+01  -1.6822113e+01
   1.9943000e+00   2.8337550e-01  -1.1054782e+01  -1.6825014e+01
   1.9943500e+00   2.8090387e-01  -1.1057538e+01  -1.6827914e+01
   1.9944000e+00   2.7843200e-01  -1.1060294e+01  -1.6830815e+01
   1.9944500e+00   2.7595988e-01  -1.1063051e+01  -1.6833716e+01
   1.9945000e+00   2.7348750e-01  -1.1065807e+01  -1.6836617e+01
   1.9945500e+00   2.7101487e-01  -1.1068564e+01  -1.6839519e+01
   1.9946000e+00   2.6854200e-01  -1.1071321e+01  -1.6842421e+01
   1.9946500e+00   2.6606888e-01  -1.1074079e+01  -1.6845323e+01
   1.9947000e+00   2.6359550e-01  -1.1076836e+01  -1.6848225e+01
   1.9947500e+00   2.6112188e-01  -1.1079594e+01  -1.6851128e+01
   1.9948000e+00   2.5864800e-01  -1.1082352e+01  -1.6854031e+01
   1.9948500e+00   2.5617387e-01  -1.1085111e+01  -1.6856934e+01
   1.9949000e+00   2.5369950e-01  -1.1087869e+01  -1.6859837e+01
   1.9949500e+00   2.5122487e-01  -1.1090628e+01  -1.6862740e+01
   1.9950000e+00   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   1.9950500e+00   2.4627487e-01  -1.1096147e+01  -1.6868548e+01
   1.9951000e+00   2.4379950e-01  -1.1098907e+01  -1.6871453e+01
   1.9951500e+00   2.4132388e-01  -1.1101666e+01  -1.6874357e+01
   1.9952000e+00   2.3884800e-01  -1.1104427e+01  -1.6877262e+01
   1.9952500e+00   2.3637187e-01  -1.1107187e+01  -1.6880167e+01
   1.9953000e+00   2.3389550e-01  -1.1109948e+01  -1.6883072e+01
   1.9953500e+00   2.3141887e-01  -1.1112708e+01  -1.6885978e+01
   1.9954000e+00   2.2894200e-01  -1.1115470e+01  -1.6888884e+01
   1.9954500e+00   2.2646487e-01  -1.1118231e+01  -1.6891790e+01
   1.9955000e+00   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   1.9955500e+00   2.2150988e-01  -1.1123755e+01  -1.6897603e+01
   1.9956000e+00   2.1903200e-01  -1.1126517e+01  -1.6900509e+01
   1.9956500e+00   2.1655388e-01  -1.1129279e+01  -1.6903417e+01
   1.9957000e+00   2.1407550e-01  -1.1132042e+01  -1.6906324e+01
   1.9957500e+00   2.1159687e-01  -1.1134805e+01  -1.6909231e+01
   1.9958000e+00   2.0911800e-01  -1.1137568e+01  -1.6912139e+01
   1.9958500e+00   2.0663888e-01  -1.1140331e+01  -1.6915047e+01
   1.9959000e+00   2.0415950e-01  -1.1143095e+01  -1.6917956e+01
   1.9959500e+00   2.0167987e-01  -1.1145859e+01  -1.6920864e+01
   1.9960000e+00   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   1.9960500e+00   1.9671987e-01  -1.1151387e+01  -1.6926682e+01
   1.9961000e+00   1.9423950e-01  -1.1154152e+01  -1.6929591e+01
   1.9961500e+00   1.9175888e-01  -1.1156917e+01  -1.6932501e+01
   1.9962000e+00   1.8927800e-01  -1.1159682e+01  -1.6935411e+01
   1.9962500e+00   1.8679687e-01  -1.1162447e+01  -1.6938321e+01
   1.9963000e+00   1.8431550e-01  -1.1165213e+01  -1.6941231e+01
   1.9963500e+00   1.8183387e-01  -1.1167979e+01  -1.6944142e+01
   1.9964000e+00   1.7935200e-01  -1.1170745e+01  -1.6947052e+01
   1.9964500e+00   1.7686988e-01  -1.1173511e+01  -1.6949963e+01
   1.9965000e+00   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   1.9965500e+00   1.7190488e-01  -1.1179045e+01  -1.6955786e+01
   1.9966000e+00   1.6942200e-01  -1.1181812e+01  -1.6958698e+01
   1.9966500e+00   1.6693888e-01  -1.1184579e+01  -1.6961610e+01
   1.9967000e+00   1.6445550e-01  -1.1187347e+01  -1.6964523e+01
   1.9967500e+00   1.6197187e-01  -1.1190115e+01  -1.6967435e+01
   1.9968000e+00   1.5948800e-01  -1.1192883e+01  -1.6970348e+01
   1.9968500e+00   1.5700388e-01  -1.1195651e+01  -1.6973261e+01
   1.9969000e+00   1.5451950e-01  -1.1198420e+01  -1.6976174e+01
   1.9969500e+00   1.5203488e-01  -1.1201189e+01  -1.6979088e+01
   1.9970000e+00   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   1.9970500e+00   1.4706487e-01  -1.1206727e+01  -1.6984916e+01
   1.9971000e+00   1.4457950e-01  -1.1209497e+01  -1.6987830e+01
   1.9971500e+00   1.4209388e-01  -1.1212267e+01  -1.6990745e+01
   1.9972000e+00   1.3960800e-01  -1.1215037e+01  -1.6993659e+01
   1.9972500e+00   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   1.9973000e+00   1.3463550e-01  -1.1220578e+01  -1.6999490e+01
   1.9973500e+00   1.3214887e-01  -1.1223349e+01  -1.7002405e+01
   1.9974000e+00   1.2966200e-01  -1.1226120e+01  -1.7005321e+01
   1.9974500e+00   1.2717487e-01  -1.1228892e+01  -1.7008237e+01
   1.9975000e+00   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   1.9975500e+00   1.2219988e-01  -1.1234435e+01  -1.7014070e+01
   1.9976000e+00   1.1971200e-01  -1.1237207e+01  -1.7016987e+01
   1.9976500e+00   1.1722387e-01  -1.1239980e+01  -1.7019904e+01
   1.9977000e+00   1.1473550e-01  -1.1242752e+01  -1.7022821e+01
   1.9977500e+00   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   1.9978000e+00   1.0975800e-01  -1.1248298e+01  -1.7028657e+01
   1.9978500e+00   1.0726887e-01  -1.1251072e+01  -1.7031575e+01
   1.9979000e+00   1.0477950e-01  -1.1253845e+01  -1.7034493e+01
   1.9979500e+00   1.0228988e-01  -1.1256619e+01  -1.7037411e+01
   1.9980000e+00   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   1.9980500e+00   9.7309875e-02  -1.1262168e+01  -1.7043249e+01
   1.9981000e+00   9.4819500e-02  -1.1264942e+01  -1.7046169e+01
   1.9981500e+00   9.2328875e-02  -1.1267717e+01  -1.7049088e+01
   1.9982000e+00   8.9838000e-02  -1.1270492e+01  -1.7052008e+01
   1.9982500e+00   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   1.9983000e+00   8.4855500e-02  -1.1276043e+01  -1.7057848e+01
   1.9983500e+00   8.2363875e-02  -1.1278819e+01  -1.7060769e+01
   1.9984000e+00   7.9872000e-02  -1.1281595e+01  -1.7063690e+01
   1.9984500e+00   7.7379875e-02  -1.1284372e+01  -1.7066611e+01
   1.9985000e+00   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   1.9985500e+00   7.2394875e-02  -1.1289925e+01  -1.7072454e+01
   1.9986000e+00   6.9902000e-02  -1.1292702e+01  -1.7075375e+01
   1.9986500e+00   6.7408875e-02  -1.1295480e+01  -1.7078297e+01
   1.9987000e+00   6.4915500e-02  -1.1298258e+01  -1.7081220e+01
   1.9987500e+00   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   1.9988000e+00   5.9928000e-02  -1.1303814e+01  -1.7087065e+01
   1.9988500e+00   5.7433875e-02  -1.1306592e+01  -1.7089988e+01
   1.9989000e+00   5.4939500e-02  -1.1309371e+01  -1.7092912e+01
   1.9989500e+00   5.2444875e-02  -1.1312149e+01  -1.7095835e+01
   1.9990000e+00   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   1.9990500e+00   4.7454875e-02  -1.1317708e+01  -1.7101683e+01
   1.9991000e+00   4.4959500e-02  -1.1320488e+01  -1.7104607e+01
   1.9991500e+00   4.2463875e-02  -1.1323268e+01  -1.7107532e+01
   1.9992000e+00   3.9968000e-02  -1.1326048e+01  -1.7110457e+01
   1.9992500e+00   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   1.9993000e+00   3.4975500e-02  -1.1331609e+01  -1.7116307e+01
   1.9993500e+00   3.2478875e-02  -1.1334390e+01  -1.7119233e+01
   1.9994000e+00   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   1.9994500e+00   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   1.9995000e+00   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   1.9995500e+00   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   1.9996000e+00   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   1.9996500e+00   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   1.9997000e+00   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   1.9997500e+00   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   1.9998000e+00   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   1.9998500e+00   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   1.9999000e+00   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   1.9999500e+00   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   2.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   2.1000000e+00   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   2.2000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   2.3000000e+00   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   2.4000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   2.5000000e+00   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   2.6000000e+00   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   2.7000000e+00   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   2.8000000e+00   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   2.9000000e+00   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   3.0000000e+00   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   3.1000000e+00   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   3.2000000e+00   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   3.3000000e+00   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   3.4000000e+00   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   3.5000000e+00   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   3.6000000e+00   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   3.7000000e+00   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   3.8000000e+00   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   3.9000000e+00   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   3.9020000e+00   2.3299500e+00  -8.7620351e+00  -1.4406984e+01
   3.9040000e+00   2.2848000e+00  -8.8128704e+00  -1.4460713e+01
   3.9060000e+00   2.2395500e+00  -8.8638056e+00  -1.4514541e+01
   3.9080000e+00   2.1942000e+00  -8.9148409e+00  -1.4568470e+01
   3.9100000e+00   2.1487500e+00  -8.9659762e+00  -1.4622499e+01
   3.9120000e+00   2.1032000e+00  -9.0172115e+00  -1.4676627e+01
   3.9140000e+00   2.0575500e+00  -9.0685468e+00  -1.4730856e+01
   3.9160000e+00   2.0118000e+00  -9.1199820e+00  -1.4785184e+01
   3.9180000e+00   1.9659500e+00  -9.1715173e+00  -1.4839613e+01
   3.9200000e+00   1.9200000e+00  -9.2231526e+00  -1.4894142e+01
   3.9220000e+00   1.8739500e+00  -9.2748879e+00  -1.4948770e+01
   3.9240000e+00   1.8278000e+00  -9.3267232e+00  -1.5003499e+01
   3.9260000e+00   1.7815500e+00  -9.3786585e+00  -1.5058328e+01
   3.9280000e+00   1.7352000e+00  -9.4306937e+00  -1.5113256e+01
   3.9300000e+00   1.6887500e+00  -9.4828290e+00  -1.5168285e+01
   3.9320000e+00   1.6422000e+00  -9.5350643e+00  -1.5223414e+01
   3.9340000e+00   1.5955500e+00  -9.5873996e+00  -1.5278642e+01
   3.9360000e+00   1.5488000e+00  -9.6398349e+00  -1.5333971e+01
   3.9380000e+00   1.5019500e+00  -9.6923701e+00  -1.5389400e+01
   3.9400000e+00   1.4550000e+00  -9.7450054e+00  -1.5444928e+01
   3.9420000e+00   1.4079500e+00  -9.7977407e+00  -1.5500557e+01
   3.9440000e+00   1.3608000e+00  -9.8505760e+00  -1.5556286e+01
   3.9460000e+00   1.3135500e+00  -9.9035113e+00  -1.5612114e+01
   3.9480000e+00   1.2662000e+00  -9.9565466e+00  -1.5668043e+01
   3.9500000e+00   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   3.9520000e+00   1.1712000e+00  -1.0062917e+01  -1.5780200e+01
   3.9540000e+00   1.1235500e+00  -1.0116252e+01  -1.5836429e+01
   3.9560000e+00   1.0758000e+00  -1.0169688e+01  -1.5892757e+01
   3.9580000e+00   1.0279500e+00  -1.0223223e+01  -1.5949186e+01
   3.9600000e+00   9.8000000e-01  -1.0276858e+01  -1.6005715e+01
   3.9620000e+00   9.3195000e-01  -1.0330594e+01  -1.6062343e+01
   3.9640000e+00   8.8380000e-01  -1.0384429e+01  -1.6119072e+01
   3.9660000e+00   8.3555000e-01  -1.0438364e+01  -1.6175901e+01
   3.9680000e+00   7.8720000e-01  -1.0492399e+01  -1.6232829e+01
   3.9700000e+00   7.3875000e-01  -1.0546535e+01  -1.6289858e+01
   3.9720000e+00   6.9020000e-01  -1.0600770e+01  -1.6346987e+01
   3.9740000e+00   6.4155000e-01  -1.0655105e+01  -1.6404215e+01
   3.9760000e+00   5.9280000e-01  -1.0709541e+01  -1.6461544e+01
   3.9780000e+00   5.4395000e-01  -1.0764076e+01  -1.6518972e+01
   3.9800000e+00   4.9500000e-01  -1.0818711e+01  -1.6576501e+01
   3.9820000e+00   4.4595000e-01  -1.0873446e+01  -1.6634130e+01
   3.9840000e+00   3.9680000e-01  -1.0928282e+01  -1.6691858e+01
   3.9860000e+00   3.4755000e-01  -1.0983217e+01  -1.6749687e+01
   3.9880000e+00   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   3.9900000e+00   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   3.9900500e+00   2.4751247e-01  -1.1094767e+01  -1.6867096e+01
   3.9901000e+00   2.4627487e-01  -1.1096147e+01  -1.6868548e+01
   3.9901500e+00   2.4503722e-01  -1.1097527e+01  -1.6870000e+01
   3.9902000e+00   2.4379950e-01  -1.1098907e+01  -1.6871453e+01
   3.9902500e+00   2.4256172e-01  -1.1100286e+01  -1.6872905e+01
   3.9903000e+00   2.4132388e-01  -1.1101666e+01  -1.6874357e+01
   3.9903500e+00   2.4008597e-01  -1.1103046e+01  -1.6875810e+01
   3.9904000e+00   2.3884800e-01  -1.1104427e+01  -1.6877262e+01
   3.9904500e+00   2.3760997e-01  -1.1105807e+01  -1.6878715e+01
   3.9905000e+00   2.3637187e-01  -1.1107187e+01  -1.6880167e+01
   3.9905500e+00   2.3513372e-01  -1.1108567e+01  -1.6881620e+01
   3.9906000e+00   2.3389550e-01  -1.1109948e+01  -1.6883072e+01
   3.9906500e+00   2.3265722e-01  -1.1111328e+01  -1.6884525e+01
   3.9907000e+00   2.3141887e-01  -1.1112708e+01  -1.6885978e+01
   3.9907500e+00   2.3018047e-01  -1.1114089e+01  -1.6887431e+01
   3.9908000e+00   2.2894200e-01  -1.1115470e+01  -1.6888884e+01
   3.9908500e+00   2.2770347e-01  -1.1116850e+01  -1.6890337e+01
   3.9909000e+00   2.2646487e-01  -1.1118231e+01  -1.6891790e+01
   3.9909500e+00   2.2522622e-01  -1.1119612e+01  -1.6893243e+01
   3.9910000e+00   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   3.9910500e+00   2.2274872e-01  -1.1122374e+01  -1.6896149e+01
   3.9911000e+00   2.2150988e-01  -1.1123755e+01  -1.6897603e+01
   3.9911500e+00   2.2027097e-01  -1.1125136e+01  -1.6899056e+01
   3.9912000e+00   2.1903200e-01  -1.1126517e+01  -1.6900509e+01
   3.9912500e+00   2.1779297e-01  -1.1127898e+01  -1.6901963e+01
   3.9913000e+00   2.1655388e-01  -1.1129279e+01  -1.6903417e+01
   3.9913500e+00   2.1531472e-01  -1.1130660e+01  -1.6904870e+01
   3.9914000e+00   2.1407550e-01  -1.1132042e+01  -1.6906324e+01
   3.9914500e+00   2.1283622e-01  -1.1133423e+01  -1.6907778e+01
   3.9915000e+00   2.1159687e-01  -1.1134805e+01  -1.6909231e+01
   3.9915500e+00   2.1035747e-01  -1.1136186e+01  -1.6910685e+01
   3.9916000e+00   2.0911800e-01  -1.1137568e+01  -1.6912139e+01
   3.9916500e+00   2.0787847e-01  -1.1138949e+01  -1.6913593e+01
   3.9917000e+00   2.0663888e-01  -1.1140331e+01  -1.6915047e+01
   3.9917500e+00   2.0539922e-01  -1.1141713e+01  -1.6916501e+01
   3.9918000e+00   2.0415950e-01  -1.1143095e+01  -1.6917956e+01
   3.9918500e+00   2.0291972e-01  -1.1144477e+01  -1.6919410e+01
   3.9919000e+00   2.0167987e-01  -1.1145859e+01  -1.6920864e+01
   3.9919500e+00   2.0043997e-01  -1.1147241e+01  -1.6922319e+01
   3.9920000e+00   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   3.9920500e+00   1.9795997e-01  -1.1150005e+01  -1.6925227e+01
   3.9921000e+00   1.9671987e-01  -1.1151387e+01  -1.6926682e+01
   3.9921500e+00   1.9547972e-01  -1.1152769e+01  -1.6928137e+01
   3.9922000e+00   1.9423950e-01  -1.1154152e+01  -1.6929591e+01
   3.9922500e+00   1.9299922e-01  -1.1155534e+01  -1.6931046e+01
   3.9923000e+00   1.9175888e-01  -1.1156917e+01  -1.6932501e+01
   3.9923500e+00   1.9051847e-01  -1.1158299e+01  -1.6933956e+01
   3.9924000e+00   1.8927800e-01  -1.1159682e+01  -1.6935411e+01
   3.9924500e+00   1.8803747e-01  -1.1161064e+01  -1.6936866e+01
   3.9925000e+00   1.8679687e-01  -1.1162447e+01  -1.6938321e+01
   3.9925500e+00   1.8555622e-01  -1.1163830e+01  -1.6939776e+01
   3.9926000e+00   1.8431550e-01  -1.1165213e+01  -1.6941231e+01
   3.9926500e+00   1.8307472e-01  -1.1166596e+01  -1.6942686e+01
   3.9927000e+00   1.8183387e-01  -1.1167979e+01  -1.6944142e+01
   3.9927500e+00   1.8059297e-01  -1.1169362e+01  -1.6945597e+01
   3.9928000e+00   1.7935200e-01  -1.1170745e+01  -1.6947052e+01
   3.9928500e+00   1.7811097e-01  -1.1172128e+01  -1.6948508e+01
   3.9929000e+00   1.7686988e-01  -1.1173511e+01  -1.6949963e+01
   3.9929500e+00   1.7562872e-01  -1.1174895e+01  -1.6951419e+01
   3.9930000e+00   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   3.9930500e+00   1.7314622e-01  -1.1177661e+01  -1.6954331e+01
   3.9931000e+00   1.7190488e-01  -1.1179045e+01  -1.6955786e+01
   3.9931500e+00   1.7066347e-01  -1.1180428e+01  -1.6957242e+01
   3.9932000e+00   1.6942200e-01  -1.1181812e+01  -1.6958698e+01
   3.9932500e+00   1.6818047e-01  -1.1183196e+01  -1.6960154e+01
   3.9933000e+00   1.6693888e-01  -1.1184579e+01  -1.6961610e+01
   3.9933500e+00   1.6569722e-01  -1.1185963e+01  -1.6963066e+01
   3.9934000e+00   1.6445550e-01  -1.1187347e+01  -1.6964523e+01
   3.9934500e+00   1.6321372e-01  -1.1188731e+01  -1.6965979e+01
   3.9935000e+00   1.6197187e-01  -1.1190115e+01  -1.6967435e+01
   3.9935500e+00   1.6072997e-01  -1.1191499e+01  -1.6968891e+01
   3.9936000e+00   1.5948800e-01  -1.1192883e+01  -1.6970348e+01
   3.9936500e+00   1.5824597e-01  -1.1194267e+01  -1.6971804e+01
   3.9937000e+00   1.5700388e-01  -1.1195651e+01  -1.6973261e+01
   3.9937500e+00   1.5576172e-01  -1.1197036e+01  -1.6974718e+01
   3.9938000e+00   1.5451950e-01  -1.1198420e+01  -1.6976174e+01
   3.9938500e+00   1.5327722e-01  -1.1199804e+01  -1.6977631e+01
   3.9939000e+00   1.5203488e-01  -1.1201189e+01  -1.6979088e+01
   3.9939500e+00   1.5079247e-01  -1.1202573e+01  -1.6980545e+01
   3.9940000e+00   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   3.9940500e+00   1.4830747e-01  -1.1205343e+01  -1.6983459e+01
   3.9941000e+00   1.4706487e-01  -1.1206727e+01  -1.6984916e+01
   3.9941500e+00   1.4582222e-01  -1.1208112e+01  -1.6986373e+01
   3.9942000e+00   1.4457950e-01  -1.1209497e+01  -1.6987830e+01
   3.9942500e+00   1.4333672e-01  -1.1210882e+01  -1.6989287e+01
   3.9943000e+00   1.4209388e-01  -1.1212267e+01  -1.6990745e+01
   3.9943500e+00   1.4085097e-01  -1.1213652e+01  -1.6992202e+01
   3.9944000e+00   1.3960800e-01  -1.1215037e+01  -1.6993659e+01
   3.9944500e+00   1.3836497e-01  -1.1216422e+01  -1.6995117e+01
   3.9945000e+00   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   3.9945500e+00   1.3587872e-01  -1.1219193e+01  -1.6998032e+01
   3.9946000e+00   1.3463550e-01  -1.1220578e+01  -1.6999490e+01
   3.9946500e+00   1.3339222e-01  -1.1221964e+01  -1.7000947e+01
   3.9947000e+00   1.3214887e-01  -1.1223349e+01  -1.7002405e+01
   3.9947500e+00   1.3090547e-01  -1.1224735e+01  -1.7003863e+01
   3.9948000e+00   1.2966200e-01  -1.1226120e+01  -1.7005321e+01
   3.9948500e+00   1.2841847e-01  -1.1227506e+01  -1.7006779e+01
   3.9949000e+00   1.2717487e-01  -1.1228892e+01  -1.7008237e+01
   3.9949500e+00   1.2593122e-01  -1.1230277e+01  -1.7009695e+01
   3.9950000e+00   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   3.9950500e+00   1.2344372e-01  -1.1233049e+01  -1.7012612e+01
   3.9951000e+00   1.2219988e-01  -1.1234435e+01  -1.7014070e+01
   3.9951500e+00   1.2095597e-01  -1.1235821e+01  -1.7015528e+01
   3.9952000e+00   1.1971200e-01  -1.1237207e+01  -1.7016987e+01
   3.9952500e+00   1.1846797e-01  -1.1238593e+01  -1.7018445e+01
   3.9953000e+00   1.1722387e-01  -1.1239980e+01  -1.7019904e+01
   3.9953500e+00   1.1597972e-01  -1.1241366e+01  -1.7021362e+01
   3.9954000e+00   1.1473550e-01  -1.1242752e+01  -1.7022821e+01
   3.9954500e+00   1.1349122e-01  -1.1244139e+01  -1.7024280e+01
   3.9955000e+00   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   3.9955500e+00   1.1100247e-01  -1.1246912e+01  -1.7027198e+01
   3.9956000e+00   1.0975800e-01  -1.1248298e+01  -1.7028657e+01
   3.9956500e+00   1.0851347e-01  -1.1249685e+01  -1.7030116e+01
   3.9957000e+00   1.0726887e-01  -1.1251072e+01  -1.7031575e+01
   3.9957500e+00   1.0602422e-01  -1.1252458e+01  -1.7033034e+01
   3.9958000e+00   1.0477950e-01  -1.1253845e+01  -1.7034493e+01
   3.9958500e+00   1.0353472e-01  -1.1255232e+01  -1.7035952e+01
   3.9959000e+00   1.0228988e-01  -1.1256619e+01  -1.7037411e+01
   3.9959500e+00   1.0104497e-01  -1.1258006e+01  -1.7038871e+01
   3.9960000e+00   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   3.9960500e+00   9.8554969e-02  -1.1260780e+01  -1.7041790e+01
   3.9961000e+00   9.7309875e-02  -1.1262168e+01  -1.7043249e+01
   3.9961500e+00   9.6064719e-02  -1.1263555e+01  -1.7044709e+01
   3.9962000e+00   9.4819500e-02  -1.1264942e+01  -1.7046169e+01
   3.9962500e+00   9.3574219e-02  -1.1266330e+01  -1.7047628e+01
   3.9963000e+00   9.2328875e-02  -1.1267717e+01  -1.7049088e+01
   3.9963500e+00   9.1083469e-02  -1.1269105e+01  -1.7050548e+01
   3.9964000e+00   8.9838000e-02  -1.1270492e+01  -1.7052008e+01
   3.9964500e+00   8.8592469e-02  -1.1271880e+01  -1.7053468e+01
   3.9965000e+00   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   3.9965500e+00   8.6101219e-02  -1.1274656e+01  -1.7056388e+01
   3.9966000e+00   8.4855500e-02  -1.1276043e+01  -1.7057848e+01
   3.9966500e+00   8.3609719e-02  -1.1277431e+01  -1.7059309e+01
   3.9967000e+00   8.2363875e-02  -1.1278819e+01  -1.7060769e+01
   3.9967500e+00   8.1117969e-02  -1.1280207e+01  -1.7062229e+01
   3.9968000e+00   7.9872000e-02  -1.1281595e+01  -1.7063690e+01
   3.9968500e+00   7.8625969e-02  -1.1282984e+01  -1.7065150e+01
   3.9969000e+00   7.7379875e-02  -1.1284372e+01  -1.7066611e+01
   3.9969500e+00   7.6133719e-02  -1.1285760e+01  -1.7068071e+01
   3.9970000e+00   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   3.9970500e+00   7.3641219e-02  -1.1288537e+01  -1.7070993e+01
   3.9971000e+00   7.2394875e-02  -1.1289925e+01  -1.7072454e+01
   3.9971500e+00   7.1148469e-02  -1.1291314e+01  -1.7073914e+01
   3.9972000e+00   6.9902000e-02  -1.1292702e+01  -1.7075375e+01
   3.9972500e+00   6.8655469e-02  -1.1294091e+01  -1.7076836e+01
   3.9973000e+00   6.7408875e-02  -1.1295480e+01  -1.7078297e+01
   3.9973500e+00   6.6162219e-02  -1.1296869e+01  -1.7079759e+01
   3.9974000e+00   6.4915500e-02  -1.1298258e+01  -1.7081220e+01
   3.9974500e+00   6.3668719e-02  -1.1299646e+01  -1.7082681e+01
   3.9975000e+00   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   3.9975500e+00   6.1174969e-02  -1.1302424e+01  -1.7085604e+01
   3.9976000e+00   5.9928000e-02  -1.1303814e+01  -1.7087065e+01
   3.9976500e+00   5.8680969e-02  -1.1305203e+01  -1.7088527e+01
   3.9977000e+00   5.7433875e-02  -1.1306592e+01  -1.7089988e+01
   3.9977500e+00   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   3.9978000e+00   5.4939500e-02  -1.1309371e+01  -1.7092912e+01
   3.9978500e+00   5.3692219e-02  -1.1310760e+01  -1.7094373e+01
   3.9979000e+00   5.2444875e-02  -1.1312149e+01  -1.7095835e+01
   3.9979500e+00   5.1197469e-02  -1.1313539e+01  -1.7097297e+01
   3.9980000e+00   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   3.9980500e+00   4.8702469e-02  -1.1316318e+01  -1.7100221e+01
   3.9981000e+00   4.7454875e-02  -1.1317708e+01  -1.7101683e+01
   3.9981500e+00   4.6207219e-02  -1.1319098e+01  -1.7103145e+01
   3.9982000e+00   4.4959500e-02  -1.1320488e+01  -1.7104607e+01
   3.9982500e+00   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   3.9983000e+00   4.2463875e-02  -1.1323268e+01  -1.7107532e+01
   3.9983500e+00   4.1215969e-02  -1.1324658e+01  -1.7108994e+01
   3.9984000e+00   3.9968000e-02  -1.1326048e+01  -1.7110457e+01
   3.9984500e+00   3.8719969e-02  -1.1327438e+01  -1.7111919e+01
   3.9985000e+00   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   3.9985500e+00   3.6223719e-02  -1.1330218e+01  -1.7114844e+01
   3.9986000e+00   3.4975500e-02  -1.1331609e+01  -1.7116307e+01
   3.9986500e+00   3.3727219e-02  -1.1332999e+01  -1.7117770e+01
   3.9987000e+00   3.2478875e-02  -1.1334390e+01  -1.7119233e+01
   3.9987500e+00   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   3.9988000e+00   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   3.9988500e+00   2.8733469e-02  -1.1338561e+01  -1.7123621e+01
   3.9989000e+00   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   3.9989500e+00   2.6236219e-02  -1.1341343e+01  -1.7126548e+01
   3.9990000e+00   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   3.9990500e+00   2.3738719e-02  -1.1344125e+01  -1.7129474e+01
   3.9991000e+00   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   3.9991500e+00   2.1240969e-02  -1.1346907e+01  -1.7132401e+01
   3.9992000e+00   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   3.9992500e+00   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   3.9993000e+00   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   3.9993500e+00   1.6244719e-02  -1.1352471e+01  -1.7138255e+01
   3.9994000e+00   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   3.9994500e+00   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   3.9995000e+00   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   3.9995500e+00   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   3.9996000e+00   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   3.9996500e+00   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   3.9997000e+00   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   3.9997500e+00   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   3.9998000e+00   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   3.9998500e+00   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   3.9999000e+00   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   3.9999500e+00   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   4.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   4.1000000e+00   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   4.2000000e+00   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   4.3000000e+00   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   4.4000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   4.5000000e+00   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   4.6000000e+00   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   4.7000000e+00   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   4.8000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   4.9000000e+00   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   5.0000000e+00   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   5.1000000e+00   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   5.2000000e+00   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   5.3000000e+00   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   5.4000000e+00   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   5.5000000e+00   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   5.6000000e+00   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   5.7000000e+00   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   5.8000000e+00   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   5.9000000e+00   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   6.0000000e+00   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   6.1000000e+00   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   6.2000000e+00   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   6.3000000e+00   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   6.4000000e+00   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   6.5000000e+00   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   6.6000000e+00   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   6.7000000e+00   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   6.8000000e+00   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   6.9000000e+00   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   7.0000000e+00   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   7.1000000e+00   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   7.2000000e+00   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   7.3000000e+00   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   7.4000000e+00   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   7.5000000e+00   5.4687500e+00  -5.1911536e+00  -1.0616207e+01
   7.6000000e+00   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   7.7000000e+00   3.4687500e+00  -7.4754177e+00  -1.3045139e+01
   7.8000000e+00   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   7.9000000e+00   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   7.9020000e+00   1.1949875e+00  -1.0036287e+01  -1.5752123e+01
   7.9040000e+00   1.1712000e+00  -1.0062917e+01  -1.5780200e+01
   7.9060000e+00   1.1473875e+00  -1.0089572e+01  -1.5808302e+01
   7.9080000e+00   1.1235500e+00  -1.0116252e+01  -1.5836429e+01
   7.9100000e+00   1.0996875e+00  -1.0142958e+01  -1.5864581e+01
   7.9120000e+00   1.0758000e+00  -1.0169688e+01  -1.5892757e+01
   7.9140000e+00   1.0518875e+00  -1.0196443e+01  -1.5920959e+01
   7.9160000e+00   1.0279500e+00  -1.0223223e+01  -1.5949186e+01
   7.9180000e+00   1.0039875e+00  -1.0250028e+01  -1.5977438e+01
   7.9200000e+00   9.8000000e-01  -1.0276858e+01  -1.6005715e+01
   7.9220000e+00   9.5598750e-01  -1.0303713e+01  -1.6034016e+01
   7.9240000e+00   9.3195000e-01  -1.0330594e+01  -1.6062343e+01
   7.9260000e+00   9.0788750e-01  -1.0357499e+01  -1.6090695e+01
   7.9280000e+00   8.8380000e-01  -1.0384429e+01  -1.6119072e+01
   7.9300000e+00   8.5968750e-01  -1.0411384e+01  -1.6147474e+01
   7.9320000e+00   8.3555000e-01  -1.0438364e+01  -1.6175901e+01
   7.9340000e+00   8.1138750e-01  -1.0465369e+01  -1.6204352e+01
   7.9360000e+00   7.8720000e-01  -1.0492399e+01  -1.6232829e+01
   7.9380000e+00   7.6298750e-01  -1.0519455e+01  -1.6261331e+01
   7.9400000e+00   7.3875000e-01  -1.0546535e+01  -1.6289858e+01
   7.9420000e+00   7.1448750e-01  -1.0573640e+01  -1.6318410e+01
   7.9440000e+00   6.9020000e-01  -1.0600770e+01  -1.6346987e+01
   7.9460000e+00   6.6588750e-01  -1.0627925e+01  -1.6375588e+01
   7.9480000e+00   6.4155000e-01  -1.0655105e+01  -1.6404215e+01
   7.9500000e+00   6.1718750e-01  -1.0682310e+01  -1.6432867e+01
   7.9520000e+00   5.9280000e-01  -1.0709541e+01  -1.6461544e+01
   7.9540000e+00   5.6838750e-01  -1.0736796e+01  -1.6490246e+01
   7.9560000e+00   5.4395000e-01  -1.0764076e+01  -1.6518972e+01
   7.9580000e+00   5.1948750e-01  -1.0791381e+01  -1.6547724e+01
   7.9600000e+00   4.9500000e-01  -1.0818711e+01  -1.6576501e+01
   7.9620000e+00   4.7048750e-01  -1.0846066e+01  -1.6605303e+01
   7.9640000e+00   4.4595000e-01  -1.0873446e+01  -1.6634130e+01
   7.9660000e+00   4.2138750e-01  -1.0900851e+01  -1.6662982e+01
   7.9680000e+00   3.9680000e-01  -1.0928282e+01  -1.6691858e+01
   7.9700000e+00   3.7218750e-01  -1.0955737e+01  -1.6720760e+01
   7.9720000e+00   3.4755000e-01  -1.0983217e+01  -1.6749687e+01
   7.9740000e+00   3.2288750e-01  -1.1010722e+01  -1.6778639e+01
   7.9760000e+00   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   7.9780000e+00   2.7348750e-01  -1.1065807e+01  -1.6836617e+01
   7.9800000e+00   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   7.9820000e+00   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   7.9840000e+00   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   7.9860000e+00   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   7.9880000e+00   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   7.9900000e+00   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   7.9900500e+00   1.2406562e-01  -1.1232356e+01  -1.7011883e+01
   7.9901000e+00   1.2344372e-01  -1.1233049e+01  -1.7012612e+01
   7.9901500e+00   1.2282180e-01  -1.1233742e+01  -1.7013341e+01
   7.9902000e+00   1.2219988e-01  -1.1234435e+01  -1.7014070e+01
   7.9902500e+00   1.2157793e-01  -1.1235128e+01  -1.7014799e+01
   7.9903000e+00   1.2095597e-01  -1.1235821e+01  -1.7015528e+01
   7.9903500e+00   1.2033399e-01  -1.1236514e+01  -1.7016258e+01
   7.9904000e+00   1.1971200e-01  -1.1237207e+01  -1.7016987e+01
   7.9904500e+00   1.1908999e-01  -1.1237900e+01  -1.7017716e+01
   7.9905000e+00   1.1846797e-01  -1.1238593e+01  -1.7018445e+01
   7.9905500e+00   1.1784593e-01  -1.1239286e+01  -1.7019175e+01
   7.9906000e+00   1.1722387e-01  -1.1239980e+01  -1.7019904e+01
   7.9906500e+00   1.1660180e-01  -1.1240673e+01  -1.7020633e+01
   7.9907000e+00   1.1597972e-01  -1.1241366e+01  -1.7021362e+01
   7.9907500e+00   1.1535762e-01  -1.1242059e+01  -1.7022092e+01
   7.9908000e+00   1.1473550e-01  -1.1242752e+01  -1.7022821e+01
   7.9908500e+00   1.1411337e-01  -1.1243445e+01  -1.7023551e+01
   7.9909000e+00   1.1349122e-01  -1.1244139e+01  -1.7024280e+01
   7.9909500e+00   1.1286905e-01  -1.1244832e+01  -1.7025009e+01
   7.9910000e+00   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   7.9910500e+00   1.1162468e-01  -1.1246218e+01  -1.7026468e+01
   7.9911000e+00   1.1100247e-01  -1.1246912e+01  -1.7027198e+01
   7.9911500e+00   1.1038024e-01  -1.1247605e+01  -1.7027927e+01
   7.9912000e+00   1.0975800e-01  -1.1248298e+01  -1.7028657e+01
   7.9912500e+00   1.0913574e-01  -1.1248992e+01  -1.7029386e+01
   7.9913000e+00   1.0851347e-01  -1.1249685e+01  -1.7030116e+01
   7.9913500e+00   1.0789118e-01  -1.1250378e+01  -1.7030845e+01
   7.9914000e+00   1.0726887e-01  -1.1251072e+01  -1.7031575e+01
   7.9914500e+00   1.0664655e-01  -1.1251765e+01  -1.7032304e+01
   7.9915000e+00   1.0602422e-01  -1.1252458e+01  -1.7033034e+01
   7.9915500e+00   1.0540187e-01  -1.1253152e+01  -1.7033763e+01
   7.9916000e+00   1.0477950e-01  -1.1253845e+01  -1.7034493e+01
   7.9916500e+00   1.0415712e-01  -1.1254539e+01  -1.7035222e+01
   7.9917000e+00   1.0353472e-01  -1.1255232e+01  -1.7035952e+01
   7.9917500e+00   1.0291230e-01  -1.1255926e+01  -1.7036682e+01
   7.9918000e+00   1.0228988e-01  -1.1256619e+01  -1.7037411e+01
   7.9918500e+00   1.0166743e-01  -1.1257313e+01  -1.7038141e+01
   7.9919000e+00   1.0104497e-01  -1.1258006e+01  -1.7038871e+01
   7.9919500e+00   1.0042249e-01  -1.1258700e+01  -1.7039601e+01
   7.9920000e+00   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   7.9920500e+00   9.9177492e-02  -1.1260087e+01  -1.7041060e+01
   7.9921000e+00   9.8554969e-02  -1.1260780e+01  -1.7041790e+01
   7.9921500e+00   9.7932430e-02  -1.1261474e+01  -1.7042520e+01
   7.9922000e+00   9.7309875e-02  -1.1262168e+01  -1.7043249e+01
   7.9922500e+00   9.6687305e-02  -1.1262861e+01  -1.7043979e+01
   7.9923000e+00   9.6064719e-02  -1.1263555e+01  -1.7044709e+01
   7.9923500e+00   9.5442117e-02  -1.1264249e+01  -1.7045439e+01
   7.9924000e+00   9.4819500e-02  -1.1264942e+01  -1.7046169e+01
   7.9924500e+00   9.4196867e-02  -1.1265636e+01  -1.7046898e+01
   7.9925000e+00   9.3574219e-02  -1.1266330e+01  -1.7047628e+01
   7.9925500e+00   9.2951555e-02  -1.1267023e+01  -1.7048358e+01
   7.9926000e+00   9.2328875e-02  -1.1267717e+01  -1.7049088e+01
   7.9926500e+00   9.1706180e-02  -1.1268411e+01  -1.7049818e+01
   7.9927000e+00   9.1083469e-02  -1.1269105e+01  -1.7050548e+01
   7.9927500e+00   9.0460742e-02  -1.1269799e+01  -1.7051278e+01
   7.9928000e+00   8.9838000e-02  -1.1270492e+01  -1.7052008e+01
   7.9928500e+00   8.9215242e-02  -1.1271186e+01  -1.7052738e+01
   7.9929000e+00   8.8592469e-02  -1.1271880e+01  -1.7053468e+01
   7.9929500e+00   8.7969680e-02  -1.1272574e+01  -1.7054198e+01
   7.9930000e+00   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   7.9930500e+00   8.6724055e-02  -1.1273962e+01  -1.7055658e+01
   7.9931000e+00   8.6101219e-02  -1.1274656e+01  -1.7056388e+01
   7.9931500e+00   8.5478367e-02  -1.1275349e+01  -1.7057118e+01
   7.9932000e+00   8.4855500e-02  -1.1276043e+01  -1.7057848e+01
   7.9932500e+00   8.4232617e-02  -1.1276737e+01  -1.7058578e+01
   7.9933000e+00   8.3609719e-02  -1.1277431e+01  -1.7059309e+01
   7.9933500e+00   8.2986805e-02  -1.1278125e+01  -1.7060039e+01
   7.9934000e+00   8.2363875e-02  -1.1278819e+01  -1.7060769e+01
   7.9934500e+00   8.1740930e-02  -1.1279513e+01  -1.7061499e+01
   7.9935000e+00   8.1117969e-02  -1.1280207e+01  -1.7062229e+01
   7.9935500e+00   8.0494992e-02  -1.1280901e+01  -1.7062959e+01
   7.9936000e+00   7.9872000e-02  -1.1281595e+01  -1.7063690e+01
   7.9936500e+00   7.9248992e-02  -1.1282290e+01  -1.7064420e+01
   7.9937000e+00   7.8625969e-02  -1.1282984e+01  -1.7065150e+01
   7.9937500e+00   7.8002930e-02  -1.1283678e+01  -1.7065880e+01
   7.9938000e+00   7.7379875e-02  -1.1284372e+01  -1.7066611e+01
   7.9938500e+00   7.6756805e-02  -1.1285066e+01  -1.7067341e+01
   7.9939000e+00   7.6133719e-02  -1.1285760e+01  -1.7068071e+01
   7.9939500e+00   7.5510617e-02  -1.1286454e+01  -1.7068802e+01
   7.9940000e+00   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   7.9940500e+00   7.4264367e-02  -1.1287843e+01  -1.7070262e+01
   7.9941000e+00   7.3641219e-02  -1.1288537e+01  -1.7070993e+01
   7.9941500e+00   7.3018055e-02  -1.1289231e+01  -1.7071723e+01
   7.9942000e+00   7.2394875e-02  -1.1289925e+01  -1.7072454e+01
   7.9942500e+00   7.1771680e-02  -1.1290620e+01  -1.7073184e+01
   7.9943000e+00   7.1148469e-02  -1.1291314e+01  -1.7073914e+01
   7.9943500e+00   7.0525242e-02  -1.1292008e+01  -1.7074645e+01
   7.9944000e+00   6.9902000e-02  -1.1292702e+01  -1.7075375e+01
   7.9944500e+00   6.9278742e-02  -1.1293397e+01  -1.7076106e+01
   7.9945000e+00   6.8655469e-02  -1.1294091e+01  -1.7076836e+01
   7.9945500e+00   6.8032180e-02  -1.1294786e+01  -1.7077567e+01
   7.9946000e+00   6.7408875e-02  -1.1295480e+01  -1.7078297e+01
   7.9946500e+00   6.6785555e-02  -1.1296174e+01  -1.7079028e+01
   7.9947000e+00   6.6162219e-02  -1.1296869e+01  -1.7079759e+01
   7.9947500e+00   6.5538867e-02  -1.1297563e+01  -1.7080489e+01
   7.9948000e+00   6.4915500e-02  -1.1298258e+01  -1.7081220e+01
   7.9948500e+00   6.4292117e-02  -1.1298952e+01  -1.7081950e+01
   7.9949000e+00   6.3668719e-02  -1.1299646e+01  -1.7082681e+01
   7.9949500e+00   6.3045305e-02  -1.1300341e+01  -1.7083412e+01
   7.9950000e+00   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   7.9950500e+00   6.1798430e-02  -1.1301730e+01  -1.7084873e+01
   7.9951000e+00   6.1174969e-02  -1.1302424e+01  -1.7085604e+01
   7.9951500e+00   6.0551492e-02  -1.1303119e+01  -1.7086334e+01
   7.9952000e+00   5.9928000e-02  -1.1303814e+01  -1.7087065e+01
   7.9952500e+00   5.9304492e-02  -1.1304508e+01  -1.7087796e+01
   7.9953000e+00   5.8680969e-02  -1.1305203e+01  -1.7088527e+01
   7.9953500e+00   5.8057430e-02  -1.1305897e+01  -1.7089257e+01
   7.9954000e+00   5.7433875e-02  -1.1306592e+01  -1.7089988e+01
   7.9954500e+00   5.6810305e-02  -1.1307287e+01  -1.7090719e+01
   7.9955000e+00   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   7.9955500e+00   5.5563117e-02  -1.1308676e+01  -1.7092181e+01
   7.9956000e+00   5.4939500e-02  -1.1309371e+01  -1.7092912e+01
   7.9956500e+00   5.4315867e-02  -1.1310065e+01  -1.7093642e+01
   7.9957000e+00   5.3692219e-02  -1.1310760e+01  -1.7094373e+01
   7.9957500e+00   5.3068555e-02  -1.1311455e+01  -1.7095104e+01
   7.9958000e+00   5.2444875e-02  -1.1312149e+01  -1.7095835e+01
   7.9958500e+00   5.1821180e-02  -1.1312844e+01  -1.7096566e+01
   7.9959000e+00   5.1197469e-02  -1.1313539e+01  -1.7097297e+01
   7.9959500e+00   5.0573742e-02  -1.1314234e+01  -1.7098028e+01
   7.9960000e+00   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   7.9960500e+00   4.9326242e-02  -1.1315623e+01  -1.7099490e+01
   7.9961000e+00   4.8702469e-02  -1.1316318e+01  -1.7100221e+01
   7.9961500e+00   4.8078680e-02  -1.1317013e+01  -1.7100952e+01
   7.9962000e+00   4.7454875e-02  -1.1317708e+01  -1.7101683e+01
   7.9962500e+00   4.6831055e-02  -1.1318403e+01  -1.7102414e+01
   7.9963000e+00   4.6207219e-02  -1.1319098e+01  -1.7103145e+01
   7.9963500e+00   4.5583367e-02  -1.1319793e+01  -1.7103876e+01
   7.9964000e+00   4.4959500e-02  -1.1320488e+01  -1.7104607e+01
   7.9964500e+00   4.4335617e-02  -1.1321183e+01  -1.7105338e+01
   7.9965000e+00   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   7.9965500e+00   4.3087805e-02  -1.1322573e+01  -1.7106801e+01
   7.9966000e+00   4.2463875e-02  -1.1323268e+01  -1.7107532e+01
   7.9966500e+00   4.1839930e-02  -1.1323963e+01  -1.7108263e+01
   7.9967000e+00   4.1215969e-02  -1.1324658e+01  -1.7108994e+01
   7.9967500e+00   4.0591992e-02  -1.1325353e+01  -1.7109725e+01
   7.9968000e+00   3.9968000e-02  -1.1326048e+01  -1.7110457e+01
   7.9968500e+00   3.9343992e-02  -1.1326743e+01  -1.7111188e+01
   7.9969000e+00   3.8719969e-02  -1.1327438e+01  -1.7111919e+01
   7.9969500e+00   3.8095930e-02  -1.1328133e+01  -1.7112650e+01
   7.9970000e+00   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   7.9970500e+00   3.6847805e-02  -1.1329523e+01  -1.7114113e+01
   7.9971000e+00   3.6223719e-02  -1.1330218e+01  -1.7114844e+01
   7.9971500e+00   3.5599617e-02  -1.1330914e+01  -1.7115576e+01
   7.9972000e+00   3.4975500e-02  -1.1331609e+01  -1.7116307e+01
   7.9972500e+00   3.4351367e-02  -1.1332304e+01  -1.7117038e+01
   7.9973000e+00   3.3727219e-02  -1.1332999e+01  -1.7117770e+01
   7.9973500e+00   3.3103055e-02  -1.1333694e+01  -1.7118501e+01
   7.9974000e+00   3.2478875e-02  -1.1334390e+01  -1.7119233e+01
   7.9974500e+00   3.1854680e-02  -1.1335085e+01  -1.7119964e+01
   7.9975000e+00   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   7.9975500e+00   3.0606242e-02  -1.1336475e+01  -1.7121427e+01
   7.9976000e+00   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   7.9976500e+00   2.9357742e-02  -1.1337866e+01  -1.7122890e+01
   7.9977000e+00   2.8733469e-02  -1.1338561e+01  -1.7123621e+01
   7.9977500e+00   2.8109180e-02  -1.1339257e+01  -1.7124353e+01
   7.9978000e+00   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   7.9978500e+00   2.6860555e-02  -1.1340647e+01  -1.7125816e+01
   7.9979000e+00   2.6236219e-02  -1.1341343e+01  -1.7126548e+01
   7.9979500e+00   2.5611867e-02  -1.1342038e+01  -1.7127279e+01
   7.9980000e+00   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   7.9980500e+00   2.4363117e-02  -1.1343429e+01  -1.7128742e+01
   7.9981000e+00   2.3738719e-02  -1.1344125e+01  -1.7129474e+01
   7.9981500e+00   2.3114305e-02  -1.1344820e+01  -1.7130206e+01
   7.9982000e+00   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   7.9982500e+00   2.1865430e-02  -1.1346211e+01  -1.7131669e+01
   7.9983000e+00   2.1240969e-02  -1.1346907e+01  -1.7132401e+01
   7.9983500e+00   2.0616492e-02  -1.1347602e+01  -1.7133132e+01
   7.9984000e+00   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   7.9984500e+00   1.9367492e-02  -1.1348993e+01  -1.7134596e+01
   7.9985000e+00   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   7.9985500e+00   1.8118430e-02  -1.1350385e+01  -1.7136059e+01
   7.9986000e+00   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   7.9986500e+00   1.6869305e-02  -1.1351776e+01  -1.7137523e+01
   7.9987000e+00   1.6244719e-02  -1.1352471e+01  -1.7138255e+01
   7.9987500e+00   1.5620117e-02  -1.1353167e+01  -1.7138987e+01
   7.9988000e+00   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   7.9988500e+00   1.4370867e-02  -1.1354559e+01  -1.7140450e+01
   7.9989000e+00   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   7.9989500e+00   1.3121555e-02  -1.1355950e+01  -1.7141914e+01
   7.9990000e+00   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   7.9990500e+00   1.1872180e-02  -1.1357341e+01  -1.7143378e+01
   7.9991000e+00   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   7.9991500e+00   1.0622742e-02  -1.1358733e+01  -1.7144842e+01
   7.9992000e+00   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   7.9992500e+00   9.3732422e-03  -1.1360125e+01  -1.7146306e+01
   7.9993000e+00   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   7.9993500e+00   8.1236797e-03  -1.1361516e+01  -1.7147770e+01
   7.9994000e+00   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   7.9994500e+00   6.8740547e-03  -1.1362908e+01  -1.7149234e+01
   7.9995000e+00   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   7.9995500e+00   5.6243672e-03  -1.1364300e+01  -1.7150698e+01
   7.9996000e+00   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   7.9996500e+00   4.3746172e-03  -1.1365692e+01  -1.7152162e+01
   7.9997000e+00   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   7.9997500e+00   3.1248047e-03  -1.1367084e+01  -1.7153627e+01
   7.9998000e+00   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   7.9998500e+00   1.8749297e-03  -1.1368476e+01  -1.7155091e+01
   7.9999000e+00   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   7.9999500e+00   6.2499219e-04  -1.1369868e+01  -1.7156555e+01
   8.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   8.1000000e+00   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   8.2000000e+00   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   8.3000000e+00   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   8.4000000e+00   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   8.5000000e+00   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   8.6000000e+00   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   8.7000000e+00   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   8.8000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   8.9000000e+00   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   9.0000000e+00   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   9.1000000e+00   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   9.2000000e+00   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   9.3000000e+00   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   9.4000000e+00   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   9.5000000e+00   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   9.6000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   9.7000000e+00   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   9.8000000e+00   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   9.9000000e+00   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   1.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   1.0100000e+01   9.6796875e+00   2.5020190e+00  -1.1508503e+00
   1.0200000e+01   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   1.0300000e+01   1.0242187e+01   2.9223870e+00  -8.0281634e-01
   1.0400000e+01   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   1.0500000e+01   1.0742188e+01   3.2802549e+00  -5.1728244e-01
   1.0600000e+01   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   1.0700000e+01   1.1179687e+01   3.5756229e+00  -2.9424853e-01
   1.0800000e+01   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   1.0900000e+01   1.1554688e+01   3.8084909e+00  -1.3371463e-01
   1.1000000e+01   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   1.1100000e+01   1.1867188e+01   3.9788588e+00  -3.5680721e-02
   1.1200000e+01   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   1.1300000e+01   1.2117187e+01   4.0867268e+00  -1.4681480e-04
   1.1400000e+01   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   1.1500000e+01   1.2304688e+01   4.1320947e+00  -2.7112909e-02
   1.1600000e+01   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   1.1700000e+01   1.2429688e+01   4.1149627e+00  -1.1657900e-01
   1.1800000e+01   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   1.1900000e+01   1.2492188e+01   4.0353306e+00  -2.6854510e-01
   1.2000000e+01   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   1.2100000e+01   1.2492188e+01   3.8931986e+00  -4.8301119e-01
   1.2200000e+01   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   1.2300000e+01   1.2429687e+01   3.6885665e+00  -7.5997729e-01
   1.2400000e+01   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   1.2500000e+01   1.2304687e+01   3.4214345e+00  -1.0994434e+00
   1.2600000e+01   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   1.2700000e+01   1.2117187e+01   3.0918024e+00  -1.5014095e+00
   1.2800000e+01   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   1.2900000e+01   1.1867187e+01   2.6996704e+00  -1.9658756e+00
   1.3000000e+01   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   1.3100000e+01   1.1554688e+01   2.2450383e+00  -2.4928417e+00
   1.3200000e+01   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   1.3300000e+01   1.1179687e+01   1.7279063e+00  -3.0823078e+00
   1.3400000e+01   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   1.3500000e+01   1.0742188e+01   1.1482742e+00  -3.7342738e+00
   1.3600000e+01   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   1.3700000e+01   1.0242187e+01   5.0614217e-01  -4.4487399e+00
   1.3800000e+01   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   1.3900000e+01   9.6796875e+00  -1.9848988e-01  -5.2257060e+00
   1.4000000e+01   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   1.4100000e+01   9.0546875e+00  -9.6562193e-01  -6.0651721e+00
   1.4200000e+01   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   1.4300000e+01   8.3671875e+00  -1.7952540e+00  -6.9671382e+00
   1.4400000e+01   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   1.4500000e+01   7.6171875e+00  -2.6873860e+00  -7.9316043e+00
   1.4600000e+01   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   1.4700000e+01   6.8046875e+00  -3.6420181e+00  -8.9585704e+00
   1.4800000e+01   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   1.4900000e+01   5.9296875e+00  -4.6591501e+00  -1.0048037e+01
   1.5000000e+01   5.4687500e+00  -5.1911536e+00  -1.0616207e+01
   1.5100000e+01   4.9921875e+00  -5.7387822e+00  -1.1200003e+01
   1.5200000e+01   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   1.5300000e+01   3.9921875e+00  -6.8809142e+00  -1.2414469e+01
   1.5400000e+01   3.4687500e+00  -7.4754177e+00  -1.3045139e+01
   1.5500000e+01   2.9296875e+00  -8.0855463e+00  -1.3691435e+01
   1.5600000e+01   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   1.5700000e+01   1.8046875e+00  -9.3526783e+00  -1.5030901e+01
   1.5800000e+01   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   1.5900000e+01   6.1718750e-01  -1.0682310e+01  -1.6432867e+01
   1.5902000e+01   6.0499688e-01  -1.0695922e+01  -1.6447202e+01
   1.5904000e+01   5.9280000e-01  -1.0709541e+01  -1.6461544e+01
   1.5906000e+01   5.8059687e-01  -1.0723165e+01  -1.6475892e+01
   1.5908000e+01   5.6838750e-01  -1.0736796e+01  -1.6490246e+01
   1.5910000e+01   5.5617188e-01  -1.0750433e+01  -1.6504606e+01
   1.5912000e+01   5.4395000e-01  -1.0764076e+01  -1.6518972e+01
   1.5914000e+01   5.3172188e-01  -1.0777725e+01  -1.6533345e+01
   1.5916000e+01   5.1948750e-01  -1.0791381e+01  -1.6547724e+01
   1.5918000e+01   5.0724688e-01  -1.0805043e+01  -1.6562110e+01
   1.5920000e+01   4.9500000e-01  -1.0818711e+01  -1.6576501e+01
   1.5922000e+01   4.8274687e-01  -1.0832386e+01  -1.6590899e+01
   1.5924000e+01   4.7048750e-01  -1.0846066e+01  -1.6605303e+01
   1.5926000e+01   4.5822188e-01  -1.0859753e+01  -1.6619713e+01
   1.5928000e+01   4.4595000e-01  -1.0873446e+01  -1.6634130e+01
   1.5930000e+01   4.3367187e-01  -1.0887146e+01  -1.6648553e+01
   1.5932000e+01   4.2138750e-01  -1.0900851e+01  -1.6662982e+01
   1.5934000e+01   4.0909688e-01  -1.0914563e+01  -1.6677417e+01
   1.5936000e+01   3.9680000e-01  -1.0928282e+01  -1.6691858e+01
   1.5938000e+01   3.8449687e-01  -1.0942006e+01  -1.6706306e+01
   1.5940000e+01   3.7218750e-01  -1.0955737e+01  -1.6720760e+01
   1.5942000e+01   3.5987188e-01  -1.0969474e+01  -1.6735220e+01
   1.5944000e+01   3.4755000e-01  -1.0983217e+01  -1.6749687e+01
   1.5946000e+01   3.3522188e-01  -1.0996966e+01  -1.6764160e+01
   1.5948000e+01   3.2288750e-01  -1.1010722e+01  -1.6778639e+01
   1.5950000e+01   3.1054687e-01  -1.1024484e+01  -1.6793124e+01
   1.5952000e+01   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   1.5954000e+01   2.8584688e-01  -1.1052027e+01  -1.6822113e+01
   1.5956000e+01   2.7348750e-01  -1.1065807e+01  -1.6836617e+01
   1.5958000e+01   2.6112188e-01  -1.1079594e+01  -1.6851128e+01
   1.5960000e+01   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   1.5962000e+01   2.3637187e-01  -1.1107187e+01  -1.6880167e+01
   1.5964000e+01   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   1.5966000e+01   2.1159687e-01  -1.1134805e+01  -1.6909231e+01
   1.5968000e+01   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   1.5970000e+01   1.8679687e-01  -1.1162447e+01  -1.6938321e+01
   1.5972000e+01   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   1.5974000e+01   1.6197187e-01  -1.1190115e+01  -1.6967435e+01
   1.5976000e+01   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   1.5978000e+01   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   1.5980000e+01   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   1.5982000e+01   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   1.5984000e+01   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   1.5986000e+01   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   1.5988000e+01   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   1.5990000e+01   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   1.5990050e+01   6.2110154e-02  -1.1301383e+01  -1.7084508e+01
   1.5990100e+01   6.1798430e-02  -1.1301730e+01  -1.7084873e+01
   1.5990150e+01   6.1486701e-02  -1.1302077e+01  -1.7085238e+01
   1.5990200e+01   6.1174969e-02  -1.1302424e+01  -1.7085604e+01
   1.5990250e+01   6.0863232e-02  -1.1302772e+01  -1.7085969e+01
   1.5990300e+01   6.0551492e-02  -1.1303119e+01  -1.7086334e+01
   1.5990350e+01   6.0239748e-02  -1.1303466e+01  -1.7086700e+01
   1.5990400e+01   5.9928000e-02  -1.1303814e+01  -1.7087065e+01
   1.5990450e+01   5.9616248e-02  -1.1304161e+01  -1.7087431e+01
   1.5990500e+01   5.9304492e-02  -1.1304508e+01  -1.7087796e+01
   1.5990550e+01   5.8992732e-02  -1.1304855e+01  -1.7088161e+01
   1.5990600e+01   5.8680969e-02  -1.1305203e+01  -1.7088527e+01
   1.5990650e+01   5.8369201e-02  -1.1305550e+01  -1.7088892e+01
   1.5990700e+01   5.8057430e-02  -1.1305897e+01  -1.7089257e+01
   1.5990750e+01   5.7745654e-02  -1.1306245e+01  -1.7089623e+01
   1.5990800e+01   5.7433875e-02  -1.1306592e+01  -1.7089988e+01
   1.5990850e+01   5.7122092e-02  -1.1306939e+01  -1.7090354e+01
   1.5990900e+01   5.6810305e-02  -1.1307287e+01  -1.7090719e+01
   1.5990950e+01   5.6498514e-02  -1.1307634e+01  -1.7091084e+01
   1.5991000e+01   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   1.5991050e+01   5.5874920e-02  -1.1308329e+01  -1.7091815e+01
   1.5991100e+01   5.5563117e-02  -1.1308676e+01  -1.7092181e+01
   1.5991150e+01   5.5251311e-02  -1.1309023e+01  -1.7092546e+01
   1.5991200e+01   5.4939500e-02  -1.1309371e+01  -1.7092912e+01
   1.5991250e+01   5.4627686e-02  -1.1309718e+01  -1.7093277e+01
   1.5991300e+01   5.4315867e-02  -1.1310065e+01  -1.7093642e+01
   1.5991350e+01   5.4004045e-02  -1.1310413e+01  -1.7094008e+01
   1.5991400e+01   5.3692219e-02  -1.1310760e+01  -1.7094373e+01
   1.5991450e+01   5.3380389e-02  -1.1311107e+01  -1.7094739e+01
   1.5991500e+01   5.3068555e-02  -1.1311455e+01  -1.7095104e+01
   1.5991550e+01   5.2756717e-02  -1.1311802e+01  -1.7095470e+01
   1.5991600e+01   5.2444875e-02  -1.1312149e+01  -1.7095835e+01
   1.5991650e+01   5.2133029e-02  -1.1312497e+01  -1.7096201e+01
   1.5991700e+01   5.1821180e-02  -1.1312844e+01  -1.7096566e+01
   1.5991750e+01   5.1509326e-02  -1.1313192e+01  -1.7096931e+01
   1.5991800e+01   5.1197469e-02  -1.1313539e+01  -1.7097297e+01
   1.5991850e+01   5.0885607e-02  -1.1313886e+01  -1.7097662e+01
   1.5991900e+01   5.0573742e-02  -1.1314234e+01  -1.7098028e+01
   1.5991950e+01   5.0261873e-02  -1.1314581e+01  -1.7098393e+01
   1.5992000e+01   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   1.5992050e+01   4.9638123e-02  -1.1315276e+01  -1.7099124e+01
   1.5992100e+01   4.9326242e-02  -1.1315623e+01  -1.7099490e+01
   1.5992150e+01   4.9014357e-02  -1.1315971e+01  -1.7099855e+01
   1.5992200e+01   4.8702469e-02  -1.1316318e+01  -1.7100221e+01
   1.5992250e+01   4.8390576e-02  -1.1316666e+01  -1.7100586e+01
   1.5992300e+01   4.8078680e-02  -1.1317013e+01  -1.7100952e+01
   1.5992350e+01   4.7766779e-02  -1.1317361e+01  -1.7101317e+01
   1.5992400e+01   4.7454875e-02  -1.1317708e+01  -1.7101683e+01
   1.5992450e+01   4.7142967e-02  -1.1318055e+01  -1.7102048e+01
   1.5992500e+01   4.6831055e-02  -1.1318403e+01  -1.7102414e+01
   1.5992550e+01   4.6519139e-02  -1.1318750e+01  -1.7102780e+01
   1.5992600e+01   4.6207219e-02  -1.1319098e+01  -1.7103145e+01
   1.5992650e+01   4.5895295e-02  -1.1319445e+01  -1.7103511e+01
   1.5992700e+01   4.5583367e-02  -1.1319793e+01  -1.7103876e+01
   1.5992750e+01   4.5271436e-02  -1.1320140e+01  -1.7104242e+01
   1.5992800e+01   4.4959500e-02  -1.1320488e+01  -1.7104607e+01
   1.5992850e+01   4.4647561e-02  -1.1320835e+01  -1.7104973e+01
   1.5992900e+01   4.4335617e-02  -1.1321183e+01  -1.7105338e+01
   1.5992950e+01   4.4023670e-02  -1.1321530e+01  -1.7105704e+01
   1.5993000e+01   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   1.5993050e+01   4.3399764e-02  -1.1322225e+01  -1.7106435e+01
   1.5993100e+01   4.3087805e-02  -1.1322573e+01  -1.7106801e+01
   1.5993150e+01   4.2775842e-02  -1.1322920e+01  -1.7107166e+01
   1.5993200e+01   4.2463875e-02  -1.1323268e+01  -1.7107532e+01
   1.5993250e+01   4.2151904e-02  -1.1323615e+01  -1.7107897e+01
   1.5993300e+01   4.1839930e-02  -1.1323963e+01  -1.7108263e+01
   1.5993350e+01   4.1527951e-02  -1.1324310e+01  -1.7108629e+01
   1.5993400e+01   4.1215969e-02  -1.1324658e+01  -1.7108994e+01
   1.5993450e+01   4.0903982e-02  -1.1325005e+01  -1.7109360e+01
   1.5993500e+01   4.0591992e-02  -1.1325353e+01  -1.7109725e+01
   1.5993550e+01   4.0279998e-02  -1.1325700e+01  -1.7110091e+01
   1.5993600e+01   3.9968000e-02  -1.1326048e+01  -1.7110457e+01
   1.5993650e+01   3.9655998e-02  -1.1326395e+01  -1.7110822e+01
   1.5993700e+01   3.9343992e-02  -1.1326743e+01  -1.7111188e+01
   1.5993750e+01   3.9031982e-02  -1.1327090e+01  -1.7111553e+01
   1.5993800e+01   3.8719969e-02  -1.1327438e+01  -1.7111919e+01
   1.5993850e+01   3.8407951e-02  -1.1327785e+01  -1.7112285e+01
   1.5993900e+01   3.8095930e-02  -1.1328133e+01  -1.7112650e+01
   1.5993950e+01   3.7783904e-02  -1.1328480e+01  -1.7113016e+01
   1.5994000e+01   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   1.5994050e+01   3.7159842e-02  -1.1329176e+01  -1.7113747e+01
   1.5994100e+01   3.6847805e-02  -1.1329523e+01  -1.7114113e+01
   1.5994150e+01   3.6535764e-02  -1.1329871e+01  -1.7114479e+01
   1.5994200e+01   3.6223719e-02  -1.1330218e+01  -1.7114844e+01
   1.5994250e+01   3.5911670e-02  -1.1330566e+01  -1.7115210e+01
   1.5994300e+01   3.5599617e-02  -1.1330914e+01  -1.7115576e+01
   1.5994350e+01   3.5287561e-02  -1.1331261e+01  -1.7115941e+01
   1.5994400e+01   3.4975500e-02  -1.1331609e+01  -1.7116307e+01
   1.5994450e+01   3.4663436e-02  -1.1331956e+01  -1.7116673e+01
   1.5994500e+01   3.4351367e-02  -1.1332304e+01  -1.7117038e+01
   1.5994550e+01   3.4039295e-02  -1.1332651e+01  -1.7117404e+01
   1.5994600e+01   3.3727219e-02  -1.1332999e+01  -1.7117770e+01
   1.5994650e+01   3.3415139e-02  -1.1333347e+01  -1.7118135e+01
   1.5994700e+01   3.3103055e-02  -1.1333694e+01  -1.7118501e+01
   1.5994750e+01   3.2790967e-02  -1.1334042e+01  -1.7118867e+01
   1.5994800e+01   3.2478875e-02  -1.1334390e+01  -1.7119233e+01
   1.5994850e+01   3.2166779e-02  -1.1334737e+01  -1.7119598e+01
   1.5994900e+01   3.1854680e-02  -1.1335085e+01  -1.7119964e+01
   1.5994950e+01   3.1542576e-02  -1.1335432e+01  -1.7120330e+01
   1.5995000e+01   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   1.5995050e+01   3.0918357e-02  -1.1336128e+01  -1.7121061e+01
   1.5995100e+01   3.0606242e-02  -1.1336475e+01  -1.7121427e+01
   1.5995150e+01   3.0294123e-02  -1.1336823e+01  -1.7121793e+01
   1.5995200e+01   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   1.5995250e+01   2.9669873e-02  -1.1337518e+01  -1.7122524e+01
   1.5995300e+01   2.9357742e-02  -1.1337866e+01  -1.7122890e+01
   1.5995350e+01   2.9045607e-02  -1.1338214e+01  -1.7123256e+01
   1.5995400e+01   2.8733469e-02  -1.1338561e+01  -1.7123621e+01
   1.5995450e+01   2.8421326e-02  -1.1338909e+01  -1.7123987e+01
   1.5995500e+01   2.8109180e-02  -1.1339257e+01  -1.7124353e+01
   1.5995550e+01   2.7797029e-02  -1.1339604e+01  -1.7124719e+01
   1.5995600e+01   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   1.5995650e+01   2.7172717e-02  -1.1340300e+01  -1.7125450e+01
   1.5995700e+01   2.6860555e-02  -1.1340647e+01  -1.7125816e+01
   1.5995750e+01   2.6548389e-02  -1.1340995e+01  -1.7126182e+01
   1.5995800e+01   2.6236219e-02  -1.1341343e+01  -1.7126548e+01
   1.5995850e+01   2.5924045e-02  -1.1341691e+01  -1.7126913e+01
   1.5995900e+01   2.5611867e-02  -1.1342038e+01  -1.7127279e+01
   1.5995950e+01   2.5299686e-02  -1.1342386e+01  -1.7127645e+01
   1.5996000e+01   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   1.5996050e+01   2.4675311e-02  -1.1343081e+01  -1.7128377e+01
   1.5996100e+01   2.4363117e-02  -1.1343429e+01  -1.7128742e+01
   1.5996150e+01   2.4050920e-02  -1.1343777e+01  -1.7129108e+01
   1.5996200e+01   2.3738719e-02  -1.1344125e+01  -1.7129474e+01
   1.5996250e+01   2.3426514e-02  -1.1344472e+01  -1.7129840e+01
   1.5996300e+01   2.3114305e-02  -1.1344820e+01  -1.7130206e+01
   1.5996350e+01   2.2802092e-02  -1.1345168e+01  -1.7130571e+01
   1.5996400e+01   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   1.5996450e+01   2.2177654e-02  -1.1345863e+01  -1.7131303e+01
   1.5996500e+01   2.1865430e-02  -1.1346211e+01  -1.7131669e+01
   1.5996550e+01   2.1553201e-02  -1.1346559e+01  -1.7132035e+01
   1.5996600e+01   2.1240969e-02  -1.1346907e+01  -1.7132401e+01
   1.5996650e+01   2.0928732e-02  -1.1347254e+01  -1.7132766e+01
   1.5996700e+01   2.0616492e-02  -1.1347602e+01  -1.7133132e+01
   1.5996750e+01   2.0304248e-02  -1.1347950e+01  -1.7133498e+01
   1.5996800e+01   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   1.5996850e+01   1.9679748e-02  -1.1348646e+01  -1.7134230e+01
   1.5996900e+01   1.9367492e-02  -1.1348993e+01  -1.7134596e+01
   1.5996950e+01   1.9055232e-02  -1.1349341e+01  -1.7134962e+01
   1.5997000e+01   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   1.5997050e+01   1.8430701e-02  -1.1350037e+01  -1.7135693e+01
   1.5997100e+01   1.8118430e-02  -1.1350385e+01  -1.7136059e+01
   1.5997150e+01   1.7806154e-02  -1.1350732e+01  -1.7136425e+01
   1.5997200e+01   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   1.5997250e+01   1.7181592e-02  -1.1351428e+01  -1.7137157e+01
   1.5997300e+01   1.6869305e-02  -1.1351776e+01  -1.7137523e+01
   1.5997350e+01   1.6557014e-02  -1.1352124e+01  -1.7137889e+01
   1.5997400e+01   1.6244719e-02  -1.1352471e+01  -1.7138255e+01
   1.5997450e+01   1.5932420e-02  -1.1352819e+01  -1.7138621e+01
   1.5997500e+01   1.5620117e-02  -1.1353167e+01  -1.7138987e+01
   1.5997550e+01   1.5307811e-02  -1.1353515e+01  -1.7139353e+01
   1.5997600e+01   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   1.5997650e+01   1.4683186e-02  -1.1354211e+01  -1.7140084e+01
   1.5997700e+01   1.4370867e-02  -1.1354559e+01  -1.7140450e+01
   1.5997750e+01   1.4058545e-02  -1.1354906e+01  -1.7140816e+01
   1.5997800e+01   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   1.5997850e+01   1.3433889e-02  -1.1355602e+01  -1.7141548e+01
   1.5997900e+01   1.3121555e-02  -1.1355950e+01  -1.7141914e+01
   1.5997950e+01   1.2809217e-02  -1.1356298e+01  -1.7142280e+01
   1.5998000e+01   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   1.5998050e+01   1.2184529e-02  -1.1356994e+01  -1.7143012e+01
   1.5998100e+01   1.1872180e-02  -1.1357341e+01  -1.7143378e+01
   1.5998150e+01   1.1559826e-02  -1.1357689e+01  -1.7143744e+01
   1.5998200e+01   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   1.5998250e+01   1.0935107e-02  -1.1358385e+01  -1.7144476e+01
   1.5998300e+01   1.0622742e-02  -1.1358733e+01  -1.7144842e+01
   1.5998350e+01   1.0310373e-02  -1.1359081e+01  -1.7145208e+01
   1.5998400e+01   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   1.5998450e+01   9.6856230e-03  -1.1359777e+01  -1.7145940e+01
   1.5998500e+01   9.3732422e-03  -1.1360125e+01  -1.7146306e+01
   1.5998550e+01   9.0608574e-03  -1.1360473e+01  -1.7146672e+01
   1.5998600e+01   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   1.5998650e+01   8.4360762e-03  -1.1361168e+01  -1.7147404e+01
   1.5998700e+01   8.1236797e-03  -1.1361516e+01  -1.7147770e+01
   1.5998750e+01   7.8112793e-03  -1.1361864e+01  -1.7148136e+01
   1.5998800e+01   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   1.5998850e+01   7.1864668e-03  -1.1362560e+01  -1.7148868e+01
   1.5998900e+01   6.8740547e-03  -1.1362908e+01  -1.7149234e+01
   1.5998950e+01   6.5616387e-03  -1.1363256e+01  -1.7149600e+01
   1.5999000e+01   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   1.5999050e+01   5.9367949e-03  -1.1363952e+01  -1.7150332e+01
   1.5999100e+01   5.6243672e-03  -1.1364300e+01  -1.7150698e+01
   1.5999150e+01   5.3119355e-03  -1.1364648e+01  -1.7151064e+01
   1.5999200e+01   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   1.5999250e+01   4.6870605e-03  -1.1365344e+01  -1.7151796e+01
   1.5999300e+01   4.3746172e-03  -1.1365692e+01  -1.7152162e+01
   1.5999350e+01   4.0621699e-03  -1.1366040e+01  -1.7152528e+01
   1.5999400e+01   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   1.5999450e+01   3.4372637e-03  -1.1366736e+01  -1.7153260e+01
   1.5999500e+01   3.1248047e-03  -1.1367084e+01  -1.7153627e+01
   1.5999550e+01   2.8123418e-03  -1.1367432e+01  -1.7153993e+01
   1.5999600e+01   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   1.5999650e+01   2.1874043e-03  -1.1368128e+01  -1.7154725e+01
   1.5999700e+01   1.8749297e-03  -1.1368476e+01  -1.7155091e+01
   1.5999750e+01   1.5624512e-03  -1.1368824e+01  -1.7155457e+01
   1.5999800e+01   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   1.5999850e+01   9.3748242e-04  -1.1369520e+01  -1.7156189e+01
   1.5999900e+01   6.2499219e-04  -1.1369868e+01  -1.7156555e+01
   1.5999950e+01   3.1249805e-04  -1.1370216e+01  -1.7156921e+01
   1.6000000e+01   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   1.6100000e+01   3.1054688e-01  -5.4102681e+00  -8.3217134e+00
   1.6200000e+01   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   1.6300000e+01   9.1992187e-01  -4.8719591e+00  -7.8195715e+00
   1.6400000e+01   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   1.6500000e+01   1.5136719e+00  -4.3492751e+00  -7.3330545e+00
   1.6600000e+01   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   1.6700000e+01   2.0917969e+00  -3.8422162e+00  -6.8621626e+00
   1.6800000e+01   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   1.6900000e+01   2.6542969e+00  -3.3507822e+00  -6.4068956e+00
   1.7000000e+01   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   1.7100000e+01   3.2011719e+00  -2.8749732e+00  -5.9672536e+00
   1.7200000e+01   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   1.7300000e+01   3.7324219e+00  -2.4147892e+00  -5.5432367e+00
   1.7400000e+01   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   1.7500000e+01   4.2480469e+00  -1.9702303e+00  -5.1348447e+00
   1.7600000e+01   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   1.7700000e+01   4.7480469e+00  -1.5412963e+00  -4.7420778e+00
   1.7800000e+01   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   1.7900000e+01   5.2324219e+00  -1.1279873e+00  -4.3649358e+00
   1.8000000e+01   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   1.8100000e+01   5.7011719e+00  -7.3030332e-01  -4.0034189e+00
   1.8200000e+01   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   1.8300000e+01   6.1542969e+00  -3.4824435e-01  -3.6575269e+00
   1.8400000e+01   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   1.8500000e+01   6.5917969e+00   1.8189627e-02  -3.3272600e+00
   1.8600000e+01   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   1.8700000e+01   7.0136719e+00   3.6899860e-01  -3.0126180e+00
   1.8800000e+01   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   1.8900000e+01   7.4199219e+00   7.0418258e-01  -2.7136011e+00
   1.9000000e+01   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   1.9100000e+01   7.8105469e+00   1.0237416e+00  -2.4302091e+00
   1.9200000e+01   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   1.9300000e+01   8.1855469e+00   1.3276755e+00  -2.1624422e+00
   1.9400000e+01   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   1.9500000e+01   8.5449219e+00   1.6159845e+00  -1.9103002e+00
   1.9600000e+01   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   1.9700000e+01   8.8886719e+00   1.8886685e+00  -1.6737833e+00
   1.9800000e+01   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   1.9900000e+01   9.2167969e+00   2.1457275e+00  -1.4528913e+00
   2.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   2.0100000e+01   9.5292969e+00   2.3871614e+00  -1.2476244e+00
   2.0200000e+01   9.6796875e+00   2.5020190e+00  -1.1508503e+00
   2.0300000e+01   9.8261719e+00   2.6129704e+00  -1.0579824e+00
   2.0400000e+01   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   2.0500000e+01   1.0107422e+01   2.8231544e+00  -8.8396545e-01
   2.0600000e+01   1.0242187e+01   2.9223870e+00  -8.0281634e-01
   2.0700000e+01   1.0373047e+01   3.0177134e+00  -7.2557349e-01
   2.0800000e+01   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   2.0900000e+01   1.0623047e+01   3.1966473e+00  -5.8280654e-01
   2.1000000e+01   1.0742188e+01   3.2802549e+00  -5.1728244e-01
   2.1100000e+01   1.0857422e+01   3.3599563e+00  -4.5566459e-01
   2.1200000e+01   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   2.1300000e+01   1.1076172e+01   3.5076403e+00  -3.4414763e-01
   2.1400000e+01   1.1179687e+01   3.5756229e+00  -2.9424853e-01
   2.1500000e+01   1.1279297e+01   3.6396993e+00  -2.4825568e-01
   2.1600000e+01   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   2.1700000e+01   1.1466797e+01   3.7561332e+00  -1.6798873e-01
   2.1800000e+01   1.1554688e+01   3.8084909e+00  -1.3371463e-01
   2.1900000e+01   1.1638672e+01   3.8569422e+00  -1.0334678e-01
   2.2000000e+01   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   2.2100000e+01   1.1794922e+01   3.9421262e+00  -5.4329822e-02
   2.2200000e+01   1.1867188e+01   3.9788588e+00  -3.5680721e-02
   2.2300000e+01   1.1935547e+01   4.0116852e+00  -2.0937869e-02
   2.2400000e+01   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   2.2500000e+01   1.2060547e+01   4.0656191e+00  -3.1709163e-03
   2.2600000e+01   1.2117187e+01   4.0867268e+00  -1.4681480e-04
   2.2700000e+01   1.2169922e+01   4.1039281e+00  -1.0289633e-03
   2.2800000e+01   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   2.2900000e+01   1.2263672e+01   4.1266121e+00  -1.4512010e-02
   2.3000000e+01   1.2304688e+01   4.1320947e+00  -2.7112909e-02
   2.3100000e+01   1.2341797e+01   4.1336711e+00  -4.3620057e-02
   2.3200000e+01   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   2.3300000e+01   1.2404297e+01   4.1251050e+00  -8.8353104e-02
   2.3400000e+01   1.2429688e+01   4.1149627e+00  -1.1657900e-01
   2.3500000e+01   1.2451172e+01   4.1009140e+00  -1.4871115e-01
   2.3600000e+01   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   2.3700000e+01   1.2482422e+01   4.0610980e+00  -2.2469420e-01
   2.3800000e+01   1.2492188e+01   4.0353306e+00  -2.6854510e-01
   2.3900000e+01   1.2498047e+01   4.0056570e+00  -3.1630225e-01
   2.4000000e+01   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   2.4100000e+01   1.2498047e+01   3.9345909e+00  -4.2353529e-01
   2.4200000e+01   1.2492188e+01   3.8931986e+00  -4.8301119e-01
   2.4300000e+01   1.2482422e+01   3.8478999e+00  -5.4639334e-01
   2.4400000e+01   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   2.4500000e+01   1.2451172e+01   3.7455839e+00  -6.8487639e-01
   2.4600000e+01   1.2429687e+01   3.6885665e+00  -7.5997729e-01
   2.4700000e+01   1.2404297e+01   3.6276429e+00  -8.3898443e-01
   2.4800000e+01   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   2.4900000e+01   1.2341797e+01   3.4940768e+00  -1.0087175e+00
   2.5000000e+01   1.2304687e+01   3.4214345e+00  -1.0994434e+00
   2.5100000e+01   1.2263672e+01   3.3448858e+00  -1.1940755e+00
   2.5200000e+01   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   2.5300000e+01   1.2169922e+01   3.1800698e+00  -1.3950586e+00
   2.5400000e+01   1.2117187e+01   3.0918024e+00  -1.5014095e+00
   2.5500000e+01   1.2060547e+01   2.9996288e+00  -1.6116666e+00
   2.5600000e+01   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   2.5700000e+01   1.1935547e+01   2.8035628e+00  -1.8438997e+00
   2.5800000e+01   1.1867187e+01   2.6996704e+00  -1.9658756e+00
   2.5900000e+01   1.1794922e+01   2.5918717e+00  -2.0917577e+00
   2.6000000e+01   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   2.6100000e+01   1.1638672e+01   2.3645557e+00  -2.3552408e+00
   2.6200000e+01   1.1554688e+01   2.2450383e+00  -2.4928417e+00
   2.6300000e+01   1.1466797e+01   2.1216147e+00  -2.6343488e+00
   2.6400000e+01   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   2.6500000e+01   1.1279297e+01   1.8630487e+00  -2.9290819e+00
   2.6600000e+01   1.1179687e+01   1.7279063e+00  -3.0823078e+00
   2.6700000e+01   1.1076172e+01   1.5888576e+00  -3.2394399e+00
   2.6800000e+01   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   2.6900000e+01   1.0857422e+01   1.2990416e+00  -3.5654230e+00
   2.7000000e+01   1.0742188e+01   1.1482742e+00  -3.7342738e+00
   2.7100000e+01   1.0623047e+01   9.9360058e-01  -3.9070310e+00
   2.7200000e+01   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   2.7300000e+01   1.0373047e+01   6.7253456e-01  -4.2642640e+00
   2.7400000e+01   1.0242187e+01   5.0614217e-01  -4.4487399e+00
   2.7500000e+01   1.0107422e+01   3.3584353e-01  -4.6371221e+00
   2.7600000e+01   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   2.7700000e+01   9.8261719e+00  -1.6472491e-02  -5.0256051e+00
   2.7800000e+01   9.6796875e+00  -1.9848988e-01  -5.2257060e+00
   2.7900000e+01   9.5292969e+00  -3.8441351e-01  -5.4297132e+00
   2.8000000e+01   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   2.8100000e+01   9.2167969e+00  -7.6797954e-01  -5.8494462e+00
   2.8200000e+01   9.0546875e+00  -9.6562193e-01  -6.0651721e+00
   2.8300000e+01   8.8886719e+00  -1.1671706e+00  -6.2848043e+00
   2.8400000e+01   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   2.8500000e+01   8.5449219e+00  -1.5819866e+00  -6.7357873e+00
   2.8600000e+01   8.3671875e+00  -1.7952540e+00  -6.9671382e+00
   2.8700000e+01   8.1855469e+00  -2.0124276e+00  -7.2023954e+00
   2.8800000e+01   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   2.8900000e+01   7.8105469e+00  -2.4584936e+00  -7.6846284e+00
   2.9000000e+01   7.6171875e+00  -2.6873860e+00  -7.9316043e+00
   2.9100000e+01   7.4199219e+00  -2.9201847e+00  -8.1824865e+00
   2.9200000e+01   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   2.9300000e+01   7.0136719e+00  -3.3975007e+00  -8.6959695e+00
   2.9400000e+01   6.8046875e+00  -3.6420181e+00  -8.9585704e+00
   2.9500000e+01   6.5917969e+00  -3.8904417e+00  -9.2250776e+00
   2.9600000e+01   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   2.9700000e+01   6.1542969e+00  -4.3990077e+00  -9.7698106e+00
   2.9800000e+01   5.9296875e+00  -4.6591501e+00  -1.0048037e+01
   2.9900000e+01   5.7011719e+00  -4.9231988e+00  -1.0330169e+01
   3.0000000e+01   5.4687500e+00  -5.1911536e+00  -1.0616207e+01
   3.0100000e+01   5.2324219e+00  -5.4630148e+00  -1.0906152e+01
   3.0200000e+01   4.9921875e+00  -5.7387822e+00  -1.1200003e+01
   3.0300000e+01   4.7480469e+00  -6.0184558e+00  -1.1497760e+01
   3.0400000e+01   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   3.0500000e+01   4.2480469e+00  -6.5895218e+00  -1.2104993e+01
   3.0600000e+01   3.9921875e+00  -6.8809142e+00  -1.2414469e+01
   3.0700000e+01   3.7324219e+00  -7.1762129e+00  -1.2727851e+01
   3.0800000e+01   3.4687500e+00  -7.4754177e+00  -1.3045139e+01
   3.0900000e+01   3.2011719e+00  -7.7785289e+00  -1.3366334e+01
   3.1000000e+01   2.9296875e+00  -8.0855463e+00  -1.3691435e+01
   3.1100000e+01   2.6542969e+00  -8.3964699e+00  -1.4020442e+01
   3.1200000e+01   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   3.1300000e+01   2.0917969e+00  -9.0300359e+00  -1.4690175e+01
   3.1400000e+01   1.8046875e+00  -9.3526783e+00  -1.5030901e+01
   3.1500000e+01   1.5136719e+00  -9.6792270e+00  -1.5375533e+01
   3.1600000e+01   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   3.1700000e+01   9.1992187e-01  -1.0344043e+01  -1.6076516e+01
   3.1800000e+01   6.1718750e-01  -1.0682310e+01  -1.6432867e+01
   3.1900000e+01   3.1054687e-01  -1.1024484e+01  -1.6793124e+01
   3.1902000e+01   3.0437422e-01  -1.1031367e+01  -1.6800369e+01
   3.1904000e+01   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   3.1906000e+01   2.9202422e-01  -1.1045139e+01  -1.6814864e+01
   3.1908000e+01   2.8584688e-01  -1.1052027e+01  -1.6822113e+01
   3.1910000e+01   2.7966797e-01  -1.1058916e+01  -1.6829365e+01
   3.1912000e+01   2.7348750e-01  -1.1065807e+01  -1.6836617e+01
   3.1914000e+01   2.6730547e-01  -1.1072700e+01  -1.6843872e+01
   3.1916000e+01   2.6112188e-01  -1.1079594e+01  -1.6851128e+01
   3.1918000e+01   2.5493672e-01  -1.1086490e+01  -1.6858385e+01
   3.1920000e+01   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   3.1922000e+01   2.4256172e-01  -1.1100286e+01  -1.6872905e+01
   3.1924000e+01   2.3637187e-01  -1.1107187e+01  -1.6880167e+01
   3.1926000e+01   2.3018047e-01  -1.1114089e+01  -1.6887431e+01
   3.1928000e+01   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   3.1930000e+01   2.1779297e-01  -1.1127898e+01  -1.6901963e+01
   3.1932000e+01   2.1159687e-01  -1.1134805e+01  -1.6909231e+01
   3.1934000e+01   2.0539922e-01  -1.1141713e+01  -1.6916501e+01
   3.1936000e+01   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   3.1938000e+01   1.9299922e-01  -1.1155534e+01  -1.6931046e+01
   3.1940000e+01   1.8679687e-01  -1.1162447e+01  -1.6938321e+01
   3.1942000e+01   1.8059297e-01  -1.1169362e+01  -1.6945597e+01
   3.1944000e+01   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   3.1946000e+01   1.6818047e-01  -1.1183196e+01  -1.6960154e+01
   3.1948000e+01   1.6197187e-01  -1.1190115e+01  -1.6967435e+01
   3.1950000e+01   1.5576172e-01  -1.1197036e+01  -1.6974718e+01
   3.1952000e+01   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   3.1954000e+01   1.4333672e-01  -1.1210882e+01  -1.6989287e+01
   3.1956000e+01   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   3.1958000e+01   1.3090547e-01  -1.1224735e+01  -1.7003863e+01
   3.1960000e+01   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   3.1962000e+01   1.1846797e-01  -1.1238593e+01  -1.7018445e+01
   3.1964000e+01   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   3.1966000e+01   1.0602422e-01  -1.1252458e+01  -1.7033034e+01
   3.1968000e+01   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   3.1970000e+01   9.3574219e-02  -1.1266330e+01  -1.7047628e+01
   3.1972000e+01   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   3.1974000e+01   8.1117969e-02  -1.1280207e+01  -1.7062229e+01
   3.1976000e+01   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   3.1978000e+01   6.8655469e-02  -1.1294091e+01  -1.7076836e+01
   3.1980000e+01   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   3.1982000e+01   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   3.1984000e+01   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   3.1986000e+01   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   3.1988000e+01   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   3.1990000e+01   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   3.1990050e+01   3.1074414e-02  -1.1335954e+01  -1.7120878e+01
   3.1990100e+01   3.0918357e-02  -1.1336128e+01  -1.7121061e+01
   3.1990150e+01   3.0762300e-02  -1.1336302e+01  -1.7121244e+01
   3.1990200e+01   3.0606242e-02  -1.1336475e+01  -1.7121427e+01
   3.1990250e+01   3.0450183e-02  -1.1336649e+01  -1.7121610e+01
   3.1990300e+01   3.0294123e-02  -1.1336823e+01  -1.7121793e+01
   3.1990350e+01   3.0138062e-02  -1.1336997e+01  -1.7121975e+01
   3.1990400e+01   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   3.1990450e+01   2.9825937e-02  -1.1337345e+01  -1.7122341e+01
   3.1990500e+01   2.9669873e-02  -1.1337518e+01  -1.7122524e+01
   3.1990550e+01   2.9513808e-02  -1.1337692e+01  -1.7122707e+01
   3.1990600e+01   2.9357742e-02  -1.1337866e+01  -1.7122890e+01
   3.1990650e+01   2.9201675e-02  -1.1338040e+01  -1.7123073e+01
   3.1990700e+01   2.9045607e-02  -1.1338214e+01  -1.7123256e+01
   3.1990750e+01   2.8889539e-02  -1.1338388e+01  -1.7123438e+01
   3.1990800e+01   2.8733469e-02  -1.1338561e+01  -1.7123621e+01
   3.1990850e+01   2.8577398e-02  -1.1338735e+01  -1.7123804e+01
   3.1990900e+01   2.8421326e-02  -1.1338909e+01  -1.7123987e+01
   3.1990950e+01   2.8265253e-02  -1.1339083e+01  -1.7124170e+01
   3.1991000e+01   2.8109180e-02  -1.1339257e+01  -1.7124353e+01
   3.1991050e+01   2.7953105e-02  -1.1339431e+01  -1.7124536e+01
   3.1991100e+01   2.7797029e-02  -1.1339604e+01  -1.7124719e+01
   3.1991150e+01   2.7640953e-02  -1.1339778e+01  -1.7124902e+01
   3.1991200e+01   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   3.1991250e+01   2.7328796e-02  -1.1340126e+01  -1.7125267e+01
   3.1991300e+01   2.7172717e-02  -1.1340300e+01  -1.7125450e+01
   3.1991350e+01   2.7016636e-02  -1.1340474e+01  -1.7125633e+01
   3.1991400e+01   2.6860555e-02  -1.1340647e+01  -1.7125816e+01
   3.1991450e+01   2.6704472e-02  -1.1340821e+01  -1.7125999e+01
   3.1991500e+01   2.6548389e-02  -1.1340995e+01  -1.7126182e+01
   3.1991550e+01   2.6392304e-02  -1.1341169e+01  -1.7126365e+01
   3.1991600e+01   2.6236219e-02  -1.1341343e+01  -1.7126548e+01
   3.1991650e+01   2.6080132e-02  -1.1341517e+01  -1.7126730e+01
   3.1991700e+01   2.5924045e-02  -1.1341691e+01  -1.7126913e+01
   3.1991750e+01   2.5767957e-02  -1.1341864e+01  -1.7127096e+01
   3.1991800e+01   2.5611867e-02  -1.1342038e+01  -1.7127279e+01
   3.1991850e+01   2.5455777e-02  -1.1342212e+01  -1.7127462e+01
   3.1991900e+01   2.5299686e-02  -1.1342386e+01  -1.7127645e+01
   3.1991950e+01   2.5143593e-02  -1.1342560e+01  -1.7127828e+01
   3.1992000e+01   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   3.1992050e+01   2.4831406e-02  -1.1342908e+01  -1.7128194e+01
   3.1992100e+01   2.4675311e-02  -1.1343081e+01  -1.7128377e+01
   3.1992150e+01   2.4519214e-02  -1.1343255e+01  -1.7128559e+01
   3.1992200e+01   2.4363117e-02  -1.1343429e+01  -1.7128742e+01
   3.1992250e+01   2.4207019e-02  -1.1343603e+01  -1.7128925e+01
   3.1992300e+01   2.4050920e-02  -1.1343777e+01  -1.7129108e+01
   3.1992350e+01   2.3894820e-02  -1.1343951e+01  -1.7129291e+01
   3.1992400e+01   2.3738719e-02  -1.1344125e+01  -1.7129474e+01
   3.1992450e+01   2.3582617e-02  -1.1344299e+01  -1.7129657e+01
   3.1992500e+01   2.3426514e-02  -1.1344472e+01  -1.7129840e+01
   3.1992550e+01   2.3270410e-02  -1.1344646e+01  -1.7130023e+01
   3.1992600e+01   2.3114305e-02  -1.1344820e+01  -1.7130206e+01
   3.1992650e+01   2.2958199e-02  -1.1344994e+01  -1.7130389e+01
   3.1992700e+01   2.2802092e-02  -1.1345168e+01  -1.7130571e+01
   3.1992750e+01   2.2645984e-02  -1.1345342e+01  -1.7130754e+01
   3.1992800e+01   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   3.1992850e+01   2.2333765e-02  -1.1345690e+01  -1.7131120e+01
   3.1992900e+01   2.2177654e-02  -1.1345863e+01  -1.7131303e+01
   3.1992950e+01   2.2021542e-02  -1.1346037e+01  -1.7131486e+01
   3.1993000e+01   2.1865430e-02  -1.1346211e+01  -1.7131669e+01
   3.1993050e+01   2.1709316e-02  -1.1346385e+01  -1.7131852e+01
   3.1993100e+01   2.1553201e-02  -1.1346559e+01  -1.7132035e+01
   3.1993150e+01   2.1397085e-02  -1.1346733e+01  -1.7132218e+01
   3.1993200e+01   2.1240969e-02  -1.1346907e+01  -1.7132401e+01
   3.1993250e+01   2.1084851e-02  -1.1347081e+01  -1.7132584e+01
   3.1993300e+01   2.0928732e-02  -1.1347254e+01  -1.7132766e+01
   3.1993350e+01   2.0772613e-02  -1.1347428e+01  -1.7132949e+01
   3.1993400e+01   2.0616492e-02  -1.1347602e+01  -1.7133132e+01
   3.1993450e+01   2.0460371e-02  -1.1347776e+01  -1.7133315e+01
   3.1993500e+01   2.0304248e-02  -1.1347950e+01  -1.7133498e+01
   3.1993550e+01   2.0148125e-02  -1.1348124e+01  -1.7133681e+01
   3.1993600e+01   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   3.1993650e+01   1.9835875e-02  -1.1348472e+01  -1.7134047e+01
   3.1993700e+01   1.9679748e-02  -1.1348646e+01  -1.7134230e+01
   3.1993750e+01   1.9523621e-02  -1.1348819e+01  -1.7134413e+01
   3.1993800e+01   1.9367492e-02  -1.1348993e+01  -1.7134596e+01
   3.1993850e+01   1.9211363e-02  -1.1349167e+01  -1.7134779e+01
   3.1993900e+01   1.9055232e-02  -1.1349341e+01  -1.7134962e+01
   3.1993950e+01   1.8899101e-02  -1.1349515e+01  -1.7135145e+01
   3.1994000e+01   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   3.1994050e+01   1.8586835e-02  -1.1349863e+01  -1.7135511e+01
   3.1994100e+01   1.8430701e-02  -1.1350037e+01  -1.7135693e+01
   3.1994150e+01   1.8274566e-02  -1.1350211e+01  -1.7135876e+01
   3.1994200e+01   1.8118430e-02  -1.1350385e+01  -1.7136059e+01
   3.1994250e+01   1.7962292e-02  -1.1350558e+01  -1.7136242e+01
   3.1994300e+01   1.7806154e-02  -1.1350732e+01  -1.7136425e+01
   3.1994350e+01   1.7650015e-02  -1.1350906e+01  -1.7136608e+01
   3.1994400e+01   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   3.1994450e+01   1.7337734e-02  -1.1351254e+01  -1.7136974e+01
   3.1994500e+01   1.7181592e-02  -1.1351428e+01  -1.7137157e+01
   3.1994550e+01   1.7025449e-02  -1.1351602e+01  -1.7137340e+01
   3.1994600e+01   1.6869305e-02  -1.1351776e+01  -1.7137523e+01
   3.1994650e+01   1.6713160e-02  -1.1351950e+01  -1.7137706e+01
   3.1994700e+01   1.6557014e-02  -1.1352124e+01  -1.7137889e+01
   3.1994750e+01   1.6400867e-02  -1.1352298e+01  -1.7138072e+01
   3.1994800e+01   1.6244719e-02  -1.1352471e+01  -1.7138255e+01
   3.1994850e+01   1.6088570e-02  -1.1352645e+01  -1.7138438e+01
   3.1994900e+01   1.5932420e-02  -1.1352819e+01  -1.7138621e+01
   3.1994950e+01   1.5776269e-02  -1.1352993e+01  -1.7138804e+01
   3.1995000e+01   1.5620117e-02  -1.1353167e+01  -1.7138987e+01
   3.1995050e+01   1.5463964e-02  -1.1353341e+01  -1.7139170e+01
   3.1995100e+01   1.5307811e-02  -1.1353515e+01  -1.7139353e+01
   3.1995150e+01   1.5151656e-02  -1.1353689e+01  -1.7139535e+01
   3.1995200e+01   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   3.1995250e+01   1.4839343e-02  -1.1354037e+01  -1.7139901e+01
   3.1995300e+01   1.4683186e-02  -1.1354211e+01  -1.7140084e+01
   3.1995350e+01   1.4527027e-02  -1.1354385e+01  -1.7140267e+01
   3.1995400e+01   1.4370867e-02  -1.1354559e+01  -1.7140450e+01
   3.1995450e+01   1.4214707e-02  -1.1354732e+01  -1.7140633e+01
   3.1995500e+01   1.4058545e-02  -1.1354906e+01  -1.7140816e+01
   3.1995550e+01   1.3902382e-02  -1.1355080e+01  -1.7140999e+01
   3.1995600e+01   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   3.1995650e+01   1.3590054e-02  -1.1355428e+01  -1.7141365e+01
   3.1995700e+01   1.3433889e-02  -1.1355602e+01  -1.7141548e+01
   3.1995750e+01   1.3277722e-02  -1.1355776e+01  -1.7141731e+01
   3.1995800e+01   1.3121555e-02  -1.1355950e+01  -1.7141914e+01
   3.1995850e+01   1.2965386e-02  -1.1356124e+01  -1.7142097e+01
   3.1995900e+01   1.2809217e-02  -1.1356298e+01  -1.7142280e+01
   3.1995950e+01   1.2653046e-02  -1.1356472e+01  -1.7142463e+01
   3.1996000e+01   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   3.1996050e+01   1.2340703e-02  -1.1356820e+01  -1.7142829e+01
   3.1996100e+01   1.2184529e-02  -1.1356994e+01  -1.7143012e+01
   3.1996150e+01   1.2028355e-02  -1.1357168e+01  -1.7143195e+01
   3.1996200e+01   1.1872180e-02  -1.1357341e+01  -1.7143378e+01
   3.1996250e+01   1.1716003e-02  -1.1357515e+01  -1.7143561e+01
   3.1996300e+01   1.1559826e-02  -1.1357689e+01  -1.7143744e+01
   3.1996350e+01   1.1403648e-02  -1.1357863e+01  -1.7143927e+01
   3.1996400e+01   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   3.1996450e+01   1.1091289e-02  -1.1358211e+01  -1.7144293e+01
   3.1996500e+01   1.0935107e-02  -1.1358385e+01  -1.7144476e+01
   3.1996550e+01   1.0778925e-02  -1.1358559e+01  -1.7144659e+01
   3.1996600e+01   1.0622742e-02  -1.1358733e+01  -1.7144842e+01
   3.1996650e+01   1.0466558e-02  -1.1358907e+01  -1.7145025e+01
   3.1996700e+01   1.0310373e-02  -1.1359081e+01  -1.7145208e+01
   3.1996750e+01   1.0154187e-02  -1.1359255e+01  -1.7145391e+01
   3.1996800e+01   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   3.1996850e+01   9.8418120e-03  -1.1359603e+01  -1.7145757e+01
   3.1996900e+01   9.6856230e-03  -1.1359777e+01  -1.7145940e+01
   3.1996950e+01   9.5294331e-03  -1.1359951e+01  -1.7146123e+01
   3.1997000e+01   9.3732422e-03  -1.1360125e+01  -1.7146306e+01
   3.1997050e+01   9.2170503e-03  -1.1360299e+01  -1.7146489e+01
   3.1997100e+01   9.0608574e-03  -1.1360473e+01  -1.7146672e+01
   3.1997150e+01   8.9046636e-03  -1.1360647e+01  -1.7146855e+01
   3.1997200e+01   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   3.1997250e+01   8.5922729e-03  -1.1360994e+01  -1.7147221e+01
   3.1997300e+01   8.4360762e-03  -1.1361168e+01  -1.7147404e+01
   3.1997350e+01   8.2798784e-03  -1.1361342e+01  -1.7147587e+01
   3.1997400e+01   8.1236797e-03  -1.1361516e+01  -1.7147770e+01
   3.1997450e+01   7.9674800e-03  -1.1361690e+01  -1.7147953e+01
   3.1997500e+01   7.8112793e-03  -1.1361864e+01  -1.7148136e+01
   3.1997550e+01   7.6550776e-03  -1.1362038e+01  -1.7148319e+01
   3.1997600e+01   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   3.1997650e+01   7.3426714e-03  -1.1362386e+01  -1.7148685e+01
   3.1997700e+01   7.1864668e-03  -1.1362560e+01  -1.7148868e+01
   3.1997750e+01   7.0302612e-03  -1.1362734e+01  -1.7149051e+01
   3.1997800e+01   6.8740547e-03  -1.1362908e+01  -1.7149234e+01
   3.1997850e+01   6.7178472e-03  -1.1363082e+01  -1.7149417e+01
   3.1997900e+01   6.5616387e-03  -1.1363256e+01  -1.7149600e+01
   3.1997950e+01   6.4054292e-03  -1.1363430e+01  -1.7149783e+01
   3.1998000e+01   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   3.1998050e+01   6.0930073e-03  -1.1363778e+01  -1.7150149e+01
   3.1998100e+01   5.9367949e-03  -1.1363952e+01  -1.7150332e+01
   3.1998150e+01   5.7805815e-03  -1.1364126e+01  -1.7150515e+01
   3.1998200e+01   5.6243672e-03  -1.1364300e+01  -1.7150698e+01
   3.1998250e+01   5.4681519e-03  -1.1364474e+01  -1.7150881e+01
   3.1998300e+01   5.3119355e-03  -1.1364648e+01  -1.7151064e+01
   3.1998350e+01   5.1557183e-03  -1.1364822e+01  -1.7151247e+01
   3.1998400e+01   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   3.1998450e+01   4.8432808e-03  -1.1365170e+01  -1.7151613e+01
   3.1998500e+01   4.6870605e-03  -1.1365344e+01  -1.7151796e+01
   3.1998550e+01   4.5308394e-03  -1.1365518e+01  -1.7151979e+01
   3.1998600e+01   4.3746172e-03  -1.1365692e+01  -1.7152162e+01
   3.1998650e+01   4.2183940e-03  -1.1365866e+01  -1.7152345e+01
   3.1998700e+01   4.0621699e-03  -1.1366040e+01  -1.7152528e+01
   3.1998750e+01   3.9059448e-03  -1.1366214e+01  -1.7152711e+01
   3.1998800e+01   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   3.1998850e+01   3.5934917e-03  -1.1366562e+01  -1.7153077e+01
   3.1998900e+01   3.4372637e-03  -1.1366736e+01  -1.7153260e+01
   3.1998950e+01   3.2810347e-03  -1.1366910e+01  -1.7153444e+01
   3.1999000e+01   3.1248047e-03  -1.1367084e+01  -1.7153627e+01
   3.1999050e+01   2.9685737e-03  -1.1367258e+01  -1.7153810e+01
   3.1999100e+01   2.8123418e-03  -1.1367432e+01  -1.7153993e+01
   3.1999150e+01   2.6561089e-03  -1.1367606e+01  -1.7154176e+01
   3.1999200e+01   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   3.1999250e+01   2.3436401e-03  -1.1367954e+01  -1.7154542e+01
   3.1999300e+01   2.1874043e-03  -1.1368128e+01  -1.7154725e+01
   3.1999350e+01   2.0311675e-03  -1.1368302e+01  -1.7154908e+01
   3.1999400e+01   1.8749297e-03  -1.1368476e+01  -1.7155091e+01
   3.1999450e+01   1.7186909e-03  -1.1368650e+01  -1.7155274e+01
   3.1999500e+01   1.5624512e-03  -1.1368824e+01  -1.7155457e+01
   3.1999550e+01   1.4062104e-03  -1.1368998e+01  -1.7155640e+01
   3.1999600e+01   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   3.1999650e+01   1.0937261e-03  -1.1369346e+01  -1.7156006e+01
   3.1999700e+01   9.3748242e-04  -1.1369520e+01  -1.7156189e+01
   3.1999750e+01   7.8123779e-04  -1.1369694e+01  -1.7156372e+01
   3.1999800e+01   6.2499219e-04  -1.1369868e+01  -1.7156555e+01
   3.1999850e+01   4.6874561e-04  -1.1370042e+01  -1.7156738e+01
   3.1999900e+01   3.1249805e-04  -1.1370216e+01  -1.7156921e+01
   3.1999950e+01   0.0000000e+00  -1.1370390e+01  -1.7157104e+01
   3.2000000e+01   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   3.2100000e+01   1.5576172e-01  -5.5472867e+00  -8.4496903e+00
   3.2200000e+01   3.1054688e-01  -5.4102681e+00  -8.3217134e+00
   3.2300000e+01   4.6435547e-01  -5.2742260e+00  -8.1947131e+00
   3.2400000e+01   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   3.2500000e+01   7.6904297e-01  -5.0050715e+00  -7.9436421e+00
   3.2600000e+01   9.1992187e-01  -4.8719591e+00  -7.8195715e+00
   3.2700000e+01   1.0698242e+00  -4.7398233e+00  -7.6964774e+00
   3.2800000e+01   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   3.2900000e+01   1.3666992e+00  -4.4784813e+00  -7.4532189e+00
   3.3000000e+01   1.5136719e+00  -4.3492751e+00  -7.3330545e+00
   3.3100000e+01   1.6596680e+00  -4.2210455e+00  -7.2138667e+00
   3.3200000e+01   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   3.3300000e+01   1.9487305e+00  -3.9675161e+00  -6.9784207e+00
   3.3400000e+01   2.0917969e+00  -3.8422162e+00  -6.8621626e+00
   3.3500000e+01   2.2338867e+00  -3.7178928e+00  -6.7468810e+00
   3.3600000e+01   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   3.3700000e+01   2.5151367e+00  -3.4721758e+00  -6.5192475e+00
   3.3800000e+01   2.6542969e+00  -3.3507822e+00  -6.4068956e+00
   3.3900000e+01   2.7924805e+00  -3.2303651e+00  -6.2955203e+00
   3.4000000e+01   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   3.4100000e+01   3.0659180e+00  -2.9924606e+00  -6.0756993e+00
   3.4200000e+01   3.2011719e+00  -2.8749732e+00  -5.9672536e+00
   3.4300000e+01   3.3354492e+00  -2.7584624e+00  -5.8597846e+00
   3.4400000e+01   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   3.4500000e+01   3.6010742e+00  -2.5283704e+00  -5.6477761e+00
   3.4600000e+01   3.7324219e+00  -2.4147892e+00  -5.5432367e+00
   3.4700000e+01   3.8627930e+00  -2.3021846e+00  -5.4396739e+00
   3.4800000e+01   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   3.4900000e+01   4.1206055e+00  -2.0799052e+00  -5.2354779e+00
   3.5000000e+01   4.2480469e+00  -1.9702303e+00  -5.1348447e+00
   3.5100000e+01   4.3745117e+00  -1.8615319e+00  -5.0351882e+00
   3.5200000e+01   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   3.5300000e+01   4.6245117e+00  -1.6470649e+00  -4.8388047e+00
   3.5400000e+01   4.7480469e+00  -1.5412963e+00  -4.7420778e+00
   3.5500000e+01   4.8706055e+00  -1.4365042e+00  -4.6463275e+00
   3.5600000e+01   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   3.5700000e+01   5.1127930e+00  -1.2298497e+00  -4.4577565e+00
   3.5800000e+01   5.2324219e+00  -1.1279873e+00  -4.3649358e+00
   3.5900000e+01   5.3510742e+00  -1.0271015e+00  -4.2730918e+00
   3.6000000e+01   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   3.6100000e+01   5.5854492e+00  -8.2825947e-01  -4.0923333e+00
   3.6200000e+01   5.7011719e+00  -7.3030332e-01  -4.0034189e+00
   3.6300000e+01   5.8159180e+00  -6.3332374e-01  -3.9154810e+00
   3.6400000e+01   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   3.6500000e+01   6.0424805e+00  -4.4229425e-01  -3.7425351e+00
   3.6600000e+01   6.1542969e+00  -3.4824435e-01  -3.6575269e+00
   3.6700000e+01   6.2651367e+00  -2.5517101e-01  -3.5734953e+00
   3.6800000e+01   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   3.6900000e+01   6.4838867e+00  -7.1954023e-02  -3.4083619e+00
   3.7000000e+01   6.5917969e+00   1.8189627e-02  -3.3272600e+00
   3.7100000e+01   6.6987305e+00   1.0735671e-01  -3.2471346e+00
   3.7200000e+01   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   3.7300000e+01   6.9096680e+00   2.8276120e-01  -3.0898137e+00
   3.7400000e+01   7.0136719e+00   3.6899860e-01  -3.0126180e+00
   3.7500000e+01   7.1166992e+00   4.5425944e-01  -2.9363989e+00
   3.7600000e+01   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   3.7700000e+01   7.3198242e+00   6.2185143e-01  -2.7868905e+00
   3.7800000e+01   7.4199219e+00   7.0418258e-01  -2.7136011e+00
   3.7900000e+01   7.5190430e+00   7.8553717e-01  -2.6412882e+00
   3.8000000e+01   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   3.8100000e+01   7.7143555e+00   9.4531665e-01  -2.4995923e+00
   3.8200000e+01   7.8105469e+00   1.0237416e+00  -2.4302091e+00
   3.8300000e+01   7.9057617e+00   1.1011899e+00  -2.3618025e+00
   3.8400000e+01   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   3.8500000e+01   8.0932617e+00   1.2531569e+00  -2.2279191e+00
   3.8600000e+01   8.1855469e+00   1.3276755e+00  -2.1624422e+00
   3.8700000e+01   8.2768555e+00   1.4012176e+00  -2.0979418e+00
   3.8800000e+01   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   3.8900000e+01   8.4565430e+00   1.5453721e+00  -1.9718709e+00
   3.9000000e+01   8.5449219e+00   1.6159845e+00  -1.9103002e+00
   3.9100000e+01   8.6323242e+00   1.6856203e+00  -1.8497061e+00
   3.9200000e+01   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   3.9300000e+01   8.8041992e+00   1.8219623e+00  -1.7314477e+00
   3.9400000e+01   8.8886719e+00   1.8886685e+00  -1.6737833e+00
   3.9500000e+01   8.9721680e+00   1.9543981e+00  -1.6170954e+00
   3.9600000e+01   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   3.9700000e+01   9.1362305e+00   2.0829276e+00  -1.5066494e+00
   3.9800000e+01   9.2167969e+00   2.1457275e+00  -1.4528913e+00
   3.9900000e+01   9.2963867e+00   2.2075508e+00  -1.4001097e+00
   4.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   4.0100000e+01   9.4526367e+00   2.3282678e+00  -1.2974762e+00
   4.0200000e+01   9.5292969e+00   2.3871614e+00  -1.2476244e+00
   4.0300000e+01   9.6049805e+00   2.4450785e+00  -1.1987490e+00
   4.0400000e+01   9.6796875e+00   2.5020190e+00  -1.1508503e+00
   4.0500000e+01   9.7534180e+00   2.5579830e+00  -1.1039280e+00
   4.0600000e+01   9.8261719e+00   2.6129704e+00  -1.0579824e+00
   4.0700000e+01   9.8979492e+00   2.6669812e+00  -1.0130133e+00
   4.0800000e+01   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   4.0900000e+01   1.0038574e+01   2.7720732e+00  -9.2600484e-01
   4.1000000e+01   1.0107422e+01   2.8231544e+00  -8.8396545e-01
   4.1100000e+01   1.0175293e+01   2.8732590e+00  -8.4290261e-01
   4.1200000e+01   1.0242187e+01   2.9223870e+00  -8.0281634e-01
   4.1300000e+01   1.0308105e+01   2.9705385e+00  -7.6370664e-01
   4.1400000e+01   1.0373047e+01   3.0177134e+00  -7.2557349e-01
   4.1500000e+01   1.0437012e+01   3.0639117e+00  -6.8841691e-01
   4.1600000e+01   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   4.1700000e+01   1.0562012e+01   3.1533787e+00  -6.1703343e-01
   4.1800000e+01   1.0623047e+01   3.1966473e+00  -5.8280654e-01
   4.1900000e+01   1.0683105e+01   3.2389394e+00  -5.4955621e-01
   4.2000000e+01   1.0742188e+01   3.2802549e+00  -5.1728244e-01
   4.2100000e+01   1.0800293e+01   3.3205939e+00  -4.8598523e-01
   4.2200000e+01   1.0857422e+01   3.3599563e+00  -4.5566459e-01
   4.2300000e+01   1.0913574e+01   3.3983421e+00  -4.2632051e-01
   4.2400000e+01   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   4.2500000e+01   1.1022949e+01   3.4721841e+00  -3.7056203e-01
   4.2600000e+01   1.1076172e+01   3.5076403e+00  -3.4414763e-01
   4.2700000e+01   1.1128418e+01   3.5421199e+00  -3.1870980e-01
   4.2800000e+01   1.1179687e+01   3.5756229e+00  -2.9424853e-01
   4.2900000e+01   1.1229980e+01   3.6081494e+00  -2.7076383e-01
   4.3000000e+01   1.1279297e+01   3.6396993e+00  -2.4825568e-01
   4.3100000e+01   1.1327637e+01   3.6702726e+00  -2.2672410e-01
   4.3200000e+01   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   4.3300000e+01   1.1421387e+01   3.7284896e+00  -1.8659062e-01
   4.3400000e+01   1.1466797e+01   3.7561332e+00  -1.6798873e-01
   4.3500000e+01   1.1511230e+01   3.7828003e+00  -1.5036340e-01
   4.3600000e+01   1.1554688e+01   3.8084909e+00  -1.3371463e-01
   4.3700000e+01   1.1597168e+01   3.8332048e+00  -1.1804242e-01
   4.3800000e+01   1.1638672e+01   3.8569422e+00  -1.0334678e-01
   4.3900000e+01   1.1679199e+01   3.8797031e+00  -8.9627693e-02
   4.4000000e+01   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   4.4100000e+01   1.1757324e+01   3.9222950e+00  -6.5119217e-02
   4.4200000e+01   1.1794922e+01   3.9421262e+00  -5.4329822e-02
   4.4300000e+01   1.1831543e+01   3.9609808e+00  -4.4516990e-02
   4.4400000e+01   1.1867187e+01   3.9788588e+00  -3.5680721e-02
   4.4500000e+01   1.1901855e+01   3.9957603e+00  -2.7821014e-02
   4.4600000e+01   1.1935547e+01   4.0116852e+00  -2.0937869e-02
   4.4700000e+01   1.1968262e+01   4.0266335e+00  -1.5031287e-02
   4.4800000e+01   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   4.4900000e+01   1.2030762e+01   4.0536005e+00  -6.1478108e-03
   4.5000000e+01   1.2060547e+01   4.0656191e+00  -3.1709163e-03
   4.5100000e+01   1.2089355e+01   4.0766612e+00  -1.1705843e-03
   4.5200000e+01   1.2117187e+01   4.0867268e+00  -1.4681480e-04
   4.5300000e+01   1.2144043e+01   4.0958157e+00  -9.9607809e-05
   4.5400000e+01   1.2169922e+01   4.1039281e+00  -1.0289633e-03
   4.5500000e+01   1.2194824e+01   4.1110640e+00  -2.9348813e-03
   4.5600000e+01   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   4.5700000e+01   1.2241699e+01   4.1224059e+00  -9.6764048e-03
   4.5800000e+01   1.2263672e+01   4.1266121e+00  -1.4512010e-02
   4.5900000e+01   1.2284668e+01   4.1298417e+00  -2.0324178e-02
   4.6000000e+01   1.2304688e+01   4.1320947e+00  -2.7112909e-02
   4.6100000e+01   1.2323730e+01   4.1333712e+00  -3.4878202e-02
   4.6200000e+01   1.2341797e+01   4.1336711e+00  -4.3620057e-02
   4.6300000e+01   1.2358887e+01   4.1329944e+00  -5.3338475e-02
   4.6400000e+01   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   4.6500000e+01   1.2390137e+01   4.1287114e+00  -7.5704999e-02
   4.6600000e+01   1.2404297e+01   4.1251050e+00  -8.8353104e-02
   4.6700000e+01   1.2417480e+01   4.1205221e+00  -1.0197777e-01
   4.6800000e+01   1.2429688e+01   4.1149627e+00  -1.1657900e-01
   4.6900000e+01   1.2440918e+01   4.1084266e+00  -1.3215680e-01
   4.7000000e+01   1.2451172e+01   4.1009140e+00  -1.4871115e-01
   4.7100000e+01   1.2460449e+01   4.0924249e+00  -1.6624207e-01
   4.7200000e+01   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   4.7300000e+01   1.2476074e+01   4.0725168e+00  -2.0423359e-01
   4.7400000e+01   1.2482422e+01   4.0610980e+00  -2.2469420e-01
   4.7500000e+01   1.2487793e+01   4.0487026e+00  -2.4613137e-01
   4.7600000e+01   1.2492188e+01   4.0353306e+00  -2.6854510e-01
   4.7700000e+01   1.2495605e+01   4.0209821e+00  -2.9193539e-01
   4.7800000e+01   1.2498047e+01   4.0056570e+00  -3.1630225e-01
   4.7900000e+01   1.2499512e+01   3.9893553e+00  -3.4164566e-01
   4.8000000e+01   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   4.8100000e+01   1.2499512e+01   3.9538223e+00  -3.9526219e-01
   4.8200000e+01   1.2498047e+01   3.9345909e+00  -4.2353529e-01
   4.8300000e+01   1.2495605e+01   3.9143830e+00  -4.5278496e-01
   4.8400000e+01   1.2492188e+01   3.8931986e+00  -4.8301119e-01
   4.8500000e+01   1.2487793e+01   3.8710375e+00  -5.1421398e-01
   4.8600000e+01   1.2482422e+01   3.8478999e+00  -5.4639334e-01
   4.8700000e+01   1.2476074e+01   3.8237858e+00  -5.7954926e-01
   4.8800000e+01   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   4.8900000e+01   1.2460449e+01   3.7726277e+00  -6.4879078e-01
   4.9000000e+01   1.2451172e+01   3.7455839e+00  -6.8487639e-01
   4.9100000e+01   1.2440918e+01   3.7175635e+00  -7.2193855e-01
   4.9200000e+01   1.2429687e+01   3.6885665e+00  -7.5997729e-01
   4.9300000e+01   1.2417480e+01   3.6585930e+00  -7.9899258e-01
   4.9400000e+01   1.2404297e+01   3.6276429e+00  -8.3898443e-01
   4.9500000e+01   1.2390137e+01   3.5957162e+00  -8.7995285e-01
   4.9600000e+01   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   4.9700000e+01   1.2358887e+01   3.5289332e+00  -9.6481938e-01
   4.9800000e+01   1.2341797e+01   3.4940768e+00  -1.0087175e+00
   4.9900000e+01   1.2323730e+01   3.4582439e+00  -1.0535921e+00
   5.0000000e+01   1.2304687e+01   3.4214345e+00  -1.0994434e+00
   5.0100000e+01   1.2284668e+01   3.3836484e+00  -1.1462712e+00
   5.0200000e+01   1.2263672e+01   3.3448858e+00  -1.1940755e+00
   5.0300000e+01   1.2241699e+01   3.3051467e+00  -1.2428564e+00
   5.0400000e+01   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   5.0500000e+01   1.2194824e+01   3.2227387e+00  -1.3433480e+00
   5.0600000e+01   1.2169922e+01   3.1800698e+00  -1.3950586e+00
   5.0700000e+01   1.2144043e+01   3.1364244e+00  -1.4477457e+00
   5.0800000e+01   1.2117188e+01   3.0918024e+00  -1.5014095e+00
   5.0900000e+01   1.2089355e+01   3.0462039e+00  -1.5560498e+00
   5.1000000e+01   1.2060547e+01   2.9996288e+00  -1.6116666e+00
   5.1100000e+01   1.2030762e+01   2.9520771e+00  -1.6682600e+00
   5.1200000e+01   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   5.1300000e+01   1.1968262e+01   2.8540441e+00  -1.7843766e+00
   5.1400000e+01   1.1935547e+01   2.8035628e+00  -1.8438997e+00
   5.1500000e+01   1.1901855e+01   2.7521048e+00  -1.9043993e+00
   5.1600000e+01   1.1867187e+01   2.6996704e+00  -1.9658756e+00
   5.1700000e+01   1.1831543e+01   2.6462593e+00  -2.0283284e+00
   5.1800000e+01   1.1794922e+01   2.5918717e+00  -2.0917577e+00
   5.1900000e+01   1.1757324e+01   2.5365076e+00  -2.1561636e+00
   5.2000000e+01   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   5.2100000e+01   1.1679199e+01   2.4228496e+00  -2.2879052e+00
   5.2200000e+01   1.1638672e+01   2.3645557e+00  -2.3552408e+00
   5.2300000e+01   1.1597168e+01   2.3052853e+00  -2.4235529e+00
   5.2400000e+01   1.1554688e+01   2.2450383e+00  -2.4928417e+00
   5.2500000e+01   1.1511230e+01   2.1838148e+00  -2.5631070e+00
   5.2600000e+01   1.1466797e+01   2.1216147e+00  -2.6343488e+00
   5.2700000e+01   1.1421387e+01   2.0584380e+00  -2.7065672e+00
   5.2800000e+01   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   5.2900000e+01   1.1327637e+01   1.9291550e+00  -2.8539338e+00
   5.3000000e+01   1.1279297e+01   1.8630487e+00  -2.9290819e+00
   5.3100000e+01   1.1229980e+01   1.7959657e+00  -3.0052065e+00
   5.3200000e+01   1.1179687e+01   1.7279063e+00  -3.0823078e+00
   5.3300000e+01   1.1128418e+01   1.6588702e+00  -3.1603855e+00
   5.3400000e+01   1.1076172e+01   1.5888576e+00  -3.2394399e+00
   5.3500000e+01   1.1022949e+01   1.5178685e+00  -3.3194708e+00
   5.3600000e+01   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   5.3700000e+01   1.0913574e+01   1.3729605e+00  -3.4824623e+00
   5.3800000e+01   1.0857422e+01   1.2990416e+00  -3.5654230e+00
   5.3900000e+01   1.0800293e+01   1.2241462e+00  -3.6493601e+00
   5.4000000e+01   1.0742188e+01   1.1482742e+00  -3.7342738e+00
   5.4100000e+01   1.0683105e+01   1.0714257e+00  -3.8201641e+00
   5.4200000e+01   1.0623047e+01   9.9360058e-01  -3.9070310e+00
   5.4300000e+01   1.0562012e+01   9.1479892e-01  -3.9948744e+00
   5.4400000e+01   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   5.4500000e+01   1.0437012e+01   7.5426591e-01  -4.1734909e+00
   5.4600000e+01   1.0373047e+01   6.7253456e-01  -4.2642640e+00
   5.4700000e+01   1.0308105e+01   5.8982665e-01  -4.3560137e+00
   5.4800000e+01   1.0242187e+01   5.0614217e-01  -4.4487399e+00
   5.4900000e+01   1.0175293e+01   4.2148113e-01  -4.5424427e+00
   5.5000000e+01   1.0107422e+01   3.3584353e-01  -4.6371221e+00
   5.5100000e+01   1.0038574e+01   2.4922937e-01  -4.7327780e+00
   5.5200000e+01   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   5.5300000e+01   9.8979492e+00   7.3071359e-02  -4.9270195e+00
   5.5400000e+01   9.8261719e+00  -1.6472491e-02  -5.0256051e+00
   5.5500000e+01   9.7534180e+00  -1.0699290e-01  -5.1251673e+00
   5.5600000e+01   9.6796875e+00  -1.9848988e-01  -5.2257060e+00
   5.5700000e+01   9.6049805e+00  -2.9096342e-01  -5.3272213e+00
   5.5800000e+01   9.5292969e+00  -3.8441351e-01  -5.4297132e+00
   5.5900000e+01   9.4526367e+00  -4.7884018e-01  -5.5331816e+00
   5.6000000e+01   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   5.6100000e+01   9.2963867e+00  -6.7062319e-01  -5.7430481e+00
   5.6200000e+01   9.2167969e+00  -7.6797954e-01  -5.8494462e+00
   5.6300000e+01   9.1362305e+00  -8.6631245e-01  -5.9568209e+00
   5.6400000e+01   9.0546875e+00  -9.6562193e-01  -6.0651721e+00
   5.6500000e+01   8.9721680e+00  -1.0659080e+00  -6.1744999e+00
   5.6600000e+01   8.8886719e+00  -1.1671706e+00  -6.2848043e+00
   5.6700000e+01   8.8041992e+00  -1.2694097e+00  -6.3960852e+00
   5.6800000e+01   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   5.6900000e+01   8.6323242e+00  -1.4768177e+00  -6.6215767e+00
   5.7000000e+01   8.5449219e+00  -1.5819866e+00  -6.7357873e+00
   5.7100000e+01   8.4565430e+00  -1.6881320e+00  -6.8509745e+00
   5.7200000e+01   8.3671875e+00  -1.7952540e+00  -6.9671382e+00
   5.7300000e+01   8.2768555e+00  -1.9033525e+00  -7.0842785e+00
   5.7400000e+01   8.1855469e+00  -2.0124276e+00  -7.2023954e+00
   5.7500000e+01   8.0932617e+00  -2.1224793e+00  -7.3214888e+00
   5.7600000e+01   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   5.7700000e+01   7.9057617e+00  -2.3455123e+00  -7.5626053e+00
   5.7800000e+01   7.8105469e+00  -2.4584936e+00  -7.6846284e+00
   5.7900000e+01   7.7143555e+00  -2.5724515e+00  -7.8076281e+00
   5.8000000e+01   7.6171875e+00  -2.6873860e+00  -7.9316043e+00
   5.8100000e+01   7.5190430e+00  -2.8032971e+00  -8.0565571e+00
   5.8200000e+01   7.4199219e+00  -2.9201847e+00  -8.1824865e+00
   5.8300000e+01   7.3198242e+00  -3.0380488e+00  -8.3093924e+00
   5.8400000e+01   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   5.8500000e+01   7.1166992e+00  -3.2767068e+00  -8.5661339e+00
   5.8600000e+01   7.0136719e+00  -3.3975007e+00  -8.6959695e+00
   5.8700000e+01   6.9096680e+00  -3.5192711e+00  -8.8267817e+00
   5.8800000e+01   6.8046875e+00  -3.6420181e+00  -8.9585704e+00
   5.8900000e+01   6.6987305e+00  -3.7657416e+00  -9.0913357e+00
   5.9000000e+01   6.5917969e+00  -3.8904417e+00  -9.2250776e+00
   5.9100000e+01   6.4838867e+00  -4.0161184e+00  -9.3597960e+00
   5.9200000e+01   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   5.9300000e+01   6.2651367e+00  -4.2704014e+00  -9.6321625e+00
   5.9400000e+01   6.1542969e+00  -4.3990077e+00  -9.7698106e+00
   5.9500000e+01   6.0424805e+00  -4.5285906e+00  -9.9084353e+00
   5.9600000e+01   5.9296875e+00  -4.6591501e+00  -1.0048037e+01
   5.9700000e+01   5.8159180e+00  -4.7906862e+00  -1.0188614e+01
   5.9800000e+01   5.7011719e+00  -4.9231988e+00  -1.0330169e+01
   5.9900000e+01   5.5854492e+00  -5.0566879e+00  -1.0472700e+01
   6.0000000e+01   5.4687500e+00  -5.1911536e+00  -1.0616207e+01
   6.0100000e+01   5.3510742e+00  -5.3265959e+00  -1.0760691e+01
   6.0200000e+01   5.2324219e+00  -5.4630148e+00  -1.0906152e+01
   6.0300000e+01   5.1127930e+00  -5.6004102e+00  -1.1052589e+01
   6.0400000e+01   4.9921875e+00  -5.7387822e+00  -1.1200003e+01
   6.0500000e+01   4.8706055e+00  -5.8781307e+00  -1.1348393e+01
   6.0600000e+01   4.7480469e+00  -6.0184558e+00  -1.1497760e+01
   6.0700000e+01   4.6245117e+00  -6.1597575e+00  -1.1648103e+01
   6.0800000e+01   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   6.0900000e+01   4.3745117e+00  -6.4452905e+00  -1.1951720e+01
   6.1000000e+01   4.2480469e+00  -6.5895218e+00  -1.2104993e+01
   6.1100000e+01   4.1206055e+00  -6.7347297e+00  -1.2259242e+01
   6.1200000e+01   3.9921875e+00  -6.8809142e+00  -1.2414469e+01
   6.1300000e+01   3.8627930e+00  -7.0280753e+00  -1.2570671e+01
   6.1400000e+01   3.7324219e+00  -7.1762129e+00  -1.2727851e+01
   6.1500000e+01   3.6010742e+00  -7.3253270e+00  -1.2886007e+01
   6.1600000e+01   3.4687500e+00  -7.4754177e+00  -1.3045139e+01
   6.1700000e+01   3.3354492e+00  -7.6264850e+00  -1.3205248e+01
   6.1800000e+01   3.2011719e+00  -7.7785289e+00  -1.3366334e+01
   6.1900000e+01   3.0659180e+00  -7.9315493e+00  -1.3528396e+01
   6.2000000e+01   2.9296875e+00  -8.0855463e+00  -1.3691435e+01
   6.2100000e+01   2.7924805e+00  -8.2405198e+00  -1.3855450e+01
   6.2200000e+01   2.6542969e+00  -8.3964699e+00  -1.4020442e+01
   6.2300000e+01   2.5151367e+00  -8.5533966e+00  -1.4186410e+01
   6.2400000e+01   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   6.2500000e+01   2.2338867e+00  -8.8701796e+00  -1.4521277e+01
   6.2600000e+01   2.0917969e+00  -9.0300359e+00  -1.4690175e+01
   6.2700000e+01   1.9487305e+00  -9.1908688e+00  -1.4860050e+01
   6.2800000e+01   1.8046875e+00  -9.3526783e+00  -1.5030901e+01
   6.2900000e+01   1.6596680e+00  -9.5154644e+00  -1.5202729e+01
   6.3000000e+01   1.5136719e+00  -9.6792270e+00  -1.5375533e+01
   6.3100000e+01   1.3666992e+00  -9.8439661e+00  -1.5549314e+01
   6.3200000e+01   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   6.3300000e+01   1.0698242e+00  -1.0176374e+01  -1.5899805e+01
   6.3400000e+01   9.1992188e-01  -1.0344043e+01  -1.6076516e+01
   6.3500000e+01   7.6904297e-01  -1.0512688e+01  -1.6254203e+01
   6.3600000e+01   6.1718750e-01  -1.0682310e+01  -1.6432867e+01
   6.3700000e+01   4.6435547e-01  -1.0852909e+01  -1.6612507e+01
   6.3800000e+01   3.1054687e-01  -1.1024484e+01  -1.6793124e+01
   6.3900000e+01   1.5576172e-01  -1.1197036e+01  -1.6974718e+01
   6.3902000e+01   1.5265605e-01  -1.1200497e+01  -1.6978359e+01
   6.3904000e+01   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   6.3906000e+01   1.4644355e-01  -1.1207420e+01  -1.6985644e+01
   6.3908000e+01   1.4333672e-01  -1.1210882e+01  -1.6989287e+01
   6.3910000e+01   1.4022949e-01  -1.1214345e+01  -1.6992931e+01
   6.3912000e+01   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   6.3914000e+01   1.3401387e-01  -1.1221271e+01  -1.7000219e+01
   6.3916000e+01   1.3090547e-01  -1.1224735e+01  -1.7003863e+01
   6.3918000e+01   1.2779668e-01  -1.1228199e+01  -1.7007508e+01
   6.3920000e+01   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   6.3922000e+01   1.2157793e-01  -1.1235128e+01  -1.7014799e+01
   6.3924000e+01   1.1846797e-01  -1.1238593e+01  -1.7018445e+01
   6.3926000e+01   1.1535762e-01  -1.1242059e+01  -1.7022092e+01
   6.3928000e+01   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   6.3930000e+01   1.0913574e-01  -1.1248992e+01  -1.7029386e+01
   6.3932000e+01   1.0602422e-01  -1.1252458e+01  -1.7033034e+01
   6.3934000e+01   1.0291230e-01  -1.1255926e+01  -1.7036682e+01
   6.3936000e+01   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   6.3938000e+01   9.6687305e-02  -1.1262861e+01  -1.7043979e+01
   6.3940000e+01   9.3574219e-02  -1.1266330e+01  -1.7047628e+01
   6.3942000e+01   9.0460742e-02  -1.1269799e+01  -1.7051278e+01
   6.3944000e+01   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   6.3946000e+01   8.4232617e-02  -1.1276737e+01  -1.7058578e+01
   6.3948000e+01   8.1117969e-02  -1.1280207e+01  -1.7062229e+01
   6.3950000e+01   7.8002930e-02  -1.1283678e+01  -1.7065880e+01
   6.3952000e+01   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   6.3954000e+01   7.1771680e-02  -1.1290620e+01  -1.7073184e+01
   6.3956000e+01   6.8655469e-02  -1.1294091e+01  -1.7076836e+01
   6.3958000e+01   6.5538867e-02  -1.1297563e+01  -1.7080489e+01
   6.3960000e+01   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   6.3962000e+01   5.9304492e-02  -1.1304508e+01  -1.7087796e+01
   6.3964000e+01   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   6.3966000e+01   5.3068555e-02  -1.1311455e+01  -1.7095104e+01
   6.3968000e+01   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   6.3970000e+01   4.6831055e-02  -1.1318403e+01  -1.7102414e+01
   6.3972000e+01   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   6.3974000e+01   4.0591992e-02  -1.1325353e+01  -1.7109725e+01
   6.3976000e+01   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   6.3978000e+01   3.4351367e-02  -1.1332304e+01  -1.7117038e+01
   6.3980000e+01   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   6.3982000e+01   2.8109180e-02  -1.1339257e+01  -1.7124353e+01
   6.3984000e+01   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   6.3986000e+01   2.1865430e-02  -1.1346211e+01  -1.7131669e+01
   6.3988000e+01   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   6.3990000e+01   1.5620117e-02  -1.1353167e+01  -1.7138987e+01
   6.3990050e+01   1.5542041e-02  -1.1353254e+01  -1.7139078e+01
   6.3990100e+01   1.5463964e-02  -1.1353341e+01  -1.7139170e+01
   6.3990150e+01   1.5385888e-02  -1.1353428e+01  -1.7139261e+01
   6.3990200e+01   1.5307811e-02  -1.1353515e+01  -1.7139353e+01
   6.3990250e+01   1.5229733e-02  -1.1353602e+01  -1.7139444e+01
   6.3990300e+01   1.5151656e-02  -1.1353689e+01  -1.7139535e+01
   6.3990350e+01   1.5073578e-02  -1.1353776e+01  -1.7139627e+01
   6.3990400e+01   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   6.3990450e+01   1.4917422e-02  -1.1353950e+01  -1.7139810e+01
   6.3990500e+01   1.4839343e-02  -1.1354037e+01  -1.7139901e+01
   6.3990550e+01   1.4761265e-02  -1.1354124e+01  -1.7139993e+01
   6.3990600e+01   1.4683186e-02  -1.1354211e+01  -1.7140084e+01
   6.3990650e+01   1.4605106e-02  -1.1354298e+01  -1.7140176e+01
   6.3990700e+01   1.4527027e-02  -1.1354385e+01  -1.7140267e+01
   6.3990750e+01   1.4448947e-02  -1.1354472e+01  -1.7140359e+01
   6.3990800e+01   1.4370867e-02  -1.1354559e+01  -1.7140450e+01
   6.3990850e+01   1.4292787e-02  -1.1354645e+01  -1.7140542e+01
   6.3990900e+01   1.4214707e-02  -1.1354732e+01  -1.7140633e+01
   6.3990950e+01   1.4136626e-02  -1.1354819e+01  -1.7140725e+01
   6.3991000e+01   1.4058545e-02  -1.1354906e+01  -1.7140816e+01
   6.3991050e+01   1.3980464e-02  -1.1354993e+01  -1.7140908e+01
   6.3991100e+01   1.3902382e-02  -1.1355080e+01  -1.7140999e+01
   6.3991150e+01   1.3824301e-02  -1.1355167e+01  -1.7141091e+01
   6.3991200e+01   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   6.3991250e+01   1.3668137e-02  -1.1355341e+01  -1.7141274e+01
   6.3991300e+01   1.3590054e-02  -1.1355428e+01  -1.7141365e+01
   6.3991350e+01   1.3511972e-02  -1.1355515e+01  -1.7141457e+01
   6.3991400e+01   1.3433889e-02  -1.1355602e+01  -1.7141548e+01
   6.3991450e+01   1.3355806e-02  -1.1355689e+01  -1.7141640e+01
   6.3991500e+01   1.3277722e-02  -1.1355776e+01  -1.7141731e+01
   6.3991550e+01   1.3199639e-02  -1.1355863e+01  -1.7141823e+01
   6.3991600e+01   1.3121555e-02  -1.1355950e+01  -1.7141914e+01
   6.3991650e+01   1.3043471e-02  -1.1356037e+01  -1.7142006e+01
   6.3991700e+01   1.2965386e-02  -1.1356124e+01  -1.7142097e+01
   6.3991750e+01   1.2887302e-02  -1.1356211e+01  -1.7142189e+01
   6.3991800e+01   1.2809217e-02  -1.1356298e+01  -1.7142280e+01
   6.3991850e+01   1.2731132e-02  -1.1356385e+01  -1.7142372e+01
   6.3991900e+01   1.2653046e-02  -1.1356472e+01  -1.7142463e+01
   6.3991950e+01   1.2574961e-02  -1.1356559e+01  -1.7142554e+01
   6.3992000e+01   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   6.3992050e+01   1.2418789e-02  -1.1356733e+01  -1.7142737e+01
   6.3992100e+01   1.2340703e-02  -1.1356820e+01  -1.7142829e+01
   6.3992150e+01   1.2262616e-02  -1.1356907e+01  -1.7142920e+01
   6.3992200e+01   1.2184529e-02  -1.1356994e+01  -1.7143012e+01
   6.3992250e+01   1.2106442e-02  -1.1357081e+01  -1.7143103e+01
   6.3992300e+01   1.2028355e-02  -1.1357168e+01  -1.7143195e+01
   6.3992350e+01   1.1950267e-02  -1.1357254e+01  -1.7143286e+01
   6.3992400e+01   1.1872180e-02  -1.1357341e+01  -1.7143378e+01
   6.3992450e+01   1.1794092e-02  -1.1357428e+01  -1.7143469e+01
   6.3992500e+01   1.1716003e-02  -1.1357515e+01  -1.7143561e+01
   6.3992550e+01   1.1637915e-02  -1.1357602e+01  -1.7143652e+01
   6.3992600e+01   1.1559826e-02  -1.1357689e+01  -1.7143744e+01
   6.3992650e+01   1.1481737e-02  -1.1357776e+01  -1.7143835e+01
   6.3992700e+01   1.1403648e-02  -1.1357863e+01  -1.7143927e+01
   6.3992750e+01   1.1325558e-02  -1.1357950e+01  -1.7144018e+01
   6.3992800e+01   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   6.3992850e+01   1.1169379e-02  -1.1358124e+01  -1.7144201e+01
   6.3992900e+01   1.1091289e-02  -1.1358211e+01  -1.7144293e+01
   6.3992950e+01   1.1013198e-02  -1.1358298e+01  -1.7144384e+01
   6.3993000e+01   1.0935107e-02  -1.1358385e+01  -1.7144476e+01
   6.3993050e+01   1.0857016e-02  -1.1358472e+01  -1.7144567e+01
   6.3993100e+01   1.0778925e-02  -1.1358559e+01  -1.7144659e+01
   6.3993150e+01   1.0700834e-02  -1.1358646e+01  -1.7144750e+01
   6.3993200e+01   1.0622742e-02  -1.1358733e+01  -1.7144842e+01
   6.3993250e+01   1.0544650e-02  -1.1358820e+01  -1.7144933e+01
   6.3993300e+01   1.0466558e-02  -1.1358907e+01  -1.7145025e+01
   6.3993350e+01   1.0388466e-02  -1.1358994e+01  -1.7145116e+01
   6.3993400e+01   1.0310373e-02  -1.1359081e+01  -1.7145208e+01
   6.3993450e+01   1.0232280e-02  -1.1359168e+01  -1.7145299e+01
   6.3993500e+01   1.0154187e-02  -1.1359255e+01  -1.7145391e+01
   6.3993550e+01   1.0076094e-02  -1.1359342e+01  -1.7145482e+01
   6.3993600e+01   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   6.3993650e+01   9.9199061e-03  -1.1359516e+01  -1.7145665e+01
   6.3993700e+01   9.8418120e-03  -1.1359603e+01  -1.7145757e+01
   6.3993750e+01   9.7637177e-03  -1.1359690e+01  -1.7145848e+01
   6.3993800e+01   9.6856230e-03  -1.1359777e+01  -1.7145940e+01
   6.3993850e+01   9.6075282e-03  -1.1359864e+01  -1.7146031e+01
   6.3993900e+01   9.5294331e-03  -1.1359951e+01  -1.7146123e+01
   6.3993950e+01   9.4513378e-03  -1.1360038e+01  -1.7146214e+01
   6.3994000e+01   9.3732422e-03  -1.1360125e+01  -1.7146306e+01
   6.3994050e+01   9.2951464e-03  -1.1360212e+01  -1.7146397e+01
   6.3994100e+01   9.2170503e-03  -1.1360299e+01  -1.7146489e+01
   6.3994150e+01   9.1389540e-03  -1.1360386e+01  -1.7146580e+01
   6.3994200e+01   9.0608574e-03  -1.1360473e+01  -1.7146672e+01
   6.3994250e+01   8.9827606e-03  -1.1360560e+01  -1.7146763e+01
   6.3994300e+01   8.9046636e-03  -1.1360647e+01  -1.7146855e+01
   6.3994350e+01   8.8265663e-03  -1.1360734e+01  -1.7146946e+01
   6.3994400e+01   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   6.3994450e+01   8.6703710e-03  -1.1360907e+01  -1.7147129e+01
   6.3994500e+01   8.5922729e-03  -1.1360994e+01  -1.7147221e+01
   6.3994550e+01   8.5141747e-03  -1.1361081e+01  -1.7147312e+01
   6.3994600e+01   8.4360762e-03  -1.1361168e+01  -1.7147404e+01
   6.3994650e+01   8.3579774e-03  -1.1361255e+01  -1.7147495e+01
   6.3994700e+01   8.2798784e-03  -1.1361342e+01  -1.7147587e+01
   6.3994750e+01   8.2017792e-03  -1.1361429e+01  -1.7147678e+01
   6.3994800e+01   8.1236797e-03  -1.1361516e+01  -1.7147770e+01
   6.3994850e+01   8.0455800e-03  -1.1361603e+01  -1.7147861e+01
   6.3994900e+01   7.9674800e-03  -1.1361690e+01  -1.7147953e+01
   6.3994950e+01   7.8893798e-03  -1.1361777e+01  -1.7148044e+01
   6.3995000e+01   7.8112793e-03  -1.1361864e+01  -1.7148136e+01
   6.3995050e+01   7.7331786e-03  -1.1361951e+01  -1.7148227e+01
   6.3995100e+01   7.6550776e-03  -1.1362038e+01  -1.7148319e+01
   6.3995150e+01   7.5769764e-03  -1.1362125e+01  -1.7148410e+01
   6.3995200e+01   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   6.3995250e+01   7.4207733e-03  -1.1362299e+01  -1.7148593e+01
   6.3995300e+01   7.3426714e-03  -1.1362386e+01  -1.7148685e+01
   6.3995350e+01   7.2645692e-03  -1.1362473e+01  -1.7148776e+01
   6.3995400e+01   7.1864668e-03  -1.1362560e+01  -1.7148868e+01
   6.3995450e+01   7.1083641e-03  -1.1362647e+01  -1.7148959e+01
   6.3995500e+01   7.0302612e-03  -1.1362734e+01  -1.7149051e+01
   6.3995550e+01   6.9521581e-03  -1.1362821e+01  -1.7149142e+01
   6.3995600e+01   6.8740547e-03  -1.1362908e+01  -1.7149234e+01
   6.3995650e+01   6.7959510e-03  -1.1362995e+01  -1.7149325e+01
   6.3995700e+01   6.7178472e-03  -1.1363082e+01  -1.7149417e+01
   6.3995750e+01   6.6397430e-03  -1.1363169e+01  -1.7149508e+01
   6.3995800e+01   6.5616387e-03  -1.1363256e+01  -1.7149600e+01
   6.3995850e+01   6.4835341e-03  -1.1363343e+01  -1.7149691e+01
   6.3995900e+01   6.4054292e-03  -1.1363430e+01  -1.7149783e+01
   6.3995950e+01   6.3273241e-03  -1.1363517e+01  -1.7149874e+01
   6.3996000e+01   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   6.3996050e+01   6.1711132e-03  -1.1363691e+01  -1.7150057e+01
   6.3996100e+01   6.0930073e-03  -1.1363778e+01  -1.7150149e+01
   6.3996150e+01   6.0149012e-03  -1.1363865e+01  -1.7150241e+01
   6.3996200e+01   5.9367949e-03  -1.1363952e+01  -1.7150332e+01
   6.3996250e+01   5.8586884e-03  -1.1364039e+01  -1.7150424e+01
   6.3996300e+01   5.7805815e-03  -1.1364126e+01  -1.7150515e+01
   6.3996350e+01   5.7024745e-03  -1.1364213e+01  -1.7150607e+01
   6.3996400e+01   5.6243672e-03  -1.1364300e+01  -1.7150698e+01
   6.3996450e+01   5.5462596e-03  -1.1364387e+01  -1.7150790e+01
   6.3996500e+01   5.4681519e-03  -1.1364474e+01  -1.7150881e+01
   6.3996550e+01   5.3900438e-03  -1.1364561e+01  -1.7150973e+01
   6.3996600e+01   5.3119355e-03  -1.1364648e+01  -1.7151064e+01
   6.3996650e+01   5.2338270e-03  -1.1364735e+01  -1.7151156e+01
   6.3996700e+01   5.1557183e-03  -1.1364822e+01  -1.7151247e+01
   6.3996750e+01   5.0776093e-03  -1.1364909e+01  -1.7151339e+01
   6.3996800e+01   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   6.3996850e+01   4.9213905e-03  -1.1365083e+01  -1.7151522e+01
   6.3996900e+01   4.8432808e-03  -1.1365170e+01  -1.7151613e+01
   6.3996950e+01   4.7651708e-03  -1.1365257e+01  -1.7151705e+01
   6.3997000e+01   4.6870605e-03  -1.1365344e+01  -1.7151796e+01
   6.3997050e+01   4.6089501e-03  -1.1365431e+01  -1.7151888e+01
   6.3997100e+01   4.5308394e-03  -1.1365518e+01  -1.7151979e+01
   6.3997150e+01   4.4527284e-03  -1.1365605e+01  -1.7152071e+01
   6.3997200e+01   4.3746172e-03  -1.1365692e+01  -1.7152162e+01
   6.3997250e+01   4.2965057e-03  -1.1365779e+01  -1.7152254e+01
   6.3997300e+01   4.2183940e-03  -1.1365866e+01  -1.7152345e+01
   6.3997350e+01   4.1402821e-03  -1.1365953e+01  -1.7152437e+01
   6.3997400e+01   4.0621699e-03  -1.1366040e+01  -1.7152528e+01
   6.3997450e+01   3.9840575e-03  -1.1366127e+01  -1.7152620e+01
   6.3997500e+01   3.9059448e-03  -1.1366214e+01  -1.7152711e+01
   6.3997550e+01   3.8278319e-03  -1.1366301e+01  -1.7152803e+01
   6.3997600e+01   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   6.3997650e+01   3.6716053e-03  -1.1366475e+01  -1.7152986e+01
   6.3997700e+01   3.5934917e-03  -1.1366562e+01  -1.7153077e+01
   6.3997750e+01   3.5153778e-03  -1.1366649e+01  -1.7153169e+01
   6.3997800e+01   3.4372637e-03  -1.1366736e+01  -1.7153260e+01
   6.3997850e+01   3.3591493e-03  -1.1366823e+01  -1.7153352e+01
   6.3997900e+01   3.2810347e-03  -1.1366910e+01  -1.7153444e+01
   6.3997950e+01   3.2029198e-03  -1.1366997e+01  -1.7153535e+01
   6.3998000e+01   3.1248047e-03  -1.1367084e+01  -1.7153627e+01
   6.3998050e+01   3.0466893e-03  -1.1367171e+01  -1.7153718e+01
   6.3998100e+01   2.9685737e-03  -1.1367258e+01  -1.7153810e+01
   6.3998150e+01   2.8904579e-03  -1.1367345e+01  -1.7153901e+01
   6.3998200e+01   2.8123418e-03  -1.1367432e+01  -1.7153993e+01
   6.3998250e+01   2.7342255e-03  -1.1367519e+01  -1.7154084e+01
   6.3998300e+01   2.6561089e-03  -1.1367606e+01  -1.7154176e+01
   6.3998350e+01   2.5779921e-03  -1.1367693e+01  -1.7154267e+01
   6.3998400e+01   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   6.3998450e+01   2.4217577e-03  -1.1367867e+01  -1.7154450e+01
   6.3998500e+01   2.3436401e-03  -1.1367954e+01  -1.7154542e+01
   6.3998550e+01   2.2655223e-03  -1.1368041e+01  -1.7154633e+01
   6.3998600e+01   2.1874043e-03  -1.1368128e+01  -1.7154725e+01
   6.3998650e+01   2.1092860e-03  -1.1368215e+01  -1.7154816e+01
   6.3998700e+01   2.0311675e-03  -1.1368302e+01  -1.7154908e+01
   6.3998750e+01   1.9530487e-03  -1.1368389e+01  -1.7154999e+01
   6.3998800e+01   1.8749297e-03  -1.1368476e+01  -1.7155091e+01
   6.3998850e+01   1.7968104e-03  -1.1368563e+01  -1.7155182e+01
   6.3998900e+01   1.7186909e-03  -1.1368650e+01  -1.7155274e+01
   6.3998950e+01   1.6405712e-03  -1.1368737e+01  -1.7155365e+01
   6.3999000e+01   1.5624512e-03  -1.1368824e+01  -1.7155457e+01
   6.3999050e+01   1.4843309e-03  -1.1368911e+01  -1.7155549e+01
   6.3999100e+01   1.4062104e-03  -1.1368998e+01  -1.7155640e+01
   6.3999150e+01   1.3280897e-03  -1.1369085e+01  -1.7155732e+01
   6.3999200e+01   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   6.3999250e+01   1.1718475e-03  -1.1369259e+01  -1.7155915e+01
   6.3999300e+01   1.0937261e-03  -1.1369346e+01  -1.7156006e+01
   6.3999350e+01   1.0156044e-03  -1.1369433e+01  -1.7156098e+01
   6.3999400e+01   9.3748242e-04  -1.1369520e+01  -1.7156189e+01
   6.3999450e+01   8.5936023e-04  -1.1369607e+01  -1.7156281e+01
   6.3999500e+01   7.8123779e-04  -1.1369694e+01  -1.7156372e+01
   6.3999550e+01   7.0311511e-04  -1.1369781e+01  -1.7156464e+01
   6.3999600e+01   6.2499219e-04  -1.1369868e+01  -1.7156555e+01
   6.3999650e+01   5.4686902e-04  -1.1369955e+01  -1.7156647e+01
   6.3999700e+01   4.6874561e-04  -1.1370042e+01  -1.7156738e+01
   6.3999750e+01   3.9062195e-04  -1.1370129e+01  -1.7156830e+01
   6.3999800e+01   3.1249805e-04  -1.1370216e+01  -1.7156921e+01
   6.3999850e+01   2.3437390e-04  -1.1370303e+01  -1.7157013e+01
   6.3999900e+01   1.5624951e-04  -1.1370390e+01  -1.7157104e+01
   6.3999950e+01   0.0000000e+00  -1.1370477e+01  -1.7157196e+01
   6.4000000e+01   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   6.4100000e+01   7.8002930e-02  -5.6161623e+00  -8.5140450e+00
   6.4200000e+01   1.5576172e-01  -5.5472867e+00  -8.4496903e+00
   6.4300000e+01   2.3327637e-01  -5.4786553e+00  -8.3855798e+00
   6.4400000e+01   3.1054688e-01  -5.4102681e+00  -8.3217134e+00
   6.4500000e+01   3.8757324e-01  -5.3421250e+00  -8.2580912e+00
   6.4600000e+01   4.6435547e-01  -5.2742260e+00  -8.1947131e+00
   6.4700000e+01   5.4089355e-01  -5.2065712e+00  -8.1315791e+00
   6.4800000e+01   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   6.4900000e+01   6.9323730e-01  -5.0719939e+00  -8.0060436e+00
   6.5000000e+01   7.6904297e-01  -5.0050715e+00  -7.9436421e+00
   6.5100000e+01   8.4460449e-01  -4.9383932e+00  -7.8814847e+00
   6.5200000e+01   9.1992187e-01  -4.8719591e+00  -7.8195715e+00
   6.5300000e+01   9.9499512e-01  -4.8057691e+00  -7.7579023e+00
   6.5400000e+01   1.0698242e+00  -4.7398233e+00  -7.6964774e+00
   6.5500000e+01   1.1444092e+00  -4.6741216e+00  -7.6352965e+00
   6.5600000e+01   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   6.5700000e+01   1.2928467e+00  -4.5434506e+00  -7.5136673e+00
   6.5800000e+01   1.3666992e+00  -4.4784813e+00  -7.4532189e+00
   6.5900000e+01   1.4403076e+00  -4.4137561e+00  -7.3930146e+00
   6.6000000e+01   1.5136719e+00  -4.3492751e+00  -7.3330545e+00
   6.6100000e+01   1.5867920e+00  -4.2850383e+00  -7.2733385e+00
   6.6200000e+01   1.6596680e+00  -4.2210455e+00  -7.2138667e+00
   6.6300000e+01   1.7322998e+00  -4.1572970e+00  -7.1546390e+00
   6.6400000e+01   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   6.6500000e+01   1.8768311e+00  -4.0305322e+00  -7.0369160e+00
   6.6600000e+01   1.9487305e+00  -3.9675161e+00  -6.9784207e+00
   6.6700000e+01   2.0203857e+00  -3.9047440e+00  -6.9201696e+00
   6.6800000e+01   2.0917969e+00  -3.8422162e+00  -6.8621626e+00
   6.6900000e+01   2.1629639e+00  -3.7799324e+00  -6.8043997e+00
   6.7000000e+01   2.2338867e+00  -3.7178928e+00  -6.7468810e+00
   6.7100000e+01   2.3045654e+00  -3.6560974e+00  -6.6896064e+00
   6.7200000e+01   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   6.7300000e+01   2.4451904e+00  -3.5332389e+00  -6.5757897e+00
   6.7400000e+01   2.5151367e+00  -3.4721758e+00  -6.5192475e+00
   6.7500000e+01   2.5848389e+00  -3.4113569e+00  -6.4629495e+00
   6.7600000e+01   2.6542969e+00  -3.3507822e+00  -6.4068956e+00
   6.7700000e+01   2.7235107e+00  -3.2904516e+00  -6.3510859e+00
   6.7800000e+01   2.7924805e+00  -3.2303651e+00  -6.2955203e+00
   6.7900000e+01   2.8612061e+00  -3.1705228e+00  -6.2401988e+00
   6.8000000e+01   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   6.8100000e+01   2.9979248e+00  -3.0515705e+00  -6.1302883e+00
   6.8200000e+01   3.0659180e+00  -2.9924606e+00  -6.0756993e+00
   6.8300000e+01   3.1336670e+00  -2.9335948e+00  -6.0213544e+00
   6.8400000e+01   3.2011719e+00  -2.8749732e+00  -5.9672536e+00
   6.8500000e+01   3.2684326e+00  -2.8165957e+00  -5.9133970e+00
   6.8600000e+01   3.3354492e+00  -2.7584624e+00  -5.8597846e+00
   6.8700000e+01   3.4022217e+00  -2.7005732e+00  -5.8064162e+00
   6.8800000e+01   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   6.8900000e+01   3.5350342e+00  -2.5855272e+00  -5.7004120e+00
   6.9000000e+01   3.6010742e+00  -2.5283704e+00  -5.6477761e+00
   6.9100000e+01   3.6668701e+00  -2.4714577e+00  -5.5953843e+00
   6.9200000e+01   3.7324219e+00  -2.4147892e+00  -5.5432367e+00
   6.9300000e+01   3.7977295e+00  -2.3583649e+00  -5.4913332e+00
   6.9400000e+01   3.8627930e+00  -2.3021846e+00  -5.4396739e+00
   6.9500000e+01   3.9276123e+00  -2.2462486e+00  -5.3882587e+00
   6.9600000e+01   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   6.9700000e+01   4.0565186e+00  -2.1351088e+00  -5.2861607e+00
   6.9800000e+01   4.1206055e+00  -2.0799052e+00  -5.2354779e+00
   6.9900000e+01   4.1844482e+00  -2.0249456e+00  -5.1850392e+00
   7.0000000e+01   4.2480469e+00  -1.9702303e+00  -5.1348447e+00
   7.0100000e+01   4.3114014e+00  -1.9157590e+00  -5.0848944e+00
   7.0200000e+01   4.3745117e+00  -1.8615319e+00  -5.0351882e+00
   7.0300000e+01   4.4373779e+00  -1.8075490e+00  -4.9857261e+00
   7.0400000e+01   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   7.0500000e+01   4.5623779e+00  -1.7003155e+00  -4.8875343e+00
   7.0600000e+01   4.6245117e+00  -1.6470649e+00  -4.8388047e+00
   7.0700000e+01   4.6864014e+00  -1.5940585e+00  -4.7903192e+00
   7.0800000e+01   4.7480469e+00  -1.5412963e+00  -4.7420778e+00
   7.0900000e+01   4.8094482e+00  -1.4887782e+00  -4.6940806e+00
   7.1000000e+01   4.8706055e+00  -1.4365042e+00  -4.6463275e+00
   7.1100000e+01   4.9315186e+00  -1.3844744e+00  -4.5988185e+00
   7.1200000e+01   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   7.1300000e+01   5.0526123e+00  -1.2811471e+00  -4.5045330e+00
   7.1400000e+01   5.1127930e+00  -1.2298497e+00  -4.4577565e+00
   7.1500000e+01   5.1727295e+00  -1.1787964e+00  -4.4112241e+00
   7.1600000e+01   5.2324219e+00  -1.1279873e+00  -4.3649358e+00
   7.1700000e+01   5.2918701e+00  -1.0774223e+00  -4.3188917e+00
   7.1800000e+01   5.3510742e+00  -1.0271015e+00  -4.2730918e+00
   7.1900000e+01   5.4100342e+00  -9.7702475e-01  -4.2275359e+00
   7.2000000e+01   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   7.2100000e+01   5.5272217e+00  -8.7760376e-01  -4.1371567e+00
   7.2200000e+01   5.5854492e+00  -8.2825947e-01  -4.0923333e+00
   7.2300000e+01   5.6434326e+00  -7.7915933e-01  -4.0477540e+00
   7.2400000e+01   5.7011719e+00  -7.3030332e-01  -4.0034189e+00
   7.2500000e+01   5.7586670e+00  -6.8169146e-01  -3.9593279e+00
   7.2600000e+01   5.8159180e+00  -6.3332374e-01  -3.9154810e+00
   7.2700000e+01   5.8729248e+00  -5.8520015e-01  -3.8718783e+00
   7.2800000e+01   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   7.2900000e+01   5.9862061e+00  -4.8968541e-01  -3.7854054e+00
   7.3000000e+01   6.0424805e+00  -4.4229425e-01  -3.7425351e+00
   7.3100000e+01   6.0985107e+00  -3.9514723e-01  -3.6999089e+00
   7.3200000e+01   6.1542969e+00  -3.4824435e-01  -3.6575269e+00
   7.3300000e+01   6.2098389e+00  -3.0158561e-01  -3.6153891e+00
   7.3400000e+01   6.2651367e+00  -2.5517101e-01  -3.5734953e+00
   7.3500000e+01   6.3201904e+00  -2.0900055e-01  -3.5318458e+00
   7.3600000e+01   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   7.3700000e+01   6.4295654e+00  -1.1739206e-01  -3.4492790e+00
   7.3800000e+01   6.4838867e+00  -7.1954023e-02  -3.4083619e+00
   7.3900000e+01   6.5379639e+00  -2.6760128e-02  -3.3676889e+00
   7.4000000e+01   6.5917969e+00   1.8189627e-02  -3.3272600e+00
   7.4100000e+01   6.6453857e+00   6.2895241e-02  -3.2870752e+00
   7.4200000e+01   6.6987305e+00   1.0735671e-01  -3.2471346e+00
   7.4300000e+01   6.7518311e+00   1.5157405e-01  -3.2074382e+00
   7.4400000e+01   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   7.4500000e+01   6.8572998e+00   2.3927629e-01  -3.1287777e+00
   7.4600000e+01   6.9096680e+00   2.8276120e-01  -3.0898137e+00
   7.4700000e+01   6.9617920e+00   3.2600197e-01  -3.0510938e+00
   7.4800000e+01   7.0136719e+00   3.6899860e-01  -3.0126180e+00
   7.4900000e+01   7.0653076e+00   4.1175109e-01  -2.9743864e+00
   7.5000000e+01   7.1166992e+00   4.5425944e-01  -2.9363989e+00
   7.5100000e+01   7.1678467e+00   4.9652365e-01  -2.8986556e+00
   7.5200000e+01   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   7.5300000e+01   7.2694092e+00   5.8031964e-01  -2.8239014e+00
   7.5400000e+01   7.3198242e+00   6.2185143e-01  -2.7868905e+00
   7.5500000e+01   7.3699951e+00   6.6313907e-01  -2.7501237e+00
   7.5600000e+01   7.4199219e+00   7.0418258e-01  -2.7136011e+00
   7.5700000e+01   7.4696045e+00   7.4498194e-01  -2.6773226e+00
   7.5800000e+01   7.5190430e+00   7.8553717e-01  -2.6412882e+00
   7.5900000e+01   7.5682373e+00   8.2584825e-01  -2.6054980e+00
   7.6000000e+01   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   7.6100000e+01   7.6658936e+00   9.0573799e-01  -2.5346500e+00
   7.6200000e+01   7.7143555e+00   9.4531665e-01  -2.4995923e+00
   7.6300000e+01   7.7625732e+00   9.8465117e-01  -2.4647786e+00
   7.6400000e+01   7.8105469e+00   1.0237416e+00  -2.4302091e+00
   7.6500000e+01   7.8582764e+00   1.0625878e+00  -2.3958838e+00
   7.6600000e+01   7.9057617e+00   1.1011899e+00  -2.3618025e+00
   7.6700000e+01   7.9530029e+00   1.1395478e+00  -2.3279655e+00
   7.6800000e+01   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   7.6900000e+01   8.0467529e+00   1.2155313e+00  -2.2610237e+00
   7.7000000e+01   8.0932617e+00   1.2531569e+00  -2.2279191e+00
   7.7100000e+01   8.1395264e+00   1.2905383e+00  -2.1950585e+00
   7.7200000e+01   8.1855469e+00   1.3276755e+00  -2.1624422e+00
   7.7300000e+01   8.2313232e+00   1.3645686e+00  -2.1300699e+00
   7.7400000e+01   8.2768555e+00   1.4012176e+00  -2.0979418e+00
   7.7500000e+01   8.3221436e+00   1.4376225e+00  -2.0660579e+00
   7.7600000e+01   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   7.7700000e+01   8.4119873e+00   1.5096997e+00  -2.0030224e+00
   7.7800000e+01   8.4565430e+00   1.5453721e+00  -1.9718709e+00
   7.7900000e+01   8.5008545e+00   1.5808004e+00  -1.9409635e+00
   7.8000000e+01   8.5449219e+00   1.6159845e+00  -1.9103002e+00
   7.8100000e+01   8.5887451e+00   1.6509245e+00  -1.8798811e+00
   7.8200000e+01   8.6323242e+00   1.6856203e+00  -1.8497061e+00
   7.8300000e+01   8.6756592e+00   1.7200721e+00  -1.8197753e+00
   7.8400000e+01   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   7.8500000e+01   8.7615967e+00   1.7882430e+00  -1.7606461e+00
   7.8600000e+01   8.8041992e+00   1.8219623e+00  -1.7314477e+00
   7.8700000e+01   8.8465576e+00   1.8554375e+00  -1.7024934e+00
   7.8800000e+01   8.8886719e+00   1.8886685e+00  -1.6737833e+00
   7.8900000e+01   8.9305420e+00   1.9216553e+00  -1.6453173e+00
   7.9000000e+01   8.9721680e+00   1.9543981e+00  -1.6170954e+00
   7.9100000e+01   9.0135498e+00   1.9868967e+00  -1.5891177e+00
   7.9200000e+01   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   7.9300000e+01   9.0955811e+00   2.0511614e+00  -1.5338947e+00
   7.9400000e+01   9.1362305e+00   2.0829276e+00  -1.5066494e+00
   7.9500000e+01   9.1766357e+00   2.1144496e+00  -1.4796483e+00
   7.9600000e+01   9.2167969e+00   2.1457275e+00  -1.4528913e+00
   7.9700000e+01   9.2567139e+00   2.1767612e+00  -1.4263784e+00
   7.9800000e+01   9.2963867e+00   2.2075508e+00  -1.4001097e+00
   7.9900000e+01   9.3358154e+00   2.2380963e+00  -1.3740851e+00
   8.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00


==> OneOverResultsErrorsMPE.dat <==
   1.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   1.1000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   1.2000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   1.3000000e+00   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   1.4000000e+00   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   1.5000000e+00   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   1.6000000e+00   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   1.7000000e+00   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   1.8000000e+00   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   1.9000000e+00   4.5000000e+00  -5.0000000e+00  -5.0000000e+00
   1.9020000e+00   4.4198000e+00  -4.9000000e+00  -4.9000000e+00
   1.9040000e+00   4.3392000e+00  -4.8000000e+00  -4.8000000e+00
   1.9060000e+00   4.2582000e+00  -4.7000000e+00  -4.7000000e+00
   1.9080000e+00   4.1768000e+00  -4.6000000e+00  -4.6000000e+00
   1.9100000e+00   4.0950000e+00  -4.5000000e+00  -4.5000000e+00
   1.9120000e+00   4.0128000e+00  -4.4000000e+00  -4.4000000e+00
   1.9140000e+00   3.9302000e+00  -4.3000000e+00  -4.3000000e+00
   1.9160000e+00   3.8472000e+00  -4.2000000e+00  -4.2000000e+00
   1.9180000e+00   3.7638000e+00  -4.1000000e+00  -4.1000000e+00
   1.9200000e+00   3.6800000e+00  -4.0000000e+00  -4.0000000e+00
   1.9220000e+00   3.5958000e+00  -3.9000000e+00  -3.9000000e+00
   1.9240000e+00   3.5112000e+00  -3.8000000e+00  -3.8000000e+00
   1.9260000e+00   3.4262000e+00  -3.7000000e+00  -3.7000000e+00
   1.9280000e+00   3.3408000e+00  -3.6000000e+00  -3.6000000e+00
   1.9300000e+00   3.2550000e+00  -3.5000000e+00  -3.5000000e+00
   1.9320000e+00   3.1688000e+00  -3.4000000e+00  -3.4000000e+00
   1.9340000e+00   3.0822000e+00  -3.3000000e+00  -3.3000000e+00
   1.9360000e+00   2.9952000e+00  -3.2000000e+00  -3.2000000e+00
   1.9380000e+00   2.9078000e+00  -3.1000000e+00  -3.1000000e+00
   1.9400000e+00   2.8200000e+00  -3.0000000e+00  -3.0000000e+00
   1.9420000e+00   2.7318000e+00  -2.9000000e+00  -2.9000000e+00
   1.9440000e+00   2.6432000e+00  -2.8000000e+00  -2.8000000e+00
   1.9460000e+00   2.5542000e+00  -2.7000000e+00  -2.7000000e+00
   1.9480000e+00   2.4648000e+00  -2.6000000e+00  -2.6000000e+00
   1.9500000e+00   2.3750000e+00  -2.5000000e+00  -2.5000000e+00
   1.9520000e+00   2.2848000e+00  -2.4000000e+00  -2.4000000e+00
   1.9540000e+00   2.1942000e+00  -2.3000000e+00  -2.3000000e+00
   1.9560000e+00   2.1032000e+00  -2.2000000e+00  -2.2000000e+00
   1.9580000e+00   2.0118000e+00  -2.1000000e+00  -2.1000000e+00
   1.9600000e+00   1.9200000e+00  -2.0000000e+00  -2.0000000e+00
   1.9620000e+00   1.8278000e+00  -1.9000000e+00  -1.9000000e+00
   1.9640000e+00   1.7352000e+00  -1.8000000e+00  -1.8000000e+00
   1.9660000e+00   1.6422000e+00  -1.7000000e+00  -1.7000000e+00
   1.9680000e+00   1.5488000e+00  -1.6000000e+00  -1.6000000e+00
   1.9700000e+00   1.4550000e+00  -1.5000000e+00  -1.5000000e+00
   1.9720000e+00   1.3608000e+00  -1.4000000e+00  -1.4000000e+00
   1.9740000e+00   1.2662000e+00  -1.3000000e+00  -1.3000000e+00
   1.9760000e+00   1.1712000e+00  -1.2000000e+00  -1.2000000e+00
   1.9780000e+00   1.0758000e+00  -1.1000000e+00  -1.1000000e+00
   1.9800000e+00   9.8000000e-01  -1.0000000e+00  -1.0000000e+00
   1.9820000e+00   8.8380000e-01  -9.0000000e-01  -9.0000000e-01
   1.9840000e+00   7.8720000e-01  -8.0000000e-01  -8.0000000e-01
   1.9860000e+00   6.9020000e-01  -7.0000000e-01  -7.0000000e-01
   1.9880000e+00   5.9280000e-01  -6.0000000e-01  -6.0000000e-01
   1.9900000e+00   4.9500000e-01  -5.0000000e-01  -5.0000000e-01
   1.9900500e+00   4.9254987e-01  -4.9750000e-01  -4.9750000e-01
   1.9901000e+00   4.9009950e-01  -4.9500000e-01  -4.9500000e-01
   1.9901500e+00   4.8764887e-01  -4.9250000e-01  -4.9250000e-01
   1.9902000e+00   4.8519800e-01  -4.9000000e-01  -4.9000000e-01
   1.9902500e+00   4.8274687e-01  -4.8750000e-01  -4.8750000e-01
   1.9903000e+00   4.8029550e-01  -4.8500000e-01  -4.8500000e-01
   1.9903500e+00   4.7784388e-01  -4.8250000e-01  -4.8250000e-01
   1.9904000e+00   4.7539200e-01  -4.8000000e-01  -4.8000000e-01
   1.9904500e+00   4.7293987e-01  -4.7750000e-01  -4.7750000e-01
   1.9905000e+00   4.7048750e-01  -4.7500000e-01  -4.7500000e-01
   1.9905500e+00   4.6803488e-01  -4.7250000e-01  -4.7250000e-01
   1.9906000e+00   4.6558200e-01  -4.7000000e-01  -4.7000000e-01
   1.9906500e+00   4.6312888e-01  -4.6750000e-01  -4.6750000e-01
   1.9907000e+00   4.6067550e-01  -4.6500000e-01  -4.6500000e-01
   1.9907500e+00   4.5822188e-01  -4.6250000e-01  -4.6250000e-01
   1.9908000e+00   4.5576800e-01  -4.6000000e-01  -4.6000000e-01
   1.9908500e+00   4.5331388e-01  -4.5750000e-01  -4.5750000e-01
   1.9909000e+00   4.5085950e-01  -4.5500000e-01  -4.5500000e-01
   1.9909500e+00   4.4840488e-01  -4.5250000e-01  -4.5250000e-01
   1.9910000e+00   4.4595000e-01  -4.5000000e-01  -4.5000000e-01
   1.9910500e+00   4.4349488e-01  -4.4750000e-01  -4.4750000e-01
   1.9911000e+00   4.4103950e-01  -4.4500000e-01  -4.4500000e-01
   1.9911500e+00   4.3858388e-01  -4.4250000e-01  -4.4250000e-01
   1.9912000e+00   4.3612800e-01  -4.4000000e-01  -4.4000000e-01
   1.9912500e+00   4.3367187e-01  -4.3750000e-01  -4.3750000e-01
   1.9913000e+00   4.3121550e-01  -4.3500000e-01  -4.3500000e-01
   1.9913500e+00   4.2875887e-01  -4.3250000e-01  -4.3250000e-01
   1.9914000e+00   4.2630200e-01  -4.3000000e-01  -4.3000000e-01
   1.9914500e+00   4.2384488e-01  -4.2750000e-01  -4.2750000e-01
   1.9915000e+00   4.2138750e-01  -4.2500000e-01  -4.2500000e-01
   1.9915500e+00   4.1892988e-01  -4.2250000e-01  -4.2250000e-01
   1.9916000e+00   4.1647200e-01  -4.2000000e-01  -4.2000000e-01
   1.9916500e+00   4.1401387e-01  -4.1750000e-01  -4.1750000e-01
   1.9917000e+00   4.1155550e-01  -4.1500000e-01  -4.1500000e-01
   1.9917500e+00   4.0909688e-01  -4.1250000e-01  -4.1250000e-01
   1.9918000e+00   4.0663800e-01  -4.1000000e-01  -4.1000000e-01
   1.9918500e+00   4.0417888e-01  -4.0750000e-01  -4.0750000e-01
   1.9919000e+00   4.0171950e-01  -4.0500000e-01  -4.0500000e-01
   1.9919500e+00   3.9925987e-01  -4.0250000e-01  -4.0250000e-01
   1.9920000e+00   3.9680000e-01  -4.0000000e-01  -4.0000000e-01
   1.9920500e+00   3.9433987e-01  -3.9750000e-01  -3.9750000e-01
   1.9921000e+00   3.9187950e-01  -3.9500000e-01  -3.9500000e-01
   1.9921500e+00   3.8941887e-01  -3.9250000e-01  -3.9250000e-01
   1.9922000e+00   3.8695800e-01  -3.9000000e-01  -3.9000000e-01
   1.9922500e+00   3.8449687e-01  -3.8750000e-01  -3.8750000e-01
   1.9923000e+00   3.8203550e-01  -3.8500000e-01  -3.8500000e-01
   1.9923500e+00   3.7957388e-01  -3.8250000e-01  -3.8250000e-01
   1.9924000e+00   3.7711200e-01  -3.8000000e-01  -3.8000000e-01
   1.9924500e+00   3.7464987e-01  -3.7750000e-01  -3.7750000e-01
   1.9925000e+00   3.7218750e-01  -3.7500000e-01  -3.7500000e-01
   1.9925500e+00   3.6972487e-01  -3.7250000e-01  -3.7250000e-01
   1.9926000e+00   3.6726200e-01  -3.7000000e-01  -3.7000000e-01
   1.9926500e+00   3.6479888e-01  -3.6750000e-01  -3.6750000e-01
   1.9927000e+00   3.6233550e-01  -3.6500000e-01  -3.6500000e-01
   1.9927500e+00   3.5987188e-01  -3.6250000e-01  -3.6250000e-01
   1.9928000e+00   3.5740800e-01  -3.6000000e-01  -3.6000000e-01
   1.9928500e+00   3.5494388e-01  -3.5750000e-01  -3.5750000e-01
   1.9929000e+00   3.5247950e-01  -3.5500000e-01  -3.5500000e-01
   1.9929500e+00   3.5001488e-01  -3.5250000e-01  -3.5250000e-01
   1.9930000e+00   3.4755000e-01  -3.5000000e-01  -3.5000000e-01
   1.9930500e+00   3.4508488e-01  -3.4750000e-01  -3.4750000e-01
   1.9931000e+00   3.4261950e-01  -3.4500000e-01  -3.4500000e-01
   1.9931500e+00   3.4015387e-01  -3.4250000e-01  -3.4250000e-01
   1.9932000e+00   3.3768800e-01  -3.4000000e-01  -3.4000000e-01
   1.9932500e+00   3.3522188e-01  -3.3750000e-01  -3.3750000e-01
   1.9933000e+00   3.3275550e-01  -3.3500000e-01  -3.3500000e-01
   1.9933500e+00   3.3028887e-01  -3.3250000e-01  -3.3250000e-01
   1.9934000e+00   3.2782200e-01  -3.3000000e-01  -3.3000000e-01
   1.9934500e+00   3.2535488e-01  -3.2750000e-01  -3.2750000e-01
   1.9935000e+00   3.2288750e-01  -3.2500000e-01  -3.2500000e-01
   1.9935500e+00   3.2041987e-01  -3.2250000e-01  -3.2250000e-01
   1.9936000e+00   3.1795200e-01  -3.2000000e-01  -3.2000000e-01
   1.9936500e+00   3.1548388e-01  -3.1750000e-01  -3.1750000e-01
   1.9937000e+00   3.1301550e-01  -3.1500000e-01  -3.1500000e-01
   1.9937500e+00   3.1054687e-01  -3.1250000e-01  -3.1250000e-01
   1.9938000e+00   3.0807800e-01  -3.1000000e-01  -3.1000000e-01
   1.9938500e+00   3.0560887e-01  -3.0750000e-01  -3.0750000e-01
   1.9939000e+00   3.0313950e-01  -3.0500000e-01  -3.0500000e-01
   1.9939500e+00   3.0066988e-01  -3.0250000e-01  -3.0250000e-01
   1.9940000e+00   2.9820000e-01  -3.0000000e-01  -3.0000000e-01
   1.9940500e+00   2.9572988e-01  -2.9750000e-01  -2.9750000e-01
   1.9941000e+00   2.9325950e-01  -2.9500000e-01  -2.9500000e-01
   1.9941500e+00   2.9078887e-01  -2.9250000e-01  -2.9250000e-01
   1.9942000e+00   2.8831800e-01  -2.9000000e-01  -2.9000000e-01
   1.9942500e+00   2.8584688e-01  -2.8750000e-01  -2.8750000e-01
   1.9943000e+00   2.8337550e-01  -2.8500000e-01  -2.8500000e-01
   1.9943500e+00   2.8090387e-01  -2.8250000e-01  -2.8250000e-01
   1.9944000e+00   2.7843200e-01  -2.8000000e-01  -2.8000000e-01
   1.9944500e+00   2.7595988e-01  -2.7750000e-01  -2.7750000e-01
   1.9945000e+00   2.7348750e-01  -2.7500000e-01  -2.7500000e-01
   1.9945500e+00   2.7101487e-01  -2.7250000e-01  -2.7250000e-01
   1.9946000e+00   2.6854200e-01  -2.7000000e-01  -2.7000000e-01
   1.9946500e+00   2.6606888e-01  -2.6750000e-01  -2.6750000e-01
   1.9947000e+00   2.6359550e-01  -2.6500000e-01  -2.6500000e-01
   1.9947500e+00   2.6112188e-01  -2.6250000e-01  -2.6250000e-01
   1.9948000e+00   2.5864800e-01  -2.6000000e-01  -2.6000000e-01
   1.9948500e+00   2.5617387e-01  -2.5750000e-01  -2.5750000e-01
   1.9949000e+00   2.5369950e-01  -2.5500000e-01  -2.5500000e-01
   1.9949500e+00   2.5122487e-01  -2.5250000e-01  -2.5250000e-01
   1.9950000e+00   2.4875000e-01  -2.5000000e-01  -2.5000000e-01
   1.9950500e+00   2.4627487e-01  -2.4750000e-01  -2.4750000e-01
   1.9951000e+00   2.4379950e-01  -2.4500000e-01  -2.4500000e-01
   1.9951500e+00   2.4132388e-01  -2.4250000e-01  -2.4250000e-01
   1.9952000e+00   2.3884800e-01  -2.4000000e-01  -2.4000000e-01
   1.9952500e+00   2.3637187e-01  -2.3750000e-01  -2.3750000e-01
   1.9953000e+00   2.3389550e-01  -2.3500000e-01  -2.3500000e-01
   1.9953500e+00   2.3141887e-01  -2.3250000e-01  -2.3250000e-01
   1.9954000e+00   2.2894200e-01  -2.3000000e-01  -2.3000000e-01
   1.9954500e+00   2.2646487e-01  -2.2750000e-01  -2.2750000e-01
   1.9955000e+00   2.2398750e-01  -2.2500000e-01  -2.2500000e-01
   1.9955500e+00   2.2150988e-01  -2.2250000e-01  -2.2250000e-01
   1.9956000e+00   2.1903200e-01  -2.2000000e-01  -2.2000000e-01
   1.9956500e+00   2.1655388e-01  -2.1750000e-01  -2.1750000e-01
   1.9957000e+00   2.1407550e-01  -2.1500000e-01  -2.1500000e-01
   1.9957500e+00   2.1159687e-01  -2.1250000e-01  -2.1250000e-01
   1.9958000e+00   2.0911800e-01  -2.1000000e-01  -2.1000000e-01
   1.9958500e+00   2.0663888e-01  -2.0750000e-01  -2.0750000e-01
   1.9959000e+00   2.0415950e-01  -2.0500000e-01  -2.0500000e-01
   1.9959500e+00   2.0167987e-01  -2.0250000e-01  -2.0250000e-01
   1.9960000e+00   1.9920000e-01  -2.0000000e-01  -2.0000000e-01
   1.9960500e+00   1.9671987e-01  -1.9750000e-01  -1.9750000e-01
   1.9961000e+00   1.9423950e-01  -1.9500000e-01  -1.9500000e-01
   1.9961500e+00   1.9175888e-01  -1.9250000e-01  -1.9250000e-01
   1.9962000e+00   1.8927800e-01  -1.9000000e-01  -1.9000000e-01
   1.9962500e+00   1.8679687e-01  -1.8750000e-01  -1.8750000e-01
   1.9963000e+00   1.8431550e-01  -1.8500000e-01  -1.8500000e-01
   1.9963500e+00   1.8183387e-01  -1.8250000e-01  -1.8250000e-01
   1.9964000e+00   1.7935200e-01  -1.8000000e-01  -1.8000000e-01
   1.9964500e+00   1.7686988e-01  -1.7750000e-01  -1.7750000e-01
   1.9965000e+00   1.7438750e-01  -1.7500000e-01  -1.7500000e-01
   1.9965500e+00   1.7190488e-01  -1.7250000e-01  -1.7250000e-01
   1.9966000e+00   1.6942200e-01  -1.7000000e-01  -1.7000000e-01
   1.9966500e+00   1.6693888e-01  -1.6750000e-01  -1.6750000e-01
   1.9967000e+00   1.6445550e-01  -1.6500000e-01  -1.6500000e-01
   1.9967500e+00   1.6197187e-01  -1.6250000e-01  -1.6250000e-01
   1.9968000e+00   1.5948800e-01  -1.6000000e-01  -1.6000000e-01
   1.9968500e+00   1.5700388e-01  -1.5750000e-01  -1.5750000e-01
   1.9969000e+00   1.5451950e-01  -1.5500000e-01  -1.5500000e-01
   1.9969500e+00   1.5203488e-01  -1.5250000e-01  -1.5250000e-01
   1.9970000e+00   1.4955000e-01  -1.5000000e-01  -1.5000000e-01
   1.9970500e+00   1.4706487e-01  -1.4750000e-01  -1.4750000e-01
   1.9971000e+00   1.4457950e-01  -1.4500000e-01  -1.4500000e-01
   1.9971500e+00   1.4209388e-01  -1.4250000e-01  -1.4250000e-01
   1.9972000e+00   1.3960800e-01  -1.4000000e-01  -1.4000000e-01
   1.9972500e+00   1.3712187e-01  -1.3750000e-01  -1.3750000e-01
   1.9973000e+00   1.3463550e-01  -1.3500000e-01  -1.3500000e-01
   1.9973500e+00   1.3214887e-01  -1.3250000e-01  -1.3250000e-01
   1.9974000e+00   1.2966200e-01  -1.3000000e-01  -1.3000000e-01
   1.9974500e+00   1.2717487e-01  -1.2750000e-01  -1.2750000e-01
   1.9975000e+00   1.2468750e-01  -1.2500000e-01  -1.2500000e-01
   1.9975500e+00   1.2219988e-01  -1.2250000e-01  -1.2250000e-01
   1.9976000e+00   1.1971200e-01  -1.2000000e-01  -1.2000000e-01
   1.9976500e+00   1.1722387e-01  -1.1750000e-01  -1.1750000e-01
   1.9977000e+00   1.1473550e-01  -1.1500000e-01  -1.1500000e-01
   1.9977500e+00   1.1224688e-01  -1.1250000e-01  -1.1250000e-01
   1.9978000e+00   1.0975800e-01  -1.1000000e-01  -1.1000000e-01
   1.9978500e+00   1.0726887e-01  -1.0750000e-01  -1.0750000e-01
   1.9979000e+00   1.0477950e-01  -1.0500000e-01  -1.0500000e-01
   1.9979500e+00   1.0228988e-01  -1.0250000e-01  -1.0250000e-01
   1.9980000e+00   9.9800000e-02  -1.0000000e-01  -1.0000000e-01
   1.9980500e+00   9.7309875e-02  -9.7500000e-02  -9.7500000e-02
   1.9981000e+00   9.4819500e-02  -9.5000000e-02  -9.5000000e-02
   1.9981500e+00   9.2328875e-02  -9.2500000e-02  -9.2500000e-02
   1.9982000e+00   8.9838000e-02  -9.0000000e-02  -9.0000000e-02
   1.9982500e+00   8.7346875e-02  -8.7500000e-02  -8.7500000e-02
   1.9983000e+00   8.4855500e-02  -8.5000000e-02  -8.5000000e-02
   1.9983500e+00   8.2363875e-02  -8.2500000e-02  -8.2500000e-02
   1.9984000e+00   7.9872000e-02  -8.0000000e-02  -8.0000000e-02
   1.9984500e+00   7.7379875e-02  -7.7500000e-02  -7.7500000e-02
   1.9985000e+00   7.4887500e-02  -7.5000000e-02  -7.5000000e-02
   1.9985500e+00   7.2394875e-02  -7.2500000e-02  -7.2500000e-02
   1.9986000e+00   6.9902000e-02  -7.0000000e-02  -7.0000000e-02
   1.9986500e+00   6.7408875e-02  -6.7500000e-02  -6.7500000e-02
   1.9987000e+00   6.4915500e-02  -6.5000000e-02  -6.5000000e-02
   1.9987500e+00   6.2421875e-02  -6.2500000e-02  -6.2500000e-02
   1.9988000e+00   5.9928000e-02  -6.0000000e-02  -6.0000000e-02
   1.9988500e+00   5.7433875e-02  -5.7500000e-02  -5.7500000e-02
   1.9989000e+00   5.4939500e-02  -5.5000000e-02  -5.5000000e-02
   1.9989500e+00   5.2444875e-02  -5.2500000e-02  -5.2500000e-02
   1.9990000e+00   4.9950000e-02  -5.0000000e-02  -5.0000000e-02
   1.9990500e+00   4.7454875e-02  -4.7500000e-02  -4.7500000e-02
   1.9991000e+00   4.4959500e-02  -4.5000000e-02  -4.5000000e-02
   1.9991500e+00   4.2463875e-02  -4.2500000e-02  -4.2500000e-02
   1.9992000e+00   3.9968000e-02  -4.0000000e-02  -4.0000000e-02
   1.9992500e+00   3.7471875e-02  -3.7500000e-02  -3.7500000e-02
   1.9993000e+00   3.4975500e-02  -3.5000000e-02  -3.5000000e-02
   1.9993500e+00   3.2478875e-02  -3.2500000e-02  -3.2500000e-02
   1.9994000e+00   2.9982000e-02  -3.0000000e-02  -3.0000000e-02
   1.9994500e+00   2.7484875e-02  -2.7500000e-02  -2.7500000e-02
   1.9995000e+00   2.4987500e-02  -2.5000000e-02  -2.5000000e-02
   1.9995500e+00   2.2489875e-02  -2.2500000e-02  -2.2500000e-02
   1.9996000e+00   1.9992000e-02  -2.0000000e-02  -2.0000000e-02
   1.9996500e+00   1.7493875e-02  -1.7500000e-02  -1.7500000e-02
   1.9997000e+00   1.4995500e-02  -1.5000000e-02  -1.5000000e-02
   1.9997500e+00   1.2496875e-02  -1.2500000e-02  -1.2500000e-02
   1.9998000e+00   9.9980000e-03  -1.0000000e-02  -1.0000000e-02
   1.9998500e+00   7.4988750e-03  -7.5000000e-03  -7.5000000e-03
   1.9999000e+00   4.9995000e-03  -5.0000000e-03  -5.0000000e-03
   1.9999500e+00   2.4998750e-03  -2.5000000e-03  -2.5000000e-03
   2.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   2.1000000e+00   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   2.2000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   2.3000000e+00   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   2.4000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   2.5000000e+00   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   2.6000000e+00   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   2.7000000e+00   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   2.8000000e+00   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   2.9000000e+00   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   3.0000000e+00   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   3.1000000e+00   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   3.2000000e+00   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   3.3000000e+00   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   3.4000000e+00   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   3.5000000e+00   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   3.6000000e+00   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   3.7000000e+00   6.3750000e+00  -4.1427716e+00  -7.5000000e+00
   3.8000000e+00   4.5000000e+00  -5.0000000e+00  -5.0000000e+00
   3.9000000e+00   2.3750000e+00  -2.5000000e+00  -2.5000000e+00
   3.9020000e+00   2.3299500e+00  -2.4500000e+00  -2.4500000e+00
   3.9040000e+00   2.2848000e+00  -2.4000000e+00  -2.4000000e+00
   3.9060000e+00   2.2395500e+00  -2.3500000e+00  -2.3500000e+00
   3.9080000e+00   2.1942000e+00  -2.3000000e+00  -2.3000000e+00
   3.9100000e+00   2.1487500e+00  -2.2500000e+00  -2.2500000e+00
   3.9120000e+00   2.1032000e+00  -2.2000000e+00  -2.2000000e+00
   3.9140000e+00   2.0575500e+00  -2.1500000e+00  -2.1500000e+00
   3.9160000e+00   2.0118000e+00  -2.1000000e+00  -2.1000000e+00
   3.9180000e+00   1.9659500e+00  -2.0500000e+00  -2.0500000e+00
   3.9200000e+00   1.9200000e+00  -2.0000000e+00  -2.0000000e+00
   3.9220000e+00   1.8739500e+00  -1.9500000e+00  -1.9500000e+00
   3.9240000e+00   1.8278000e+00  -1.9000000e+00  -1.9000000e+00
   3.9260000e+00   1.7815500e+00  -1.8500000e+00  -1.8500000e+00
   3.9280000e+00   1.7352000e+00  -1.8000000e+00  -1.8000000e+00
   3.9300000e+00   1.6887500e+00  -1.7500000e+00  -1.7500000e+00
   3.9320000e+00   1.6422000e+00  -1.7000000e+00  -1.7000000e+00
   3.9340000e+00   1.5955500e+00  -1.6500000e+00  -1.6500000e+00
   3.9360000e+00   1.5488000e+00  -1.6000000e+00  -1.6000000e+00
   3.9380000e+00   1.5019500e+00  -1.5500000e+00  -1.5500000e+00
   3.9400000e+00   1.4550000e+00  -1.5000000e+00  -1.5000000e+00
   3.9420000e+00   1.4079500e+00  -1.4500000e+00  -1.4500000e+00
   3.9440000e+00   1.3608000e+00  -1.4000000e+00  -1.4000000e+00
   3.9460000e+00   1.3135500e+00  -1.3500000e+00  -1.3500000e+00
   3.9480000e+00   1.2662000e+00  -1.3000000e+00  -1.3000000e+00
   3.9500000e+00   1.2187500e+00  -1.2500000e+00  -1.2500000e+00
   3.9520000e+00   1.1712000e+00  -1.2000000e+00  -1.2000000e+00
   3.9540000e+00   1.1235500e+00  -1.1500000e+00  -1.1500000e+00
   3.9560000e+00   1.0758000e+00  -1.1000000e+00  -1.1000000e+00
   3.9580000e+00   1.0279500e+00  -1.0500000e+00  -1.0500000e+00
   3.9600000e+00   9.8000000e-01  -1.0000000e+00  -1.0000000e+00
   3.9620000e+00   9.3195000e-01  -9.5000000e-01  -9.5000000e-01
   3.9640000e+00   8.8380000e-01  -9.0000000e-01  -9.0000000e-01
   3.9660000e+00   8.3555000e-01  -8.5000000e-01  -8.5000000e-01
   3.9680000e+00   7.8720000e-01  -8.0000000e-01  -8.0000000e-01
   3.9700000e+00   7.3875000e-01  -7.5000000e-01  -7.5000000e-01
   3.9720000e+00   6.9020000e-01  -7.0000000e-01  -7.0000000e-01
   3.9740000e+00   6.4155000e-01  -6.5000000e-01  -6.5000000e-01
   3.9760000e+00   5.9280000e-01  -6.0000000e-01  -6.0000000e-01
   3.9780000e+00   5.4395000e-01  -5.5000000e-01  -5.5000000e-01
   3.9800000e+00   4.9500000e-01  -5.0000000e-01  -5.0000000e-01
   3.9820000e+00   4.4595000e-01  -4.5000000e-01  -4.5000000e-01
   3.9840000e+00   3.9680000e-01  -4.0000000e-01  -4.0000000e-01
   3.9860000e+00   3.4755000e-01  -3.5000000e-01  -3.5000000e-01
   3.9880000e+00   2.9820000e-01  -3.0000000e-01  -3.0000000e-01
   3.9900000e+00   2.4875000e-01  -2.5000000e-01  -2.5000000e-01
   3.9900500e+00   2.4751247e-01  -2.4875000e-01  -2.4875000e-01
   3.9901000e+00   2.4627487e-01  -2.4750000e-01  -2.4750000e-01
   3.9901500e+00   2.4503722e-01  -2.4625000e-01  -2.4625000e-01
   3.9902000e+00   2.4379950e-01  -2.4500000e-01  -2.4500000e-01
   3.9902500e+00   2.4256172e-01  -2.4375000e-01  -2.4375000e-01
   3.9903000e+00   2.4132388e-01  -2.4250000e-01  -2.4250000e-01
   3.9903500e+00   2.4008597e-01  -2.4125000e-01  -2.4125000e-01
   3.9904000e+00   2.3884800e-01  -2.4000000e-01  -2.4000000e-01
   3.9904500e+00   2.3760997e-01  -2.3875000e-01  -2.3875000e-01
   3.9905000e+00   2.3637187e-01  -2.3750000e-01  -2.3750000e-01
   3.9905500e+00   2.3513372e-01  -2.3625000e-01  -2.3625000e-01
   3.9906000e+00   2.3389550e-01  -2.3500000e-01  -2.3500000e-01
   3.9906500e+00   2.3265722e-01  -2.3375000e-01  -2.3375000e-01
   3.9907000e+00   2.3141887e-01  -2.3250000e-01  -2.3250000e-01
   3.9907500e+00   2.3018047e-01  -2.3125000e-01  -2.3125000e-01
   3.9908000e+00   2.2894200e-01  -2.3000000e-01  -2.3000000e-01
   3.9908500e+00   2.2770347e-01  -2.2875000e-01  -2.2875000e-01
   3.9909000e+00   2.2646487e-01  -2.2750000e-01  -2.2750000e-01
   3.9909500e+00   2.2522622e-01  -2.2625000e-01  -2.2625000e-01
   3.9910000e+00   2.2398750e-01  -2.2500000e-01  -2.2500000e-01
   3.9910500e+00   2.2274872e-01  -2.2375000e-01  -2.2375000e-01
   3.9911000e+00   2.2150988e-01  -2.2250000e-01  -2.2250000e-01
   3.9911500e+00   2.2027097e-01  -2.2125000e-01  -2.2125000e-01
   3.9912000e+00   2.1903200e-01  -2.2000000e-01  -2.2000000e-01
   3.9912500e+00   2.1779297e-01  -2.1875000e-01  -2.1875000e-01
   3.9913000e+00   2.1655388e-01  -2.1750000e-01  -2.1750000e-01
   3.9913500e+00   2.1531472e-01  -2.1625000e-01  -2.1625000e-01
   3.9914000e+00   2.1407550e-01  -2.1500000e-01  -2.1500000e-01
   3.9914500e+00   2.1283622e-01  -2.1375000e-01  -2.1375000e-01
   3.9915000e+00   2.1159687e-01  -2.1250000e-01  -2.1250000e-01
   3.9915500e+00   2.1035747e-01  -2.1125000e-01  -2.1125000e-01
   3.9916000e+00   2.0911800e-01  -2.1000000e-01  -2.1000000e-01
   3.9916500e+00   2.0787847e-01  -2.0875000e-01  -2.0875000e-01
   3.9917000e+00   2.0663888e-01  -2.0750000e-01  -2.0750000e-01
   3.9917500e+00   2.0539922e-01  -2.0625000e-01  -2.0625000e-01
   3.9918000e+00   2.0415950e-01  -2.0500000e-01  -2.0500000e-01
   3.9918500e+00   2.0291972e-01  -2.0375000e-01  -2.0375000e-01
   3.9919000e+00   2.0167987e-01  -2.0250000e-01  -2.0250000e-01
   3.9919500e+00   2.0043997e-01  -2.0125000e-01  -2.0125000e-01
   3.9920000e+00   1.9920000e-01  -2.0000000e-01  -2.0000000e-01
   3.9920500e+00   1.9795997e-01  -1.9875000e-01  -1.9875000e-01
   3.9921000e+00   1.9671987e-01  -1.9750000e-01  -1.9750000e-01
   3.9921500e+00   1.9547972e-01  -1.9625000e-01  -1.9625000e-01
   3.9922000e+00   1.9423950e-01  -1.9500000e-01  -1.9500000e-01
   3.9922500e+00   1.9299922e-01  -1.9375000e-01  -1.9375000e-01
   3.9923000e+00   1.9175888e-01  -1.9250000e-01  -1.9250000e-01
   3.9923500e+00   1.9051847e-01  -1.9125000e-01  -1.9125000e-01
   3.9924000e+00   1.8927800e-01  -1.9000000e-01  -1.9000000e-01
   3.9924500e+00   1.8803747e-01  -1.8875000e-01  -1.8875000e-01
   3.9925000e+00   1.8679687e-01  -1.8750000e-01  -1.8750000e-01
   3.9925500e+00   1.8555622e-01  -1.8625000e-01  -1.8625000e-01
   3.9926000e+00   1.8431550e-01  -1.8500000e-01  -1.8500000e-01
   3.9926500e+00   1.8307472e-01  -1.8375000e-01  -1.8375000e-01
   3.9927000e+00   1.8183387e-01  -1.8250000e-01  -1.8250000e-01
   3.9927500e+00   1.8059297e-01  -1.8125000e-01  -1.8125000e-01
   3.9928000e+00   1.7935200e-01  -1.8000000e-01  -1.8000000e-01
   3.9928500e+00   1.7811097e-01  -1.7875000e-01  -1.7875000e-01
   3.9929000e+00   1.7686988e-01  -1.7750000e-01  -1.7750000e-01
   3.9929500e+00   1.7562872e-01  -1.7625000e-01  -1.7625000e-01
   3.9930000e+00   1.7438750e-01  -1.7500000e-01  -1.7500000e-01
   3.9930500e+00   1.7314622e-01  -1.7375000e-01  -1.7375000e-01
   3.9931000e+00   1.7190488e-01  -1.7250000e-01  -1.7250000e-01
   3.9931500e+00   1.7066347e-01  -1.7125000e-01  -1.7125000e-01
   3.9932000e+00   1.6942200e-01  -1.7000000e-01  -1.7000000e-01
   3.9932500e+00   1.6818047e-01  -1.6875000e-01  -1.6875000e-01
   3.9933000e+00   1.6693888e-01  -1.6750000e-01  -1.6750000e-01
   3.9933500e+00   1.6569722e-01  -1.6625000e-01  -1.6625000e-01
   3.9934000e+00   1.6445550e-01  -1.6500000e-01  -1.6500000e-01
   3.9934500e+00   1.6321372e-01  -1.6375000e-01  -1.6375000e-01
   3.9935000e+00   1.6197187e-01  -1.6250000e-01  -1.6250000e-01
   3.9935500e+00   1.6072997e-01  -1.6125000e-01  -1.6125000e-01
   3.9936000e+00   1.5948800e-01  -1.6000000e-01  -1.6000000e-01
   3.9936500e+00   1.5824597e-01  -1.5875000e-01  -1.5875000e-01
   3.9937000e+00   1.5700388e-01  -1.5750000e-01  -1.5750000e-01
   3.9937500e+00   1.5576172e-01  -1.5625000e-01  -1.5625000e-01
   3.9938000e+00   1.5451950e-01  -1.5500000e-01  -1.5500000e-01
   3.9938500e+00   1.5327722e-01  -1.5375000e-01  -1.5375000e-01
   3.9939000e+00   1.5203488e-01  -1.5250000e-01  -1.5250000e-01
   3.9939500e+00   1.5079247e-01  -1.5125000e-01  -1.5125000e-01
   3.9940000e+00   1.4955000e-01  -1.5000000e-01  -1.5000000e-01
   3.9940500e+00   1.4830747e-01  -1.4875000e-01  -1.4875000e-01
   3.9941000e+00   1.4706487e-01  -1.4750000e-01  -1.4750000e-01
   3.9941500e+00   1.4582222e-01  -1.4625000e-01  -1.4625000e-01
   3.9942000e+00   1.4457950e-01  -1.4500000e-01  -1.4500000e-01
   3.9942500e+00   1.4333672e-01  -1.4375000e-01  -1.4375000e-01
   3.9943000e+00   1.4209388e-01  -1.4250000e-01  -1.4250000e-01
   3.9943500e+00   1.4085097e-01  -1.4125000e-01  -1.4125000e-01
   3.9944000e+00   1.3960800e-01  -1.4000000e-01  -1.4000000e-01
   3.9944500e+00   1.3836497e-01  -1.3875000e-01  -1.3875000e-01
   3.9945000e+00   1.3712187e-01  -1.3750000e-01  -1.3750000e-01
   3.9945500e+00   1.3587872e-01  -1.3625000e-01  -1.3625000e-01
   3.9946000e+00   1.3463550e-01  -1.3500000e-01  -1.3500000e-01
   3.9946500e+00   1.3339222e-01  -1.3375000e-01  -1.3375000e-01
   3.9947000e+00   1.3214887e-01  -1.3250000e-01  -1.3250000e-01
   3.9947500e+00   1.3090547e-01  -1.3125000e-01  -1.3125000e-01
   3.9948000e+00   1.2966200e-01  -1.3000000e-01  -1.3000000e-01
   3.9948500e+00   1.2841847e-01  -1.2875000e-01  -1.2875000e-01
   3.9949000e+00   1.2717487e-01  -1.2750000e-01  -1.2750000e-01
   3.9949500e+00   1.2593122e-01  -1.2625000e-01  -1.2625000e-01
   3.9950000e+00   1.2468750e-01  -1.2500000e-01  -1.2500000e-01
   3.9950500e+00   1.2344372e-01  -1.2375000e-01  -1.2375000e-01
   3.9951000e+00   1.2219988e-01  -1.2250000e-01  -1.2250000e-01
   3.9951500e+00   1.2095597e-01  -1.2125000e-01  -1.2125000e-01
   3.9952000e+00   1.1971200e-01  -1.2000000e-01  -1.2000000e-01
   3.9952500e+00   1.1846797e-01  -1.1875000e-01  -1.1875000e-01
   3.9953000e+00   1.1722387e-01  -1.1750000e-01  -1.1750000e-01
   3.9953500e+00   1.1597972e-01  -1.1625000e-01  -1.1625000e-01
   3.9954000e+00   1.1473550e-01  -1.1500000e-01  -1.1500000e-01
   3.9954500e+00   1.1349122e-01  -1.1375000e-01  -1.1375000e-01
   3.9955000e+00   1.1224688e-01  -1.1250000e-01  -1.1250000e-01
   3.9955500e+00   1.1100247e-01  -1.1125000e-01  -1.1125000e-01
   3.9956000e+00   1.0975800e-01  -1.1000000e-01  -1.1000000e-01
   3.9956500e+00   1.0851347e-01  -1.0875000e-01  -1.0875000e-01
   3.9957000e+00   1.0726887e-01  -1.0750000e-01  -1.0750000e-01
   3.9957500e+00   1.0602422e-01  -1.0625000e-01  -1.0625000e-01
   3.9958000e+00   1.0477950e-01  -1.0500000e-01  -1.0500000e-01
   3.9958500e+00   1.0353472e-01  -1.0375000e-01  -1.0375000e-01
   3.9959000e+00   1.0228988e-01  -1.0250000e-01  -1.0250000e-01
   3.9959500e+00   1.0104497e-01  -1.0125000e-01  -1.0125000e-01
   3.9960000e+00   9.9800000e-02  -1.0000000e-01  -1.0000000e-01
   3.9960500e+00   9.8554969e-02  -9.8750000e-02  -9.8750000e-02
   3.9961000e+00   9.7309875e-02  -9.7500000e-02  -9.7500000e-02
   3.9961500e+00   9.6064719e-02  -9.6250000e-02  -9.6250000e-02
   3.9962000e+00   9.4819500e-02  -9.5000000e-02  -9.5000000e-02
   3.9962500e+00   9.3574219e-02  -9.3750000e-02  -9.3750000e-02
   3.9963000e+00   9.2328875e-02  -9.2500000e-02  -9.2500000e-02
   3.9963500e+00   9.1083469e-02  -9.1250000e-02  -9.1250000e-02
   3.9964000e+00   8.9838000e-02  -9.0000000e-02  -9.0000000e-02
   3.9964500e+00   8.8592469e-02  -8.8750000e-02  -8.8750000e-02
   3.9965000e+00   8.7346875e-02  -8.7500000e-02  -8.7500000e-02
   3.9965500e+00   8.6101219e-02  -8.6250000e-02  -8.6250000e-02
   3.9966000e+00   8.4855500e-02  -8.5000000e-02  -8.5000000e-02
   3.9966500e+00   8.3609719e-02  -8.3750000e-02  -8.3750000e-02
   3.9967000e+00   8.2363875e-02  -8.2500000e-02  -8.2500000e-02
   3.9967500e+00   8.1117969e-02  -8.1250000e-02  -8.1250000e-02
   3.9968000e+00   7.9872000e-02  -8.0000000e-02  -8.0000000e-02
   3.9968500e+00   7.8625969e-02  -7.8750000e-02  -7.8750000e-02
   3.9969000e+00   7.7379875e-02  -7.7500000e-02  -7.7500000e-02
   3.9969500e+00   7.6133719e-02  -7.6250000e-02  -7.6250000e-02
   3.9970000e+00   7.4887500e-02  -7.5000000e-02  -7.5000000e-02
   3.9970500e+00   7.3641219e-02  -7.3750000e-02  -7.3750000e-02
   3.9971000e+00   7.2394875e-02  -7.2500000e-02  -7.2500000e-02
   3.9971500e+00   7.1148469e-02  -7.1250000e-02  -7.1250000e-02
   3.9972000e+00   6.9902000e-02  -7.0000000e-02  -7.0000000e-02
   3.9972500e+00   6.8655469e-02  -6.8750000e-02  -6.8750000e-02
   3.9973000e+00   6.7408875e-02  -6.7500000e-02  -6.7500000e-02
   3.9973500e+00   6.6162219e-02  -6.6250000e-02  -6.6250000e-02
   3.9974000e+00   6.4915500e-02  -6.5000000e-02  -6.5000000e-02
   3.9974500e+00   6.3668719e-02  -6.3750000e-02  -6.3750000e-02
   3.9975000e+00   6.2421875e-02  -6.2500000e-02  -6.2500000e-02
   3.9975500e+00   6.1174969e-02  -6.1250000e-02  -6.1250000e-02
   3.9976000e+00   5.9928000e-02  -6.0000000e-02  -6.0000000e-02
   3.9976500e+00   5.8680969e-02  -5.8750000e-02  -5.8750000e-02
   3.9977000e+00   5.7433875e-02  -5.7500000e-02  -5.7500000e-02
   3.9977500e+00   5.6186719e-02  -5.6250000e-02  -5.6250000e-02
   3.9978000e+00   5.4939500e-02  -5.5000000e-02  -5.5000000e-02
   3.9978500e+00   5.3692219e-02  -5.3750000e-02  -5.3750000e-02
   3.9979000e+00   5.2444875e-02  -5.2500000e-02  -5.2500000e-02
   3.9979500e+00   5.1197469e-02  -5.1250000e-02  -5.1250000e-02
   3.9980000e+00   4.9950000e-02  -5.0000000e-02  -5.0000000e-02
   3.9980500e+00   4.8702469e-02  -4.8750000e-02  -4.8750000e-02
   3.9981000e+00   4.7454875e-02  -4.7500000e-02  -4.7500000e-02
   3.9981500e+00   4.6207219e-02  -4.6250000e-02  -4.6250000e-02
   3.9982000e+00   4.4959500e-02  -4.5000000e-02  -4.5000000e-02
   3.9982500e+00   4.3711719e-02  -4.3750000e-02  -4.3750000e-02
   3.9983000e+00   4.2463875e-02  -4.2500000e-02  -4.2500000e-02
   3.9983500e+00   4.1215969e-02  -4.1250000e-02  -4.1250000e-02
   3.9984000e+00   3.9968000e-02  -4.0000000e-02  -4.0000000e-02
   3.9984500e+00   3.8719969e-02  -3.8750000e-02  -3.8750000e-02
   3.9985000e+00   3.7471875e-02  -3.7500000e-02  -3.7500000e-02
   3.9985500e+00   3.6223719e-02  -3.6250000e-02  -3.6250000e-02
   3.9986000e+00   3.4975500e-02  -3.5000000e-02  -3.5000000e-02
   3.9986500e+00   3.3727219e-02  -3.3750000e-02  -3.3750000e-02
   3.9987000e+00   3.2478875e-02  -3.2500000e-02  -3.2500000e-02
   3.9987500e+00   3.1230469e-02  -3.1250000e-02  -3.1250000e-02
   3.9988000e+00   2.9982000e-02  -3.0000000e-02  -3.0000000e-02
   3.9988500e+00   2.8733469e-02  -2.8750000e-02  -2.8750000e-02
   3.9989000e+00   2.7484875e-02  -2.7500000e-02  -2.7500000e-02
   3.9989500e+00   2.6236219e-02  -2.6250000e-02  -2.6250000e-02
   3.9990000e+00   2.4987500e-02  -2.5000000e-02  -2.5000000e-02
   3.9990500e+00   2.3738719e-02  -2.3750000e-02  -2.3750000e-02
   3.9991000e+00   2.2489875e-02  -2.2500000e-02  -2.2500000e-02
   3.9991500e+00   2.1240969e-02  -2.1250000e-02  -2.1250000e-02
   3.9992000e+00   1.9992000e-02  -2.0000000e-02  -2.0000000e-02
   3.9992500e+00   1.8742969e-02  -1.8750000e-02  -1.8750000e-02
   3.9993000e+00   1.7493875e-02  -1.7500000e-02  -1.7500000e-02
   3.9993500e+00   1.6244719e-02  -1.6250000e-02  -1.6250000e-02
   3.9994000e+00   1.4995500e-02  -1.5000000e-02  -1.5000000e-02
   3.9994500e+00   1.3746219e-02  -1.3750000e-02  -1.3750000e-02
   3.9995000e+00   1.2496875e-02  -1.2500000e-02  -1.2500000e-02
   3.9995500e+00   1.1247469e-02  -1.1250000e-02  -1.1250000e-02
   3.9996000e+00   9.9980000e-03  -1.0000000e-02  -1.0000000e-02
   3.9996500e+00   8.7484688e-03  -8.7500000e-03  -8.7500000e-03
   3.9997000e+00   7.4988750e-03  -7.5000000e-03  -7.5000000e-03
   3.9997500e+00   6.2492187e-03  -6.2500000e-03  -6.2500000e-03
   3.9998000e+00   4.9995000e-03  -5.0000000e-03  -5.0000000e-03
   3.9998500e+00   3.7497188e-03  -3.7500000e-03  -3.7500000e-03
   3.9999000e+00   2.4998750e-03  -2.5000000e-03  -2.5000000e-03
   3.9999500e+00   1.2499688e-03  -1.2500000e-03  -1.2500000e-03
   4.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   4.1000000e+00   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   4.2000000e+00   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   4.3000000e+00   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   4.4000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   4.5000000e+00   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   4.6000000e+00   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   4.7000000e+00   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   4.8000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   4.9000000e+00   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   5.0000000e+00   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   5.1000000e+00   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   5.2000000e+00   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   5.3000000e+00   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   5.4000000e+00   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   5.5000000e+00   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   5.6000000e+00   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   5.7000000e+00   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   5.8000000e+00   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   5.9000000e+00   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   6.0000000e+00   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   6.1000000e+00   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   6.2000000e+00   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   6.3000000e+00   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   6.4000000e+00   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   6.5000000e+00   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   6.6000000e+00   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   6.7000000e+00   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   6.8000000e+00   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   6.9000000e+00   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   7.0000000e+00   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   7.1000000e+00   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   7.2000000e+00   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   7.3000000e+00   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   7.4000000e+00   6.3750000e+00  -4.1427716e+00  -7.5000000e+00
   7.5000000e+00   5.4687500e+00  -5.1911536e+00  -6.2500000e+00
   7.6000000e+00   4.5000000e+00  -5.0000000e+00  -5.0000000e+00
   7.7000000e+00   3.4687500e+00  -3.7500000e+00  -3.7500000e+00
   7.8000000e+00   2.3750000e+00  -2.5000000e+00  -2.5000000e+00
   7.9000000e+00   1.2187500e+00  -1.2500000e+00  -1.2500000e+00
   7.9020000e+00   1.1949875e+00  -1.2250000e+00  -1.2250000e+00
   7.9040000e+00   1.1712000e+00  -1.2000000e+00  -1.2000000e+00
   7.9060000e+00   1.1473875e+00  -1.1750000e+00  -1.1750000e+00
   7.9080000e+00   1.1235500e+00  -1.1500000e+00  -1.1500000e+00
   7.9100000e+00   1.0996875e+00  -1.1250000e+00  -1.1250000e+00
   7.9120000e+00   1.0758000e+00  -1.1000000e+00  -1.1000000e+00
   7.9140000e+00   1.0518875e+00  -1.0750000e+00  -1.0750000e+00
   7.9160000e+00   1.0279500e+00  -1.0500000e+00  -1.0500000e+00
   7.9180000e+00   1.0039875e+00  -1.0250000e+00  -1.0250000e+00
   7.9200000e+00   9.8000000e-01  -1.0000000e+00  -1.0000000e+00
   7.9220000e+00   9.5598750e-01  -9.7500000e-01  -9.7500000e-01
   7.9240000e+00   9.3195000e-01  -9.5000000e-01  -9.5000000e-01
   7.9260000e+00   9.0788750e-01  -9.2500000e-01  -9.2500000e-01
   7.9280000e+00   8.8380000e-01  -9.0000000e-01  -9.0000000e-01
   7.9300000e+00   8.5968750e-01  -8.7500000e-01  -8.7500000e-01
   7.9320000e+00   8.3555000e-01  -8.5000000e-01  -8.5000000e-01
   7.9340000e+00   8.1138750e-01  -8.2500000e-01  -8.2500000e-01
   7.9360000e+00   7.8720000e-01  -8.0000000e-01  -8.0000000e-01
   7.9380000e+00   7.6298750e-01  -7.7500000e-01  -7.7500000e-01
   7.9400000e+00   7.3875000e-01  -7.5000000e-01  -7.5000000e-01
   7.9420000e+00   7.1448750e-01  -7.2500000e-01  -7.2500000e-01
   7.9440000e+00   6.9020000e-01  -7.0000000e-01  -7.0000000e-01
   7.9460000e+00   6.6588750e-01  -6.7500000e-01  -6.7500000e-01
   7.9480000e+00   6.4155000e-01  -6.5000000e-01  -6.5000000e-01
   7.9500000e+00   6.1718750e-01  -6.2500000e-01  -6.2500000e-01
   7.9520000e+00   5.9280000e-01  -6.0000000e-01  -6.0000000e-01
   7.9540000e+00   5.6838750e-01  -5.7500000e-01  -5.7500000e-01
   7.9560000e+00   5.4395000e-01  -5.5000000e-01  -5.5000000e-01
   7.9580000e+00   5.1948750e-01  -5.2500000e-01  -5.2500000e-01
   7.9600000e+00   4.9500000e-01  -5.0000000e-01  -5.0000000e-01
   7.9620000e+00   4.7048750e-01  -4.7500000e-01  -4.7500000e-01
   7.9640000e+00   4.4595000e-01  -4.5000000e-01  -4.5000000e-01
   7.9660000e+00   4.2138750e-01  -4.2500000e-01  -4.2500000e-01
   7.9680000e+00   3.9680000e-01  -4.0000000e-01  -4.0000000e-01
   7.9700000e+00   3.7218750e-01  -3.7500000e-01  -3.7500000e-01
   7.9720000e+00   3.4755000e-01  -3.5000000e-01  -3.5000000e-01
   7.9740000e+00   3.2288750e-01  -3.2500000e-01  -3.2500000e-01
   7.9760000e+00   2.9820000e-01  -3.0000000e-01  -3.0000000e-01
   7.9780000e+00   2.7348750e-01  -2.7500000e-01  -2.7500000e-01
   7.9800000e+00   2.4875000e-01  -2.5000000e-01  -2.5000000e-01
   7.9820000e+00   2.2398750e-01  -2.2500000e-01  -2.2500000e-01
   7.9840000e+00   1.9920000e-01  -2.0000000e-01  -2.0000000e-01
   7.9860000e+00   1.7438750e-01  -1.7500000e-01  -1.7500000e-01
   7.9880000e+00   1.4955000e-01  -1.5000000e-01  -1.5000000e-01
   7.9900000e+00   1.2468750e-01  -1.2500000e-01  -1.2500000e-01
   7.9900500e+00   1.2406562e-01  -1.2437500e-01  -1.2437500e-01
   7.9901000e+00   1.2344372e-01  -1.2375000e-01  -1.2375000e-01
   7.9901500e+00   1.2282180e-01  -1.2312500e-01  -1.2312500e-01
   7.9902000e+00   1.2219988e-01  -1.2250000e-01  -1.2250000e-01
   7.9902500e+00   1.2157793e-01  -1.2187500e-01  -1.2187500e-01
   7.9903000e+00   1.2095597e-01  -1.2125000e-01  -1.2125000e-01
   7.9903500e+00   1.2033399e-01  -1.2062500e-01  -1.2062500e-01
   7.9904000e+00   1.1971200e-01  -1.2000000e-01  -1.2000000e-01
   7.9904500e+00   1.1908999e-01  -1.1937500e-01  -1.1937500e-01
   7.9905000e+00   1.1846797e-01  -1.1875000e-01  -1.1875000e-01
   7.9905500e+00   1.1784593e-01  -1.1812500e-01  -1.1812500e-01
   7.9906000e+00   1.1722387e-01  -1.1750000e-01  -1.1750000e-01
   7.9906500e+00   1.1660180e-01  -1.1687500e-01  -1.1687500e-01
   7.9907000e+00   1.1597972e-01  -1.1625000e-01  -1.1625000e-01
   7.9907500e+00   1.1535762e-01  -1.1562500e-01  -1.1562500e-01
   7.9908000e+00   1.1473550e-01  -1.1500000e-01  -1.1500000e-01
   7.9908500e+00   1.1411337e-01  -1.1437500e-01  -1.1437500e-01
   7.9909000e+00   1.1349122e-01  -1.1375000e-01  -1.1375000e-01
   7.9909500e+00   1.1286905e-01  -1.1312500e-01  -1.1312500e-01
   7.9910000e+00   1.1224688e-01  -1.1250000e-01  -1.1250000e-01
   7.9910500e+00   1.1162468e-01  -1.1187500e-01  -1.1187500e-01
   7.9911000e+00   1.1100247e-01  -1.1125000e-01  -1.1125000e-01
   7.9911500e+00   1.1038024e-01  -1.1062500e-01  -1.1062500e-01
   7.9912000e+00   1.0975800e-01  -1.1000000e-01  -1.1000000e-01
   7.9912500e+00   1.0913574e-01  -1.0937500e-01  -1.0937500e-01
   7.9913000e+00   1.0851347e-01  -1.0875000e-01  -1.0875000e-01
   7.9913500e+00   1.0789118e-01  -1.0812500e-01  -1.0812500e-01
   7.9914000e+00   1.0726887e-01  -1.0750000e-01  -1.0750000e-01
   7.9914500e+00   1.0664655e-01  -1.0687500e-01  -1.0687500e-01
   7.9915000e+00   1.0602422e-01  -1.0625000e-01  -1.0625000e-01
   7.9915500e+00   1.0540187e-01  -1.0562500e-01  -1.0562500e-01
   7.9916000e+00   1.0477950e-01  -1.0500000e-01  -1.0500000e-01
   7.9916500e+00   1.0415712e-01  -1.0437500e-01  -1.0437500e-01
   7.9917000e+00   1.0353472e-01  -1.0375000e-01  -1.0375000e-01
   7.9917500e+00   1.0291230e-01  -1.0312500e-01  -1.0312500e-01
   7.9918000e+00   1.0228988e-01  -1.0250000e-01  -1.0250000e-01
   7.9918500e+00   1.0166743e-01  -1.0187500e-01  -1.0187500e-01
   7.9919000e+00   1.0104497e-01  -1.0125000e-01  -1.0125000e-01
   7.9919500e+00   1.0042249e-01  -1.0062500e-01  -1.0062500e-01
   7.9920000e+00   9.9800000e-02  -1.0000000e-01  -1.0000000e-01
   7.9920500e+00   9.9177492e-02  -9.9375000e-02  -9.9375000e-02
   7.9921000e+00   9.8554969e-02  -9.8750000e-02  -9.8750000e-02
   7.9921500e+00   9.7932430e-02  -9.8125000e-02  -9.8125000e-02
   7.9922000e+00   9.7309875e-02  -9.7500000e-02  -9.7500000e-02
   7.9922500e+00   9.6687305e-02  -9.6875000e-02  -9.6875000e-02
   7.9923000e+00   9.6064719e-02  -9.6250000e-02  -9.6250000e-02
   7.9923500e+00   9.5442117e-02  -9.5625000e-02  -9.5625000e-02
   7.9924000e+00   9.4819500e-02  -9.5000000e-02  -9.5000000e-02
   7.9924500e+00   9.4196867e-02  -9.4375000e-02  -9.4375000e-02
   7.9925000e+00   9.3574219e-02  -9.3750000e-02  -9.3750000e-02
   7.9925500e+00   9.2951555e-02  -9.3125000e-02  -9.3125000e-02
   7.9926000e+00   9.2328875e-02  -9.2500000e-02  -9.2500000e-02
   7.9926500e+00   9.1706180e-02  -9.1875000e-02  -9.1875000e-02
   7.9927000e+00   9.1083469e-02  -9.1250000e-02  -9.1250000e-02
   7.9927500e+00   9.0460742e-02  -9.0625000e-02  -9.0625000e-02
   7.9928000e+00   8.9838000e-02  -9.0000000e-02  -9.0000000e-02
   7.9928500e+00   8.9215242e-02  -8.9375000e-02  -8.9375000e-02
   7.9929000e+00   8.8592469e-02  -8.8750000e-02  -8.8750000e-02
   7.9929500e+00   8.7969680e-02  -8.8125000e-02  -8.8125000e-02
   7.9930000e+00   8.7346875e-02  -8.7500000e-02  -8.7500000e-02
   7.9930500e+00   8.6724055e-02  -8.6875000e-02  -8.6875000e-02
   7.9931000e+00   8.6101219e-02  -8.6250000e-02  -8.6250000e-02
   7.9931500e+00   8.5478367e-02  -8.5625000e-02  -8.5625000e-02
   7.9932000e+00   8.4855500e-02  -8.5000000e-02  -8.5000000e-02
   7.9932500e+00   8.4232617e-02  -8.4375000e-02  -8.4375000e-02
   7.9933000e+00   8.3609719e-02  -8.3750000e-02  -8.3750000e-02
   7.9933500e+00   8.2986805e-02  -8.3125000e-02  -8.3125000e-02
   7.9934000e+00   8.2363875e-02  -8.2500000e-02  -8.2500000e-02
   7.9934500e+00   8.1740930e-02  -8.1875000e-02  -8.1875000e-02
   7.9935000e+00   8.1117969e-02  -8.1250000e-02  -8.1250000e-02
   7.9935500e+00   8.0494992e-02  -8.0625000e-02  -8.0625000e-02
   7.9936000e+00   7.9872000e-02  -8.0000000e-02  -8.0000000e-02
   7.9936500e+00   7.9248992e-02  -7.9375000e-02  -7.9375000e-02
   7.9937000e+00   7.8625969e-02  -7.8750000e-02  -7.8750000e-02
   7.9937500e+00   7.8002930e-02  -7.8125000e-02  -7.8125000e-02
   7.9938000e+00   7.7379875e-02  -7.7500000e-02  -7.7500000e-02
   7.9938500e+00   7.6756805e-02  -7.6875000e-02  -7.6875000e-02
   7.9939000e+00   7.6133719e-02  -7.6250000e-02  -7.6250000e-02
   7.9939500e+00   7.5510617e-02  -7.5625000e-02  -7.5625000e-02
   7.9940000e+00   7.4887500e-02  -7.5000000e-02  -7.5000000e-02
   7.9940500e+00   7.4264367e-02  -7.4375000e-02  -7.4375000e-02
   7.9941000e+00   7.3641219e-02  -7.3750000e-02  -7.3750000e-02
   7.9941500e+00   7.3018055e-02  -7.3125000e-02  -7.3125000e-02
   7.9942000e+00   7.2394875e-02  -7.2500000e-02  -7.2500000e-02
   7.9942500e+00   7.1771680e-02  -7.1875000e-02  -7.1875000e-02
   7.9943000e+00   7.1148469e-02  -7.1250000e-02  -7.1250000e-02
   7.9943500e+00   7.0525242e-02  -7.0625000e-02  -7.0625000e-02
   7.9944000e+00   6.9902000e-02  -7.0000000e-02  -7.0000000e-02
   7.9944500e+00   6.9278742e-02  -6.9375000e-02  -6.9375000e-02
   7.9945000e+00   6.8655469e-02  -6.8750000e-02  -6.8750000e-02
   7.9945500e+00   6.8032180e-02  -6.8125000e-02  -6.8125000e-02
   7.9946000e+00   6.7408875e-02  -6.7500000e-02  -6.7500000e-02
   7.9946500e+00   6.6785555e-02  -6.6875000e-02  -6.6875000e-02
   7.9947000e+00   6.6162219e-02  -6.6250000e-02  -6.6250000e-02
   7.9947500e+00   6.5538867e-02  -6.5625000e-02  -6.5625000e-02
   7.9948000e+00   6.4915500e-02  -6.5000000e-02  -6.5000000e-02
   7.9948500e+00   6.4292117e-02  -6.4375000e-02  -6.4375000e-02
   7.9949000e+00   6.3668719e-02  -6.3750000e-02  -6.3750000e-02
   7.9949500e+00   6.3045305e-02  -6.3125000e-02  -6.3125000e-02
   7.9950000e+00   6.2421875e-02  -6.2500000e-02  -6.2500000e-02
   7.9950500e+00   6.1798430e-02  -6.1875000e-02  -6.1875000e-02
   7.9951000e+00   6.1174969e-02  -6.1250000e-02  -6.1250000e-02
   7.9951500e+00   6.0551492e-02  -6.0625000e-02  -6.0625000e-02
   7.9952000e+00   5.9928000e-02  -6.0000000e-02  -6.0000000e-02
   7.9952500e+00   5.9304492e-02  -5.9375000e-02  -5.9375000e-02
   7.9953000e+00   5.8680969e-02  -5.8750000e-02  -5.8750000e-02
   7.9953500e+00   5.8057430e-02  -5.8125000e-02  -5.8125000e-02
   7.9954000e+00   5.7433875e-02  -5.7500000e-02  -5.7500000e-02
   7.9954500e+00   5.6810305e-02  -5.6875000e-02  -5.6875000e-02
   7.9955000e+00   5.6186719e-02  -5.6250000e-02  -5.6250000e-02
   7.9955500e+00   5.5563117e-02  -5.5625000e-02  -5.5625000e-02
   7.9956000e+00   5.4939500e-02  -5.5000000e-02  -5.5000000e-02
   7.9956500e+00   5.4315867e-02  -5.4375000e-02  -5.4375000e-02
   7.9957000e+00   5.3692219e-02  -5.3750000e-02  -5.3750000e-02
   7.9957500e+00   5.3068555e-02  -5.3125000e-02  -5.3125000e-02
   7.9958000e+00   5.2444875e-02  -5.2500000e-02  -5.2500000e-02
   7.9958500e+00   5.1821180e-02  -5.1875000e-02  -5.1875000e-02
   7.9959000e+00   5.1197469e-02  -5.1250000e-02  -5.1250000e-02
   7.9959500e+00   5.0573742e-02  -5.0625000e-02  -5.0625000e-02
   7.9960000e+00   4.9950000e-02  -5.0000000e-02  -5.0000000e-02
   7.9960500e+00   4.9326242e-02  -4.9375000e-02  -4.9375000e-02
   7.9961000e+00   4.8702469e-02  -4.8750000e-02  -4.8750000e-02
   7.9961500e+00   4.8078680e-02  -4.8125000e-02  -4.8125000e-02
   7.9962000e+00   4.7454875e-02  -4.7500000e-02  -4.7500000e-02
   7.9962500e+00   4.6831055e-02  -4.6875000e-02  -4.6875000e-02
   7.9963000e+00   4.6207219e-02  -4.6250000e-02  -4.6250000e-02
   7.9963500e+00   4.5583367e-02  -4.5625000e-02  -4.5625000e-02
   7.9964000e+00   4.4959500e-02  -4.5000000e-02  -4.5000000e-02
   7.9964500e+00   4.4335617e-02  -4.4375000e-02  -4.4375000e-02
   7.9965000e+00   4.3711719e-02  -4.3750000e-02  -4.3750000e-02
   7.9965500e+00   4.3087805e-02  -4.3125000e-02  -4.3125000e-02
   7.9966000e+00   4.2463875e-02  -4.2500000e-02  -4.2500000e-02
   7.9966500e+00   4.1839930e-02  -4.1875000e-02  -4.1875000e-02
   7.9967000e+00   4.1215969e-02  -4.1250000e-02  -4.1250000e-02
   7.9967500e+00   4.0591992e-02  -4.0625000e-02  -4.0625000e-02
   7.9968000e+00   3.9968000e-02  -4.0000000e-02  -4.0000000e-02
   7.9968500e+00   3.9343992e-02  -3.9375000e-02  -3.9375000e-02
   7.9969000e+00   3.8719969e-02  -3.8750000e-02  -3.8750000e-02
   7.9969500e+00   3.8095930e-02  -3.8125000e-02  -3.8125000e-02
   7.9970000e+00   3.7471875e-02  -3.7500000e-02  -3.7500000e-02
   7.9970500e+00   3.6847805e-02  -3.6875000e-02  -3.6875000e-02
   7.9971000e+00   3.6223719e-02  -3.6250000e-02  -3.6250000e-02
   7.9971500e+00   3.5599617e-02  -3.5625000e-02  -3.5625000e-02
   7.9972000e+00   3.4975500e-02  -3.5000000e-02  -3.5000000e-02
   7.9972500e+00   3.4351367e-02  -3.4375000e-02  -3.4375000e-02
   7.9973000e+00   3.3727219e-02  -3.3750000e-02  -3.3750000e-02
   7.9973500e+00   3.3103055e-02  -3.3125000e-02  -3.3125000e-02
   7.9974000e+00   3.2478875e-02  -3.2500000e-02  -3.2500000e-02
   7.9974500e+00   3.1854680e-02  -3.1875000e-02  -3.1875000e-02
   7.9975000e+00   3.1230469e-02  -3.1250000e-02  -3.1250000e-02
   7.9975500e+00   3.0606242e-02  -3.0625000e-02  -3.0625000e-02
   7.9976000e+00   2.9982000e-02  -3.0000000e-02  -3.0000000e-02
   7.9976500e+00   2.9357742e-02  -2.9375000e-02  -2.9375000e-02
   7.9977000e+00   2.8733469e-02  -2.8750000e-02  -2.8750000e-02
   7.9977500e+00   2.8109180e-02  -2.8125000e-02  -2.8125000e-02
   7.9978000e+00   2.7484875e-02  -2.7500000e-02  -2.7500000e-02
   7.9978500e+00   2.6860555e-02  -2.6875000e-02  -2.6875000e-02
   7.9979000e+00   2.6236219e-02  -2.6250000e-02  -2.6250000e-02
   7.9979500e+00   2.5611867e-02  -2.5625000e-02  -2.5625000e-02
   7.9980000e+00   2.4987500e-02  -2.5000000e-02  -2.5000000e-02
   7.9980500e+00   2.4363117e-02  -2.4375000e-02  -2.4375000e-02
   7.9981000e+00   2.3738719e-02  -2.3750000e-02  -2.3750000e-02
   7.9981500e+00   2.3114305e-02  -2.3125000e-02  -2.3125000e-02
   7.9982000e+00   2.2489875e-02  -2.2500000e-02  -2.2500000e-02
   7.9982500e+00   2.1865430e-02  -2.1875000e-02  -2.1875000e-02
   7.9983000e+00   2.1240969e-02  -2.1250000e-02  -2.1250000e-02
   7.9983500e+00   2.0616492e-02  -2.0625000e-02  -2.0625000e-02
   7.9984000e+00   1.9992000e-02  -2.0000000e-02  -2.0000000e-02
   7.9984500e+00   1.9367492e-02  -1.9375000e-02  -1.9375000e-02
   7.9985000e+00   1.8742969e-02  -1.8750000e-02  -1.8750000e-02
   7.9985500e+00   1.8118430e-02  -1.8125000e-02  -1.8125000e-02
   7.9986000e+00   1.7493875e-02  -1.7500000e-02  -1.7500000e-02
   7.9986500e+00   1.6869305e-02  -1.6875000e-02  -1.6875000e-02
   7.9987000e+00   1.6244719e-02  -1.6250000e-02  -1.6250000e-02
   7.9987500e+00   1.5620117e-02  -1.5625000e-02  -1.5625000e-02
   7.9988000e+00   1.4995500e-02  -1.5000000e-02  -1.5000000e-02
   7.9988500e+00   1.4370867e-02  -1.4375000e-02  -1.4375000e-02
   7.9989000e+00   1.3746219e-02  -1.3750000e-02  -1.3750000e-02
   7.9989500e+00   1.3121555e-02  -1.3125000e-02  -1.3125000e-02
   7.9990000e+00   1.2496875e-02  -1.2500000e-02  -1.2500000e-02
   7.9990500e+00   1.1872180e-02  -1.1875000e-02  -1.1875000e-02
   7.9991000e+00   1.1247469e-02  -1.1250000e-02  -1.1250000e-02
   7.9991500e+00   1.0622742e-02  -1.0625000e-02  -1.0625000e-02
   7.9992000e+00   9.9980000e-03  -1.0000000e-02  -1.0000000e-02
   7.9992500e+00   9.3732422e-03  -9.3750000e-03  -9.3750000e-03
   7.9993000e+00   8.7484688e-03  -8.7500000e-03  -8.7500000e-03
   7.9993500e+00   8.1236797e-03  -8.1250000e-03  -8.1250000e-03
   7.9994000e+00   7.4988750e-03  -7.5000000e-03  -7.5000000e-03
   7.9994500e+00   6.8740547e-03  -6.8750000e-03  -6.8750000e-03
   7.9995000e+00   6.2492187e-03  -6.2500000e-03  -6.2500000e-03
   7.9995500e+00   5.6243672e-03  -5.6250000e-03  -5.6250000e-03
   7.9996000e+00   4.9995000e-03  -5.0000000e-03  -5.0000000e-03
   7.9996500e+00   4.3746172e-03  -4.3750000e-03  -4.3750000e-03
   7.9997000e+00   3.7497188e-03  -3.7500000e-03  -3.7500000e-03
   7.9997500e+00   3.1248047e-03  -3.1250000e-03  -3.1250000e-03
   7.9998000e+00   2.4998750e-03  -2.5000000e-03  -2.5000000e-03
   7.9998500e+00   1.8749297e-03  -1.8750000e-03  -1.8750000e-03
   7.9999000e+00   1.2499688e-03  -1.2500000e-03  -1.2500000e-03
   7.9999500e+00   6.2499219e-04  -6.2500000e-04  -6.2500000e-04
   8.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   8.1000000e+00   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   8.2000000e+00   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   8.3000000e+00   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   8.4000000e+00   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   8.5000000e+00   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   8.6000000e+00   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   8.7000000e+00   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   8.8000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   8.9000000e+00   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   9.0000000e+00   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   9.1000000e+00   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   9.2000000e+00   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   9.3000000e+00   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   9.4000000e+00   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   9.5000000e+00   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   9.6000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   9.7000000e+00   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   9.8000000e+00   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   9.9000000e+00   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   1.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   1.0100000e+01   9.6796875e+00   2.5020190e+00  -1.1508503e+00
   1.0200000e+01   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   1.0300000e+01   1.0242187e+01   2.9223870e+00  -8.0281634e-01
   1.0400000e+01   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   1.0500000e+01   1.0742188e+01   3.2802549e+00  -5.1728244e-01
   1.0600000e+01   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   1.0700000e+01   1.1179687e+01   3.5756229e+00  -2.9424853e-01
   1.0800000e+01   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   1.0900000e+01   1.1554688e+01   3.8084909e+00  -1.3371463e-01
   1.1000000e+01   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   1.1100000e+01   1.1867188e+01   3.9788588e+00  -3.5680721e-02
   1.1200000e+01   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   1.1300000e+01   1.2117187e+01   4.0867268e+00  -1.4681480e-04
   1.1400000e+01   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   1.1500000e+01   1.2304688e+01   4.1320947e+00  -2.7112909e-02
   1.1600000e+01   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   1.1700000e+01   1.2429688e+01   4.1149627e+00  -1.1657900e-01
   1.1800000e+01   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   1.1900000e+01   1.2492188e+01   4.0353306e+00  -2.6854510e-01
   1.2000000e+01   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   1.2100000e+01   1.2492188e+01   3.8931986e+00  -4.8301119e-01
   1.2200000e+01   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   1.2300000e+01   1.2429687e+01   3.6885665e+00  -7.5997729e-01
   1.2400000e+01   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   1.2500000e+01   1.2304687e+01   3.4214345e+00  -1.0994434e+00
   1.2600000e+01   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   1.2700000e+01   1.2117187e+01   3.0918024e+00  -1.5014095e+00
   1.2800000e+01   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   1.2900000e+01   1.1867187e+01   2.6996704e+00  -1.9658756e+00
   1.3000000e+01   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   1.3100000e+01   1.1554688e+01   2.2450383e+00  -2.4928417e+00
   1.3200000e+01   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   1.3300000e+01   1.1179687e+01   1.7279063e+00  -3.0823078e+00
   1.3400000e+01   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   1.3500000e+01   1.0742188e+01   1.1482742e+00  -3.7342738e+00
   1.3600000e+01   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   1.3700000e+01   1.0242187e+01   5.0614217e-01  -4.4487399e+00
   1.3800000e+01   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   1.3900000e+01   9.6796875e+00  -1.9848988e-01  -5.2257060e+00
   1.4000000e+01   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   1.4100000e+01   9.0546875e+00  -9.6562193e-01  -6.0651721e+00
   1.4200000e+01   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   1.4300000e+01   8.3671875e+00  -1.7952540e+00  -6.9671382e+00
   1.4400000e+01   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   1.4500000e+01   7.6171875e+00  -2.6873860e+00  -7.9316043e+00
   1.4600000e+01   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   1.4700000e+01   6.8046875e+00  -3.6420181e+00  -8.1250000e+00
   1.4800000e+01   6.3750000e+00  -4.1427716e+00  -7.5000000e+00
   1.4900000e+01   5.9296875e+00  -4.6591501e+00  -6.8750000e+00
   1.5000000e+01   5.4687500e+00  -5.1911536e+00  -6.2500000e+00
   1.5100000e+01   4.9921875e+00  -5.6250000e+00  -5.6250000e+00
   1.5200000e+01   4.5000000e+00  -5.0000000e+00  -5.0000000e+00
   1.5300000e+01   3.9921875e+00  -4.3750000e+00  -4.3750000e+00
   1.5400000e+01   3.4687500e+00  -3.7500000e+00  -3.7500000e+00
   1.5500000e+01   2.9296875e+00  -3.1250000e+00  -3.1250000e+00
   1.5600000e+01   2.3750000e+00  -2.5000000e+00  -2.5000000e+00
   1.5700000e+01   1.8046875e+00  -1.8750000e+00  -1.8750000e+00
   1.5800000e+01   1.2187500e+00  -1.2500000e+00  -1.2500000e+00
   1.5900000e+01   6.1718750e-01  -6.2500000e-01  -6.2500000e-01
   1.5902000e+01   6.0499688e-01  -6.1250000e-01  -6.1250000e-01
   1.5904000e+01   5.9280000e-01  -6.0000000e-01  -6.0000000e-01
   1.5906000e+01   5.8059687e-01  -5.8750000e-01  -5.8750000e-01
   1.5908000e+01   5.6838750e-01  -5.7500000e-01  -5.7500000e-01
   1.5910000e+01   5.5617188e-01  -5.6250000e-01  -5.6250000e-01
   1.5912000e+01   5.4395000e-01  -5.5000000e-01  -5.5000000e-01
   1.5914000e+01   5.3172188e-01  -5.3750000e-01  -5.3750000e-01
   1.5916000e+01   5.1948750e-01  -5.2500000e-01  -5.2500000e-01
   1.5918000e+01   5.0724688e-01  -5.1250000e-01  -5.1250000e-01
   1.5920000e+01   4.9500000e-01  -5.0000000e-01  -5.0000000e-01
   1.5922000e+01   4.8274687e-01  -4.8750000e-01  -4.8750000e-01
   1.5924000e+01   4.7048750e-01  -4.7500000e-01  -4.7500000e-01
   1.5926000e+01   4.5822188e-01  -4.6250000e-01  -4.6250000e-01
   1.5928000e+01   4.4595000e-01  -4.5000000e-01  -4.5000000e-01
   1.5930000e+01   4.3367187e-01  -4.3750000e-01  -4.3750000e-01
   1.5932000e+01   4.2138750e-01  -4.2500000e-01  -4.2500000e-01
   1.5934000e+01   4.0909688e-01  -4.1250000e-01  -4.1250000e-01
   1.5936000e+01   3.9680000e-01  -4.0000000e-01  -4.0000000e-01
   1.5938000e+01   3.8449687e-01  -3.8750000e-01  -3.8750000e-01
   1.5940000e+01   3.7218750e-01  -3.7500000e-01  -3.7500000e-01
   1.5942000e+01   3.5987188e-01  -3.6250000e-01  -3.6250000e-01
   1.5944000e+01   3.4755000e-01  -3.5000000e-01  -3.5000000e-01
   1.5946000e+01   3.3522188e-01  -3.3750000e-01  -3.3750000e-01
   1.5948000e+01   3.2288750e-01  -3.2500000e-01  -3.2500000e-01
   1.5950000e+01   3.1054687e-01  -3.1250000e-01  -3.1250000e-01
   1.5952000e+01   2.9820000e-01  -3.0000000e-01  -3.0000000e-01
   1.5954000e+01   2.8584688e-01  -2.8750000e-01  -2.8750000e-01
   1.5956000e+01   2.7348750e-01  -2.7500000e-01  -2.7500000e-01
   1.5958000e+01   2.6112188e-01  -2.6250000e-01  -2.6250000e-01
   1.5960000e+01   2.4875000e-01  -2.5000000e-01  -2.5000000e-01
   1.5962000e+01   2.3637187e-01  -2.3750000e-01  -2.3750000e-01
   1.5964000e+01   2.2398750e-01  -2.2500000e-01  -2.2500000e-01
   1.5966000e+01   2.1159687e-01  -2.1250000e-01  -2.1250000e-01
   1.5968000e+01   1.9920000e-01  -2.0000000e-01  -2.0000000e-01
   1.5970000e+01   1.8679687e-01  -1.8750000e-01  -1.8750000e-01
   1.5972000e+01   1.7438750e-01  -1.7500000e-01  -1.7500000e-01
   1.5974000e+01   1.6197187e-01  -1.6250000e-01  -1.6250000e-01
   1.5976000e+01   1.4955000e-01  -1.5000000e-01  -1.5000000e-01
   1.5978000e+01   1.3712187e-01  -1.3750000e-01  -1.3750000e-01
   1.5980000e+01   1.2468750e-01  -1.2500000e-01  -1.2500000e-01
   1.5982000e+01   1.1224688e-01  -1.1250000e-01  -1.1250000e-01
   1.5984000e+01   9.9800000e-02  -1.0000000e-01  -1.0000000e-01
   1.5986000e+01   8.7346875e-02  -8.7500000e-02  -8.7500000e-02
   1.5988000e+01   7.4887500e-02  -7.5000000e-02  -7.5000000e-02
   1.5990000e+01   6.2421875e-02  -6.2500000e-02  -6.2500000e-02
   1.5990050e+01   6.2110154e-02  -6.2187500e-02  -6.2187500e-02
   1.5990100e+01   6.1798430e-02  -6.1875000e-02  -6.1875000e-02
   1.5990150e+01   6.1486701e-02  -6.1562500e-02  -6.1562500e-02
   1.5990200e+01   6.1174969e-02  -6.1250000e-02  -6.1250000e-02
   1.5990250e+01   6.0863232e-02  -6.0937500e-02  -6.0937500e-02
   1.5990300e+01   6.0551492e-02  -6.0625000e-02  -6.0625000e-02
   1.5990350e+01   6.0239748e-02  -6.0312500e-02  -6.0312500e-02
   1.5990400e+01   5.9928000e-02  -6.0000000e-02  -6.0000000e-02
   1.5990450e+01   5.9616248e-02  -5.9687500e-02  -5.9687500e-02
   1.5990500e+01   5.9304492e-02  -5.9375000e-02  -5.9375000e-02
   1.5990550e+01   5.8992732e-02  -5.9062500e-02  -5.9062500e-02
   1.5990600e+01   5.8680969e-02  -5.8750000e-02  -5.8750000e-02
   1.5990650e+01   5.8369201e-02  -5.8437500e-02  -5.8437500e-02
   1.5990700e+01   5.8057430e-02  -5.8125000e-02  -5.8125000e-02
   1.5990750e+01   5.7745654e-02  -5.7812500e-02  -5.7812500e-02
   1.5990800e+01   5.7433875e-02  -5.7500000e-02  -5.7500000e-02
   1.5990850e+01   5.7122092e-02  -5.7187500e-02  -5.7187500e-02
   1.5990900e+01   5.6810305e-02  -5.6875000e-02  -5.6875000e-02
   1.5990950e+01   5.6498514e-02  -5.6562500e-02  -5.6562500e-02
   1.5991000e+01   5.6186719e-02  -5.6250000e-02  -5.6250000e-02
   1.5991050e+01   5.5874920e-02  -5.5937500e-02  -5.5937500e-02
   1.5991100e+01   5.5563117e-02  -5.5625000e-02  -5.5625000e-02
   1.5991150e+01   5.5251311e-02  -5.5312500e-02  -5.5312500e-02
   1.5991200e+01   5.4939500e-02  -5.5000000e-02  -5.5000000e-02
   1.5991250e+01   5.4627686e-02  -5.4687500e-02  -5.4687500e-02
   1.5991300e+01   5.4315867e-02  -5.4375000e-02  -5.4375000e-02
   1.5991350e+01   5.4004045e-02  -5.4062500e-02  -5.4062500e-02
   1.5991400e+01   5.3692219e-02  -5.3750000e-02  -5.3750000e-02
   1.5991450e+01   5.3380389e-02  -5.3437500e-02  -5.3437500e-02
   1.5991500e+01   5.3068555e-02  -5.3125000e-02  -5.3125000e-02
   1.5991550e+01   5.2756717e-02  -5.2812500e-02  -5.2812500e-02
   1.5991600e+01   5.2444875e-02  -5.2500000e-02  -5.2500000e-02
   1.5991650e+01   5.2133029e-02  -5.2187500e-02  -5.2187500e-02
   1.5991700e+01   5.1821180e-02  -5.1875000e-02  -5.1875000e-02
   1.5991750e+01   5.1509326e-02  -5.1562500e-02  -5.1562500e-02
   1.5991800e+01   5.1197469e-02  -5.1250000e-02  -5.1250000e-02
   1.5991850e+01   5.0885607e-02  -5.0937500e-02  -5.0937500e-02
   1.5991900e+01   5.0573742e-02  -5.0625000e-02  -5.0625000e-02
   1.5991950e+01   5.0261873e-02  -5.0312500e-02  -5.0312500e-02
   1.5992000e+01   4.9950000e-02  -5.0000000e-02  -5.0000000e-02
   1.5992050e+01   4.9638123e-02  -4.9687500e-02  -4.9687500e-02
   1.5992100e+01   4.9326242e-02  -4.9375000e-02  -4.9375000e-02
   1.5992150e+01   4.9014357e-02  -4.9062500e-02  -4.9062500e-02
   1.5992200e+01   4.8702469e-02  -4.8750000e-02  -4.8750000e-02
   1.5992250e+01   4.8390576e-02  -4.8437500e-02  -4.8437500e-02
   1.5992300e+01   4.8078680e-02  -4.8125000e-02  -4.8125000e-02
   1.5992350e+01   4.7766779e-02  -4.7812500e-02  -4.7812500e-02
   1.5992400e+01   4.7454875e-02  -4.7500000e-02  -4.7500000e-02
   1.5992450e+01   4.7142967e-02  -4.7187500e-02  -4.7187500e-02
   1.5992500e+01   4.6831055e-02  -4.6875000e-02  -4.6875000e-02
   1.5992550e+01   4.6519139e-02  -4.6562500e-02  -4.6562500e-02
   1.5992600e+01   4.6207219e-02  -4.6250000e-02  -4.6250000e-02
   1.5992650e+01   4.5895295e-02  -4.5937500e-02  -4.5937500e-02
   1.5992700e+01   4.5583367e-02  -4.5625000e-02  -4.5625000e-02
   1.5992750e+01   4.5271436e-02  -4.5312500e-02  -4.5312500e-02
   1.5992800e+01   4.4959500e-02  -4.5000000e-02  -4.5000000e-02
   1.5992850e+01   4.4647561e-02  -4.4687500e-02  -4.4687500e-02
   1.5992900e+01   4.4335617e-02  -4.4375000e-02  -4.4375000e-02
   1.5992950e+01   4.4023670e-02  -4.4062500e-02  -4.4062500e-02
   1.5993000e+01   4.3711719e-02  -4.3750000e-02  -4.3750000e-02
   1.5993050e+01   4.3399764e-02  -4.3437500e-02  -4.3437500e-02
   1.5993100e+01   4.3087805e-02  -4.3125000e-02  -4.3125000e-02
   1.5993150e+01   4.2775842e-02  -4.2812500e-02  -4.2812500e-02
   1.5993200e+01   4.2463875e-02  -4.2500000e-02  -4.2500000e-02
   1.5993250e+01   4.2151904e-02  -4.2187500e-02  -4.2187500e-02
   1.5993300e+01   4.1839930e-02  -4.1875000e-02  -4.1875000e-02
   1.5993350e+01   4.1527951e-02  -4.1562500e-02  -4.1562500e-02
   1.5993400e+01   4.1215969e-02  -4.1250000e-02  -4.1250000e-02
   1.5993450e+01   4.0903982e-02  -4.0937500e-02  -4.0937500e-02
   1.5993500e+01   4.0591992e-02  -4.0625000e-02  -4.0625000e-02
   1.5993550e+01   4.0279998e-02  -4.0312500e-02  -4.0312500e-02
   1.5993600e+01   3.9968000e-02  -4.0000000e-02  -4.0000000e-02
   1.5993650e+01   3.9655998e-02  -3.9687500e-02  -3.9687500e-02
   1.5993700e+01   3.9343992e-02  -3.9375000e-02  -3.9375000e-02
   1.5993750e+01   3.9031982e-02  -3.9062500e-02  -3.9062500e-02
   1.5993800e+01   3.8719969e-02  -3.8750000e-02  -3.8750000e-02
   1.5993850e+01   3.8407951e-02  -3.8437500e-02  -3.8437500e-02
   1.5993900e+01   3.8095930e-02  -3.8125000e-02  -3.8125000e-02
   1.5993950e+01   3.7783904e-02  -3.7812500e-02  -3.7812500e-02
   1.5994000e+01   3.7471875e-02  -3.7500000e-02  -3.7500000e-02
   1.5994050e+01   3.7159842e-02  -3.7187500e-02  -3.7187500e-02
   1.5994100e+01   3.6847805e-02  -3.6875000e-02  -3.6875000e-02
   1.5994150e+01   3.6535764e-02  -3.6562500e-02  -3.6562500e-02
   1.5994200e+01   3.6223719e-02  -3.6250000e-02  -3.6250000e-02
   1.5994250e+01   3.5911670e-02  -3.5937500e-02  -3.5937500e-02
   1.5994300e+01   3.5599617e-02  -3.5625000e-02  -3.5625000e-02
   1.5994350e+01   3.5287561e-02  -3.5312500e-02  -3.5312500e-02
   1.5994400e+01   3.4975500e-02  -3.5000000e-02  -3.5000000e-02
   1.5994450e+01   3.4663436e-02  -3.4687500e-02  -3.4687500e-02
   1.5994500e+01   3.4351367e-02  -3.4375000e-02  -3.4375000e-02
   1.5994550e+01   3.4039295e-02  -3.4062500e-02  -3.4062500e-02
   1.5994600e+01   3.3727219e-02  -3.3750000e-02  -3.3750000e-02
   1.5994650e+01   3.3415139e-02  -3.3437500e-02  -3.3437500e-02
   1.5994700e+01   3.3103055e-02  -3.3125000e-02  -3.3125000e-02
   1.5994750e+01   3.2790967e-02  -3.2812500e-02  -3.2812500e-02
   1.5994800e+01   3.2478875e-02  -3.2500000e-02  -3.2500000e-02
   1.5994850e+01   3.2166779e-02  -3.2187500e-02  -3.2187500e-02
   1.5994900e+01   3.1854680e-02  -3.1875000e-02  -3.1875000e-02
   1.5994950e+01   3.1542576e-02  -3.1562500e-02  -3.1562500e-02
   1.5995000e+01   3.1230469e-02  -3.1250000e-02  -3.1250000e-02
   1.5995050e+01   3.0918357e-02  -3.0937500e-02  -3.0937500e-02
   1.5995100e+01   3.0606242e-02  -3.0625000e-02  -3.0625000e-02
   1.5995150e+01   3.0294123e-02  -3.0312500e-02  -3.0312500e-02
   1.5995200e+01   2.9982000e-02  -3.0000000e-02  -3.0000000e-02
   1.5995250e+01   2.9669873e-02  -2.9687500e-02  -2.9687500e-02
   1.5995300e+01   2.9357742e-02  -2.9375000e-02  -2.9375000e-02
   1.5995350e+01   2.9045607e-02  -2.9062500e-02  -2.9062500e-02
   1.5995400e+01   2.8733469e-02  -2.8750000e-02  -2.8750000e-02
   1.5995450e+01   2.8421326e-02  -2.8437500e-02  -2.8437500e-02
   1.5995500e+01   2.8109180e-02  -2.8125000e-02  -2.8125000e-02
   1.5995550e+01   2.7797029e-02  -2.7812500e-02  -2.7812500e-02
   1.5995600e+01   2.7484875e-02  -2.7500000e-02  -2.7500000e-02
   1.5995650e+01   2.7172717e-02  -2.7187500e-02  -2.7187500e-02
   1.5995700e+01   2.6860555e-02  -2.6875000e-02  -2.6875000e-02
   1.5995750e+01   2.6548389e-02  -2.6562500e-02  -2.6562500e-02
   1.5995800e+01   2.6236219e-02  -2.6250000e-02  -2.6250000e-02
   1.5995850e+01   2.5924045e-02  -2.5937500e-02  -2.5937500e-02
   1.5995900e+01   2.5611867e-02  -2.5625000e-02  -2.5625000e-02
   1.5995950e+01   2.5299686e-02  -2.5312500e-02  -2.5312500e-02
   1.5996000e+01   2.4987500e-02  -2.5000000e-02  -2.5000000e-02
   1.5996050e+01   2.4675311e-02  -2.4687500e-02  -2.4687500e-02
   1.5996100e+01   2.4363117e-02  -2.4375000e-02  -2.4375000e-02
   1.5996150e+01   2.4050920e-02  -2.4062500e-02  -2.4062500e-02
   1.5996200e+01   2.3738719e-02  -2.3750000e-02  -2.3750000e-02
   1.5996250e+01   2.3426514e-02  -2.3437500e-02  -2.3437500e-02
   1.5996300e+01   2.3114305e-02  -2.3125000e-02  -2.3125000e-02
   1.5996350e+01   2.2802092e-02  -2.2812500e-02  -2.2812500e-02
   1.5996400e+01   2.2489875e-02  -2.2500000e-02  -2.2500000e-02
   1.5996450e+01   2.2177654e-02  -2.2187500e-02  -2.2187500e-02
   1.5996500e+01   2.1865430e-02  -2.1875000e-02  -2.1875000e-02
   1.5996550e+01   2.1553201e-02  -2.1562500e-02  -2.1562500e-02
   1.5996600e+01   2.1240969e-02  -2.1250000e-02  -2.1250000e-02
   1.5996650e+01   2.0928732e-02  -2.0937500e-02  -2.0937500e-02
   1.5996700e+01   2.0616492e-02  -2.0625000e-02  -2.0625000e-02
   1.5996750e+01   2.0304248e-02  -2.0312500e-02  -2.0312500e-02
   1.5996800e+01   1.9992000e-02  -2.0000000e-02  -2.0000000e-02
   1.5996850e+01   1.9679748e-02  -1.9687500e-02  -1.9687500e-02
   1.5996900e+01   1.9367492e-02  -1.9375000e-02  -1.9375000e-02
   1.5996950e+01   1.9055232e-02  -1.9062500e-02  -1.9062500e-02
   1.5997000e+01   1.8742969e-02  -1.8750000e-02  -1.8750000e-02
   1.5997050e+01   1.8430701e-02  -1.8437500e-02  -1.8437500e-02
   1.5997100e+01   1.8118430e-02  -1.8125000e-02  -1.8125000e-02
   1.5997150e+01   1.7806154e-02  -1.7812500e-02  -1.7812500e-02
   1.5997200e+01   1.7493875e-02  -1.7500000e-02  -1.7500000e-02
   1.5997250e+01   1.7181592e-02  -1.7187500e-02  -1.7187500e-02
   1.5997300e+01   1.6869305e-02  -1.6875000e-02  -1.6875000e-02
   1.5997350e+01   1.6557014e-02  -1.6562500e-02  -1.6562500e-02
   1.5997400e+01   1.6244719e-02  -1.6250000e-02  -1.6250000e-02
   1.5997450e+01   1.5932420e-02  -1.5937500e-02  -1.5937500e-02
   1.5997500e+01   1.5620117e-02  -1.5625000e-02  -1.5625000e-02
   1.5997550e+01   1.5307811e-02  -1.5312500e-02  -1.5312500e-02
   1.5997600e+01   1.4995500e-02  -1.5000000e-02  -1.5000000e-02
   1.5997650e+01   1.4683186e-02  -1.4687500e-02  -1.4687500e-02
   1.5997700e+01   1.4370867e-02  -1.4375000e-02  -1.4375000e-02
   1.5997750e+01   1.4058545e-02  -1.4062500e-02  -1.4062500e-02
   1.5997800e+01   1.3746219e-02  -1.3750000e-02  -1.3750000e-02
   1.5997850e+01   1.3433889e-02  -1.3437500e-02  -1.3437500e-02
   1.5997900e+01   1.3121555e-02  -1.3125000e-02  -1.3125000e-02
   1.5997950e+01   1.2809217e-02  -1.2812500e-02  -1.2812500e-02
   1.5998000e+01   1.2496875e-02  -1.2500000e-02  -1.2500000e-02
   1.5998050e+01   1.2184529e-02  -1.2187500e-02  -1.2187500e-02
   1.5998100e+01   1.1872180e-02  -1.1875000e-02  -1.1875000e-02
   1.5998150e+01   1.1559826e-02  -1.1562500e-02  -1.1562500e-02
   1.5998200e+01   1.1247469e-02  -1.1250000e-02  -1.1250000e-02
   1.5998250e+01   1.0935107e-02  -1.0937500e-02  -1.0937500e-02
   1.5998300e+01   1.0622742e-02  -1.0625000e-02  -1.0625000e-02
   1.5998350e+01   1.0310373e-02  -1.0312500e-02  -1.0312500e-02
   1.5998400e+01   9.9980000e-03  -1.0000000e-02  -1.0000000e-02
   1.5998450e+01   9.6856230e-03  -9.6875000e-03  -9.6875000e-03
   1.5998500e+01   9.3732422e-03  -9.3750000e-03  -9.3750000e-03
   1.5998550e+01   9.0608574e-03  -9.0625000e-03  -9.0625000e-03
   1.5998600e+01   8.7484688e-03  -8.7500000e-03  -8.7500000e-03
   1.5998650e+01   8.4360762e-03  -8.4375000e-03  -8.4375000e-03
   1.5998700e+01   8.1236797e-03  -8.1250000e-03  -8.1250000e-03
   1.5998750e+01   7.8112793e-03  -7.8125000e-03  -7.8125000e-03
   1.5998800e+01   7.4988750e-03  -7.5000000e-03  -7.5000000e-03
   1.5998850e+01   7.1864668e-03  -7.1875000e-03  -7.1875000e-03
   1.5998900e+01   6.8740547e-03  -6.8750000e-03  -6.8750000e-03
   1.5998950e+01   6.5616387e-03  -6.5625000e-03  -6.5625000e-03
   1.5999000e+01   6.2492187e-03  -6.2500000e-03  -6.2500000e-03
   1.5999050e+01   5.9367949e-03  -5.9375000e-03  -5.9375000e-03
   1.5999100e+01   5.6243672e-03  -5.6250000e-03  -5.6250000e-03
   1.5999150e+01   5.3119355e-03  -5.3125000e-03  -5.3125000e-03
   1.5999200e+01   4.9995000e-03  -5.0000000e-03  -5.0000000e-03
   1.5999250e+01   4.6870605e-03  -4.6875000e-03  -4.6875000e-03
   1.5999300e+01   4.3746172e-03  -4.3750000e-03  -4.3750000e-03
   1.5999350e+01   4.0621699e-03  -4.0625000e-03  -4.0625000e-03
   1.5999400e+01   3.7497188e-03  -3.7500000e-03  -3.7500000e-03
   1.5999450e+01   3.4372637e-03  -3.4375000e-03  -3.4375000e-03
   1.5999500e+01   3.1248047e-03  -3.1250000e-03  -3.1250000e-03
   1.5999550e+01   2.8123418e-03  -2.8125000e-03  -2.8125000e-03
   1.5999600e+01   2.4998750e-03  -2.5000000e-03  -2.5000000e-03
   1.5999650e+01   2.1874043e-03  -2.1875000e-03  -2.1875000e-03
   1.5999700e+01   1.8749297e-03  -1.8750000e-03  -1.8750000e-03
   1.5999750e+01   1.5624512e-03  -1.5625000e-03  -1.5625000e-03
   1.5999800e+01   1.2499688e-03  -1.2500000e-03  -1.2500000e-03
   1.5999850e+01   9.3748242e-04  -9.3750000e-04  -9.3750000e-04
   1.5999900e+01   6.2499219e-04  -6.2500000e-04  -6.2500000e-04
   1.5999950e+01   3.1249805e-04  -3.1250000e-04  -3.1250000e-04
   1.6000000e+01   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   1.6100000e+01   3.1054688e-01  -5.4102681e+00  -8.3217134e+00
   1.6200000e+01   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   1.6300000e+01   9.1992187e-01  -4.8719591e+00  -7.8195715e+00
   1.6400000e+01   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   1.6500000e+01   1.5136719e+00  -4.3492751e+00  -7.3330545e+00
   1.6600000e+01   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   1.6700000e+01   2.0917969e+00  -3.8422162e+00  -6.8621626e+00
   1.6800000e+01   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   1.6900000e+01   2.6542969e+00  -3.3507822e+00  -6.4068956e+00
   1.7000000e+01   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   1.7100000e+01   3.2011719e+00  -2.8749732e+00  -5.9672536e+00
   1.7200000e+01   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   1.7300000e+01   3.7324219e+00  -2.4147892e+00  -5.5432367e+00
   1.7400000e+01   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   1.7500000e+01   4.2480469e+00  -1.9702303e+00  -5.1348447e+00
   1.7600000e+01   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   1.7700000e+01   4.7480469e+00  -1.5412963e+00  -4.7420778e+00
   1.7800000e+01   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   1.7900000e+01   5.2324219e+00  -1.1279873e+00  -4.3649358e+00
   1.8000000e+01   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   1.8100000e+01   5.7011719e+00  -7.3030332e-01  -4.0034189e+00
   1.8200000e+01   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   1.8300000e+01   6.1542969e+00  -3.4824435e-01  -3.6575269e+00
   1.8400000e+01   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   1.8500000e+01   6.5917969e+00   1.8189627e-02  -3.3272600e+00
   1.8600000e+01   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   1.8700000e+01   7.0136719e+00   3.6899860e-01  -3.0126180e+00
   1.8800000e+01   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   1.8900000e+01   7.4199219e+00   7.0418258e-01  -2.7136011e+00
   1.9000000e+01   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   1.9100000e+01   7.8105469e+00   1.0237416e+00  -2.4302091e+00
   1.9200000e+01   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   1.9300000e+01   8.1855469e+00   1.3276755e+00  -2.1624422e+00
   1.9400000e+01   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   1.9500000e+01   8.5449219e+00   1.6159845e+00  -1.9103002e+00
   1.9600000e+01   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   1.9700000e+01   8.8886719e+00   1.8886685e+00  -1.6737833e+00
   1.9800000e+01   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   1.9900000e+01   9.2167969e+00   2.1457275e+00  -1.4528913e+00
   2.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   2.0100000e+01   9.5292969e+00   2.3871614e+00  -1.2476244e+00
   2.0200000e+01   9.6796875e+00   2.5020190e+00  -1.1508503e+00
   2.0300000e+01   9.8261719e+00   2.6129704e+00  -1.0579824e+00
   2.0400000e+01   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   2.0500000e+01   1.0107422e+01   2.8231544e+00  -8.8396545e-01
   2.0600000e+01   1.0242187e+01   2.9223870e+00  -8.0281634e-01
   2.0700000e+01   1.0373047e+01   3.0177134e+00  -7.2557349e-01
   2.0800000e+01   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   2.0900000e+01   1.0623047e+01   3.1966473e+00  -5.8280654e-01
   2.1000000e+01   1.0742188e+01   3.2802549e+00  -5.1728244e-01
   2.1100000e+01   1.0857422e+01   3.3599563e+00  -4.5566459e-01
   2.1200000e+01   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   2.1300000e+01   1.1076172e+01   3.5076403e+00  -3.4414763e-01
   2.1400000e+01   1.1179687e+01   3.5756229e+00  -2.9424853e-01
   2.1500000e+01   1.1279297e+01   3.6396993e+00  -2.4825568e-01
   2.1600000e+01   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   2.1700000e+01   1.1466797e+01   3.7561332e+00  -1.6798873e-01
   2.1800000e+01   1.1554688e+01   3.8084909e+00  -1.3371463e-01
   2.1900000e+01   1.1638672e+01   3.8569422e+00  -1.0334678e-01
   2.2000000e+01   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   2.2100000e+01   1.1794922e+01   3.9421262e+00  -5.4329822e-02
   2.2200000e+01   1.1867188e+01   3.9788588e+00  -3.5680721e-02
   2.2300000e+01   1.1935547e+01   4.0116852e+00  -2.0937869e-02
   2.2400000e+01   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   2.2500000e+01   1.2060547e+01   4.0656191e+00  -3.1709163e-03
   2.2600000e+01   1.2117187e+01   4.0867268e+00  -1.4681480e-04
   2.2700000e+01   1.2169922e+01   4.1039281e+00  -1.0289633e-03
   2.2800000e+01   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   2.2900000e+01   1.2263672e+01   4.1266121e+00  -1.4512010e-02
   2.3000000e+01   1.2304688e+01   4.1320947e+00  -2.7112909e-02
   2.3100000e+01   1.2341797e+01   4.1336711e+00  -4.3620057e-02
   2.3200000e+01   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   2.3300000e+01   1.2404297e+01   4.1251050e+00  -8.8353104e-02
   2.3400000e+01   1.2429688e+01   4.1149627e+00  -1.1657900e-01
   2.3500000e+01   1.2451172e+01   4.1009140e+00  -1.4871115e-01
   2.3600000e+01   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   2.3700000e+01   1.2482422e+01   4.0610980e+00  -2.2469420e-01
   2.3800000e+01   1.2492188e+01   4.0353306e+00  -2.6854510e-01
   2.3900000e+01   1.2498047e+01   4.0056570e+00  -3.1630225e-01
   2.4000000e+01   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   2.4100000e+01   1.2498047e+01   3.9345909e+00  -4.2353529e-01
   2.4200000e+01   1.2492188e+01   3.8931986e+00  -4.8301119e-01
   2.4300000e+01   1.2482422e+01   3.8478999e+00  -5.4639334e-01
   2.4400000e+01   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   2.4500000e+01   1.2451172e+01   3.7455839e+00  -6.8487639e-01
   2.4600000e+01   1.2429687e+01   3.6885665e+00  -7.5997729e-01
   2.4700000e+01   1.2404297e+01   3.6276429e+00  -8.3898443e-01
   2.4800000e+01   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   2.4900000e+01   1.2341797e+01   3.4940768e+00  -1.0087175e+00
   2.5000000e+01   1.2304687e+01   3.4214345e+00  -1.0994434e+00
   2.5100000e+01   1.2263672e+01   3.3448858e+00  -1.1940755e+00
   2.5200000e+01   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   2.5300000e+01   1.2169922e+01   3.1800698e+00  -1.3950586e+00
   2.5400000e+01   1.2117187e+01   3.0918024e+00  -1.5014095e+00
   2.5500000e+01   1.2060547e+01   2.9996288e+00  -1.6116666e+00
   2.5600000e+01   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   2.5700000e+01   1.1935547e+01   2.8035628e+00  -1.8438997e+00
   2.5800000e+01   1.1867187e+01   2.6996704e+00  -1.9658756e+00
   2.5900000e+01   1.1794922e+01   2.5918717e+00  -2.0917577e+00
   2.6000000e+01   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   2.6100000e+01   1.1638672e+01   2.3645557e+00  -2.3552408e+00
   2.6200000e+01   1.1554688e+01   2.2450383e+00  -2.4928417e+00
   2.6300000e+01   1.1466797e+01   2.1216147e+00  -2.6343488e+00
   2.6400000e+01   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   2.6500000e+01   1.1279297e+01   1.8630487e+00  -2.9290819e+00
   2.6600000e+01   1.1179687e+01   1.7279063e+00  -3.0823078e+00
   2.6700000e+01   1.1076172e+01   1.5888576e+00  -3.2394399e+00
   2.6800000e+01   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   2.6900000e+01   1.0857422e+01   1.2990416e+00  -3.5654230e+00
   2.7000000e+01   1.0742188e+01   1.1482742e+00  -3.7342738e+00
   2.7100000e+01   1.0623047e+01   9.9360058e-01  -3.9070310e+00
   2.7200000e+01   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   2.7300000e+01   1.0373047e+01   6.7253456e-01  -4.2642640e+00
   2.7400000e+01   1.0242187e+01   5.0614217e-01  -4.4487399e+00
   2.7500000e+01   1.0107422e+01   3.3584353e-01  -4.6371221e+00
   2.7600000e+01   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   2.7700000e+01   9.8261719e+00  -1.6472491e-02  -5.0256051e+00
   2.7800000e+01   9.6796875e+00  -1.9848988e-01  -5.2257060e+00
   2.7900000e+01   9.5292969e+00  -3.8441351e-01  -5.4297132e+00
   2.8000000e+01   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   2.8100000e+01   9.2167969e+00  -7.6797954e-01  -5.8494462e+00
   2.8200000e+01   9.0546875e+00  -9.6562193e-01  -6.0651721e+00
   2.8300000e+01   8.8886719e+00  -1.1671706e+00  -6.2848043e+00
   2.8400000e+01   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   2.8500000e+01   8.5449219e+00  -1.5819866e+00  -6.7357873e+00
   2.8600000e+01   8.3671875e+00  -1.7952540e+00  -6.9671382e+00
   2.8700000e+01   8.1855469e+00  -2.0124276e+00  -7.2023954e+00
   2.8800000e+01   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   2.8900000e+01   7.8105469e+00  -2.4584936e+00  -7.6846284e+00
   2.9000000e+01   7.6171875e+00  -2.6873860e+00  -7.9316043e+00
   2.9100000e+01   7.4199219e+00  -2.9201847e+00  -8.1824865e+00
   2.9200000e+01   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   2.9300000e+01   7.0136719e+00  -3.3975007e+00  -8.4375000e+00
   2.9400000e+01   6.8046875e+00  -3.6420181e+00  -8.1250000e+00
   2.9500000e+01   6.5917969e+00  -3.8904417e+00  -7.8125000e+00
   2.9600000e+01   6.3750000e+00  -4.1427716e+00  -7.5000000e+00
   2.9700000e+01   6.1542969e+00  -4.3990077e+00  -7.1875000e+00
   2.9800000e+01   5.9296875e+00  -4.6591501e+00  -6.8750000e+00
   2.9900000e+01   5.7011719e+00  -4.9231988e+00  -6.5625000e+00
   3.0000000e+01   5.4687500e+00  -5.1911536e+00  -6.2500000e+00
   3.0100000e+01   5.2324219e+00  -5.4630148e+00  -5.9375000e+00
   3.0200000e+01   4.9921875e+00  -5.6250000e+00  -5.6250000e+00
   3.0300000e+01   4.7480469e+00  -5.3125000e+00  -5.3125000e+00
   3.0400000e+01   4.5000000e+00  -5.0000000e+00  -5.0000000e+00
   3.0500000e+01   4.2480469e+00  -4.6875000e+00  -4.6875000e+00
   3.0600000e+01   3.9921875e+00  -4.3750000e+00  -4.3750000e+00
   3.0700000e+01   3.7324219e+00  -4.0625000e+00  -4.0625000e+00
   3.0800000e+01   3.4687500e+00  -3.7500000e+00  -3.7500000e+00
   3.0900000e+01   3.2011719e+00  -3.4375000e+00  -3.4375000e+00
   3.1000000e+01   2.9296875e+00  -3.1250000e+00  -3.1250000e+00
   3.1100000e+01   2.6542969e+00  -2.8125000e+00  -2.8125000e+00
   3.1200000e+01   2.3750000e+00  -2.5000000e+00  -2.5000000e+00
   3.1300000e+01   2.0917969e+00  -2.1875000e+00  -2.1875000e+00
   3.1400000e+01   1.8046875e+00  -1.8750000e+00  -1.8750000e+00
   3.1500000e+01   1.5136719e+00  -1.5625000e+00  -1.5625000e+00
   3.1600000e+01   1.2187500e+00  -1.2500000e+00  -1.2500000e+00
   3.1700000e+01   9.1992187e-01  -9.3750000e-01  -9.3750000e-01
   3.1800000e+01   6.1718750e-01  -6.2500000e-01  -6.2500000e-01
   3.1900000e+01   3.1054687e-01  -3.1250000e-01  -3.1250000e-01
   3.1902000e+01   3.0437422e-01  -3.0625000e-01  -3.0625000e-01
   3.1904000e+01   2.9820000e-01  -3.0000000e-01  -3.0000000e-01
   3.1906000e+01   2.9202422e-01  -2.9375000e-01  -2.9375000e-01
   3.1908000e+01   2.8584688e-01  -2.8750000e-01  -2.8750000e-01
   3.1910000e+01   2.7966797e-01  -2.8125000e-01  -2.8125000e-01
   3.1912000e+01   2.7348750e-01  -2.7500000e-01  -2.7500000e-01
   3.1914000e+01   2.6730547e-01  -2.6875000e-01  -2.6875000e-01
   3.1916000e+01   2.6112188e-01  -2.6250000e-01  -2.6250000e-01
   3.1918000e+01   2.5493672e-01  -2.5625000e-01  -2.5625000e-01
   3.1920000e+01   2.4875000e-01  -2.5000000e-01  -2.5000000e-01
   3.1922000e+01   2.4256172e-01  -2.4375000e-01  -2.4375000e-01
   3.1924000e+01   2.3637187e-01  -2.3750000e-01  -2.3750000e-01
   3.1926000e+01   2.3018047e-01  -2.3125000e-01  -2.3125000e-01
   3.1928000e+01   2.2398750e-01  -2.2500000e-01  -2.2500000e-01
   3.1930000e+01   2.1779297e-01  -2.1875000e-01  -2.1875000e-01
   3.1932000e+01   2.1159687e-01  -2.1250000e-01  -2.1250000e-01
   3.1934000e+01   2.0539922e-01  -2.0625000e-01  -2.0625000e-01
   3.1936000e+01   1.9920000e-01  -2.0000000e-01  -2.0000000e-01
   3.1938000e+01   1.9299922e-01  -1.9375000e-01  -1.9375000e-01
   3.1940000e+01   1.8679687e-01  -1.8750000e-01  -1.8750000e-01
   3.1942000e+01   1.8059297e-01  -1.8125000e-01  -1.8125000e-01
   3.1944000e+01   1.7438750e-01  -1.7500000e-01  -1.7500000e-01
   3.1946000e+01   1.6818047e-01  -1.6875000e-01  -1.6875000e-01
   3.1948000e+01   1.6197187e-01  -1.6250000e-01  -1.6250000e-01
   3.1950000e+01   1.5576172e-01  -1.5625000e-01  -1.5625000e-01
   3.1952000e+01   1.4955000e-01  -1.5000000e-01  -1.5000000e-01
   3.1954000e+01   1.4333672e-01  -1.4375000e-01  -1.4375000e-01
   3.1956000e+01   1.3712187e-01  -1.3750000e-01  -1.3750000e-01
   3.1958000e+01   1.3090547e-01  -1.3125000e-01  -1.3125000e-01
   3.1960000e+01   1.2468750e-01  -1.2500000e-01  -1.2500000e-01
   3.1962000e+01   1.1846797e-01  -1.1875000e-01  -1.1875000e-01
   3.1964000e+01   1.1224688e-01  -1.1250000e-01  -1.1250000e-01
   3.1966000e+01   1.0602422e-01  -1.0625000e-01  -1.0625000e-01
   3.1968000e+01   9.9800000e-02  -1.0000000e-01  -1.0000000e-01
   3.1970000e+01   9.3574219e-02  -9.3750000e-02  -9.3750000e-02
   3.1972000e+01   8.7346875e-02  -8.7500000e-02  -8.7500000e-02
   3.1974000e+01   8.1117969e-02  -8.1250000e-02  -8.1250000e-02
   3.1976000e+01   7.4887500e-02  -7.5000000e-02  -7.5000000e-02
   3.1978000e+01   6.8655469e-02  -6.8750000e-02  -6.8750000e-02
   3.1980000e+01   6.2421875e-02  -6.2500000e-02  -6.2500000e-02
   3.1982000e+01   5.6186719e-02  -5.6250000e-02  -5.6250000e-02
   3.1984000e+01   4.9950000e-02  -5.0000000e-02  -5.0000000e-02
   3.1986000e+01   4.3711719e-02  -4.3750000e-02  -4.3750000e-02
   3.1988000e+01   3.7471875e-02  -3.7500000e-02  -3.7500000e-02
   3.1990000e+01   3.1230469e-02  -3.1250000e-02  -3.1250000e-02
   3.1990050e+01   3.1074414e-02  -3.1093750e-02  -3.1093750e-02
   3.1990100e+01   3.0918357e-02  -3.0937500e-02  -3.0937500e-02
   3.1990150e+01   3.0762300e-02  -3.0781250e-02  -3.0781250e-02
   3.1990200e+01   3.0606242e-02  -3.0625000e-02  -3.0625000e-02
   3.1990250e+01   3.0450183e-02  -3.0468750e-02  -3.0468750e-02
   3.1990300e+01   3.0294123e-02  -3.0312500e-02  -3.0312500e-02
   3.1990350e+01   3.0138062e-02  -3.0156250e-02  -3.0156250e-02
   3.1990400e+01   2.9982000e-02  -3.0000000e-02  -3.0000000e-02
   3.1990450e+01   2.9825937e-02  -2.9843750e-02  -2.9843750e-02
   3.1990500e+01   2.9669873e-02  -2.9687500e-02  -2.9687500e-02
   3.1990550e+01   2.9513808e-02  -2.9531250e-02  -2.9531250e-02
   3.1990600e+01   2.9357742e-02  -2.9375000e-02  -2.9375000e-02
   3.1990650e+01   2.9201675e-02  -2.9218750e-02  -2.9218750e-02
   3.1990700e+01   2.9045607e-02  -2.9062500e-02  -2.9062500e-02
   3.1990750e+01   2.8889539e-02  -2.8906250e-02  -2.8906250e-02
   3.1990800e+01   2.8733469e-02  -2.8750000e-02  -2.8750000e-02
   3.1990850e+01   2.8577398e-02  -2.8593750e-02  -2.8593750e-02
   3.1990900e+01   2.8421326e-02  -2.8437500e-02  -2.8437500e-02
   3.1990950e+01   2.8265253e-02  -2.8281250e-02  -2.8281250e-02
   3.1991000e+01   2.8109180e-02  -2.8125000e-02  -2.8125000e-02
   3.1991050e+01   2.7953105e-02  -2.7968750e-02  -2.7968750e-02
   3.1991100e+01   2.7797029e-02  -2.7812500e-02  -2.7812500e-02
   3.1991150e+01   2.7640953e-02  -2.7656250e-02  -2.7656250e-02
   3.1991200e+01   2.7484875e-02  -2.7500000e-02  -2.7500000e-02
   3.1991250e+01   2.7328796e-02  -2.7343750e-02  -2.7343750e-02
   3.1991300e+01   2.7172717e-02  -2.7187500e-02  -2.7187500e-02
   3.1991350e+01   2.7016636e-02  -2.7031250e-02  -2.7031250e-02
   3.1991400e+01   2.6860555e-02  -2.6875000e-02  -2.6875000e-02
   3.1991450e+01   2.6704472e-02  -2.6718750e-02  -2.6718750e-02
   3.1991500e+01   2.6548389e-02  -2.6562500e-02  -2.6562500e-02
   3.1991550e+01   2.6392304e-02  -2.6406250e-02  -2.6406250e-02
   3.1991600e+01   2.6236219e-02  -2.6250000e-02  -2.6250000e-02
   3.1991650e+01   2.6080132e-02  -2.6093750e-02  -2.6093750e-02
   3.1991700e+01   2.5924045e-02  -2.5937500e-02  -2.5937500e-02
   3.1991750e+01   2.5767957e-02  -2.5781250e-02  -2.5781250e-02
   3.1991800e+01   2.5611867e-02  -2.5625000e-02  -2.5625000e-02
   3.1991850e+01   2.5455777e-02  -2.5468750e-02  -2.5468750e-02
   3.1991900e+01   2.5299686e-02  -2.5312500e-02  -2.5312500e-02
   3.1991950e+01   2.5143593e-02  -2.5156250e-02  -2.5156250e-02
   3.1992000e+01   2.4987500e-02  -2.5000000e-02  -2.5000000e-02
   3.1992050e+01   2.4831406e-02  -2.4843750e-02  -2.4843750e-02
   3.1992100e+01   2.4675311e-02  -2.4687500e-02  -2.4687500e-02
   3.1992150e+01   2.4519214e-02  -2.4531250e-02  -2.4531250e-02
   3.1992200e+01   2.4363117e-02  -2.4375000e-02  -2.4375000e-02
   3.1992250e+01   2.4207019e-02  -2.4218750e-02  -2.4218750e-02
   3.1992300e+01   2.4050920e-02  -2.4062500e-02  -2.4062500e-02
   3.1992350e+01   2.3894820e-02  -2.3906250e-02  -2.3906250e-02
   3.1992400e+01   2.3738719e-02  -2.3750000e-02  -2.3750000e-02
   3.1992450e+01   2.3582617e-02  -2.3593750e-02  -2.3593750e-02
   3.1992500e+01   2.3426514e-02  -2.3437500e-02  -2.3437500e-02
   3.1992550e+01   2.3270410e-02  -2.3281250e-02  -2.3281250e-02
   3.1992600e+01   2.3114305e-02  -2.3125000e-02  -2.3125000e-02
   3.1992650e+01   2.2958199e-02  -2.2968750e-02  -2.2968750e-02
   3.1992700e+01   2.2802092e-02  -2.2812500e-02  -2.2812500e-02
   3.1992750e+01   2.2645984e-02  -2.2656250e-02  -2.2656250e-02
   3.1992800e+01   2.2489875e-02  -2.2500000e-02  -2.2500000e-02
   3.1992850e+01   2.2333765e-02  -2.2343750e-02  -2.2343750e-02
   3.1992900e+01   2.2177654e-02  -2.2187500e-02  -2.2187500e-02
   3.1992950e+01   2.2021542e-02  -2.2031250e-02  -2.2031250e-02
   3.1993000e+01   2.1865430e-02  -2.1875000e-02  -2.1875000e-02
   3.1993050e+01   2.1709316e-02  -2.1718750e-02  -2.1718750e-02
   3.1993100e+01   2.1553201e-02  -2.1562500e-02  -2.1562500e-02
   3.1993150e+01   2.1397085e-02  -2.1406250e-02  -2.1406250e-02
   3.1993200e+01   2.1240969e-02  -2.1250000e-02  -2.1250000e-02
   3.1993250e+01   2.1084851e-02  -2.1093750e-02  -2.1093750e-02
   3.1993300e+01   2.0928732e-02  -2.0937500e-02  -2.0937500e-02
   3.1993350e+01   2.0772613e-02  -2.0781250e-02  -2.0781250e-02
   3.1993400e+01   2.0616492e-02  -2.0625000e-02  -2.0625000e-02
   3.1993450e+01   2.0460371e-02  -2.0468750e-02  -2.0468750e-02
   3.1993500e+01   2.0304248e-02  -2.0312500e-02  -2.0312500e-02
   3.1993550e+01   2.0148125e-02  -2.0156250e-02  -2.0156250e-02
   3.1993600e+01   1.9992000e-02  -2.0000000e-02  -2.0000000e-02
   3.1993650e+01   1.9835875e-02  -1.9843750e-02  -1.9843750e-02
   3.1993700e+01   1.9679748e-02  -1.9687500e-02  -1.9687500e-02
   3.1993750e+01   1.9523621e-02  -1.9531250e-02  -1.9531250e-02
   3.1993800e+01   1.9367492e-02  -1.9375000e-02  -1.9375000e-02
   3.1993850e+01   1.9211363e-02  -1.9218750e-02  -1.9218750e-02
   3.1993900e+01   1.9055232e-02  -1.9062500e-02  -1.9062500e-02
   3.1993950e+01   1.8899101e-02  -1.8906250e-02  -1.8906250e-02
   3.1994000e+01   1.8742969e-02  -1.8750000e-02  -1.8750000e-02
   3.1994050e+01   1.8586835e-02  -1.8593750e-02  -1.8593750e-02
   3.1994100e+01   1.8430701e-02  -1.8437500e-02  -1.8437500e-02
   3.1994150e+01   1.8274566e-02  -1.8281250e-02  -1.8281250e-02
   3.1994200e+01   1.8118430e-02  -1.8125000e-02  -1.8125000e-02
   3.1994250e+01   1.7962292e-02  -1.7968750e-02  -1.7968750e-02
   3.1994300e+01   1.7806154e-02  -1.7812500e-02  -1.7812500e-02
   3.1994350e+01   1.7650015e-02  -1.7656250e-02  -1.7656250e-02
   3.1994400e+01   1.7493875e-02  -1.7500000e-02  -1.7500000e-02
   3.1994450e+01   1.7337734e-02  -1.7343750e-02  -1.7343750e-02
   3.1994500e+01   1.7181592e-02  -1.7187500e-02  -1.7187500e-02
   3.1994550e+01   1.7025449e-02  -1.7031250e-02  -1.7031250e-02
   3.1994600e+01   1.6869305e-02  -1.6875000e-02  -1.6875000e-02
   3.1994650e+01   1.6713160e-02  -1.6718750e-02  -1.6718750e-02
   3.1994700e+01   1.6557014e-02  -1.6562500e-02  -1.6562500e-02
   3.1994750e+01   1.6400867e-02  -1.6406250e-02  -1.6406250e-02
   3.1994800e+01   1.6244719e-02  -1.6250000e-02  -1.6250000e-02
   3.1994850e+01   1.6088570e-02  -1.6093750e-02  -1.6093750e-02
   3.1994900e+01   1.5932420e-02  -1.5937500e-02  -1.5937500e-02
   3.1994950e+01   1.5776269e-02  -1.5781250e-02  -1.5781250e-02
   3.1995000e+01   1.5620117e-02  -1.5625000e-02  -1.5625000e-02
   3.1995050e+01   1.5463964e-02  -1.5468750e-02  -1.5468750e-02
   3.1995100e+01   1.5307811e-02  -1.5312500e-02  -1.5312500e-02
   3.1995150e+01   1.5151656e-02  -1.5156250e-02  -1.5156250e-02
   3.1995200e+01   1.4995500e-02  -1.5000000e-02  -1.5000000e-02
   3.1995250e+01   1.4839343e-02  -1.4843750e-02  -1.4843750e-02
   3.1995300e+01   1.4683186e-02  -1.4687500e-02  -1.4687500e-02
   3.1995350e+01   1.4527027e-02  -1.4531250e-02  -1.4531250e-02
   3.1995400e+01   1.4370867e-02  -1.4375000e-02  -1.4375000e-02
   3.1995450e+01   1.4214707e-02  -1.4218750e-02  -1.4218750e-02
   3.1995500e+01   1.4058545e-02  -1.4062500e-02  -1.4062500e-02
   3.1995550e+01   1.3902382e-02  -1.3906250e-02  -1.3906250e-02
   3.1995600e+01   1.3746219e-02  -1.3750000e-02  -1.3750000e-02
   3.1995650e+01   1.3590054e-02  -1.3593750e-02  -1.3593750e-02
   3.1995700e+01   1.3433889e-02  -1.3437500e-02  -1.3437500e-02
   3.1995750e+01   1.3277722e-02  -1.3281250e-02  -1.3281250e-02
   3.1995800e+01   1.3121555e-02  -1.3125000e-02  -1.3125000e-02
   3.1995850e+01   1.2965386e-02  -1.2968750e-02  -1.2968750e-02
   3.1995900e+01   1.2809217e-02  -1.2812500e-02  -1.2812500e-02
   3.1995950e+01   1.2653046e-02  -1.2656250e-02  -1.2656250e-02
   3.1996000e+01   1.2496875e-02  -1.2500000e-02  -1.2500000e-02
   3.1996050e+01   1.2340703e-02  -1.2343750e-02  -1.2343750e-02
   3.1996100e+01   1.2184529e-02  -1.2187500e-02  -1.2187500e-02
   3.1996150e+01   1.2028355e-02  -1.2031250e-02  -1.2031250e-02
   3.1996200e+01   1.1872180e-02  -1.1875000e-02  -1.1875000e-02
   3.1996250e+01   1.1716003e-02  -1.1718750e-02  -1.1718750e-02
   3.1996300e+01   1.1559826e-02  -1.1562500e-02  -1.1562500e-02
   3.1996350e+01   1.1403648e-02  -1.1406250e-02  -1.1406250e-02
   3.1996400e+01   1.1247469e-02  -1.1250000e-02  -1.1250000e-02
   3.1996450e+01   1.1091289e-02  -1.1093750e-02  -1.1093750e-02
   3.1996500e+01   1.0935107e-02  -1.0937500e-02  -1.0937500e-02
   3.1996550e+01   1.0778925e-02  -1.0781250e-02  -1.0781250e-02
   3.1996600e+01   1.0622742e-02  -1.0625000e-02  -1.0625000e-02
   3.1996650e+01   1.0466558e-02  -1.0468750e-02  -1.0468750e-02
   3.1996700e+01   1.0310373e-02  -1.0312500e-02  -1.0312500e-02
   3.1996750e+01   1.0154187e-02  -1.0156250e-02  -1.0156250e-02
   3.1996800e+01   9.9980000e-03  -1.0000000e-02  -1.0000000e-02
   3.1996850e+01   9.8418120e-03  -9.8437500e-03  -9.8437500e-03
   3.1996900e+01   9.6856230e-03  -9.6875000e-03  -9.6875000e-03
   3.1996950e+01   9.5294331e-03  -9.5312500e-03  -9.5312500e-03
   3.1997000e+01   9.3732422e-03  -9.3750000e-03  -9.3750000e-03
   3.1997050e+01   9.2170503e-03  -9.2187500e-03  -9.2187500e-03
   3.1997100e+01   9.0608574e-03  -9.0625000e-03  -9.0625000e-03
   3.1997150e+01   8.9046636e-03  -8.9062500e-03  -8.9062500e-03
   3.1997200e+01   8.7484688e-03  -8.7500000e-03  -8.7500000e-03
   3.1997250e+01   8.5922729e-03  -8.5937500e-03  -8.5937500e-03
   3.1997300e+01   8.4360762e-03  -8.4375000e-03  -8.4375000e-03
   3.1997350e+01   8.2798784e-03  -8.2812500e-03  -8.2812500e-03
   3.1997400e+01   8.1236797e-03  -8.1250000e-03  -8.1250000e-03
   3.1997450e+01   7.9674800e-03  -7.9687500e-03  -7.9687500e-03
   3.1997500e+01   7.8112793e-03  -7.8125000e-03  -7.8125000e-03
   3.1997550e+01   7.6550776e-03  -7.6562500e-03  -7.6562500e-03
   3.1997600e+01   7.4988750e-03  -7.5000000e-03  -7.5000000e-03
   3.1997650e+01   7.3426714e-03  -7.3437500e-03  -7.3437500e-03
   3.1997700e+01   7.1864668e-03  -7.1875000e-03  -7.1875000e-03
   3.1997750e+01   7.0302612e-03  -7.0312500e-03  -7.0312500e-03
   3.1997800e+01   6.8740547e-03  -6.8750000e-03  -6.8750000e-03
   3.1997850e+01   6.7178472e-03  -6.7187500e-03  -6.7187500e-03
   3.1997900e+01   6.5616387e-03  -6.5625000e-03  -6.5625000e-03
   3.1997950e+01   6.4054292e-03  -6.4062500e-03  -6.4062500e-03
   3.1998000e+01   6.2492187e-03  -6.2500000e-03  -6.2500000e-03
   3.1998050e+01   6.0930073e-03  -6.0937500e-03  -6.0937500e-03
   3.1998100e+01   5.9367949e-03  -5.9375000e-03  -5.9375000e-03
   3.1998150e+01   5.7805815e-03  -5.7812500e-03  -5.7812500e-03
   3.1998200e+01   5.6243672e-03  -5.6250000e-03  -5.6250000e-03
   3.1998250e+01   5.4681519e-03  -5.4687500e-03  -5.4687500e-03
   3.1998300e+01   5.3119355e-03  -5.3125000e-03  -5.3125000e-03
   3.1998350e+01   5.1557183e-03  -5.1562500e-03  -5.1562500e-03
   3.1998400e+01   4.9995000e-03  -5.0000000e-03  -5.0000000e-03
   3.1998450e+01   4.8432808e-03  -4.8437500e-03  -4.8437500e-03
   3.1998500e+01   4.6870605e-03  -4.6875000e-03  -4.6875000e-03
   3.1998550e+01   4.5308394e-03  -4.5312500e-03  -4.5312500e-03
   3.1998600e+01   4.3746172e-03  -4.3750000e-03  -4.3750000e-03
   3.1998650e+01   4.2183940e-03  -4.2187500e-03  -4.2187500e-03
   3.1998700e+01   4.0621699e-03  -4.0625000e-03  -4.0625000e-03
   3.1998750e+01   3.9059448e-03  -3.9062500e-03  -3.9062500e-03
   3.1998800e+01   3.7497188e-03  -3.7500000e-03  -3.7500000e-03
   3.1998850e+01   3.5934917e-03  -3.5937500e-03  -3.5937500e-03
   3.1998900e+01   3.4372637e-03  -3.4375000e-03  -3.4375000e-03
   3.1998950e+01   3.2810347e-03  -3.2812500e-03  -3.2812500e-03
   3.1999000e+01   3.1248047e-03  -3.1250000e-03  -3.1250000e-03
   3.1999050e+01   2.9685737e-03  -2.9687500e-03  -2.9687500e-03
   3.1999100e+01   2.8123418e-03  -2.8125000e-03  -2.8125000e-03
   3.1999150e+01   2.6561089e-03  -2.6562500e-03  -2.6562500e-03
   3.1999200e+01   2.4998750e-03  -2.5000000e-03  -2.5000000e-03
   3.1999250e+01   2.3436401e-03  -2.3437500e-03  -2.3437500e-03
   3.1999300e+01   2.1874043e-03  -2.1875000e-03  -2.1875000e-03
   3.1999350e+01   2.0311675e-03  -2.0312500e-03  -2.0312500e-03
   3.1999400e+01   1.8749297e-03  -1.8750000e-03  -1.8750000e-03
   3.1999450e+01   1.7186909e-03  -1.7187500e-03  -1.7187500e-03
   3.1999500e+01   1.5624512e-03  -1.5625000e-03  -1.5625000e-03
   3.1999550e+01   1.4062104e-03  -1.4062500e-03  -1.4062500e-03
   3.1999600e+01   1.2499688e-03  -1.2500000e-03  -1.2500000e-03
   3.1999650e+01   1.0937261e-03  -1.0937500e-03  -1.0937500e-03
   3.1999700e+01   9.3748242e-04  -9.3750000e-04  -9.3750000e-04
   3.1999750e+01   7.8123779e-04  -7.8125000e-04  -7.8125000e-04
   3.1999800e+01   6.2499219e-04  -6.2500000e-04  -6.2500000e-04
   3.1999850e+01   4.6874561e-04  -4.6875000e-04  -4.6875000e-04
   3.1999900e+01   3.1249805e-04  -3.1250000e-04  -3.1250000e-04
   3.1999950e+01   1.5624951e-04  -1.5625000e-04  -1.5625000e-04
   3.2000000e+01   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   3.2100000e+01   1.5576172e-01  -5.5472867e+00  -8.4496903e+00
   3.2200000e+01   3.1054688e-01  -5.4102681e+00  -8.3217134e+00
   3.2300000e+01   4.6435547e-01  -5.2742260e+00  -8.1947131e+00
   3.2400000e+01   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   3.2500000e+01   7.6904297e-01  -5.0050715e+00  -7.9436421e+00
   3.2600000e+01   9.1992187e-01  -4.8719591e+00  -7.8195715e+00
   3.2700000e+01   1.0698242e+00  -4.7398233e+00  -7.6964774e+00
   3.2800000e+01   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   3.2900000e+01   1.3666992e+00  -4.4784813e+00  -7.4532189e+00
   3.3000000e+01   1.5136719e+00  -4.3492751e+00  -7.3330545e+00
   3.3100000e+01   1.6596680e+00  -4.2210455e+00  -7.2138667e+00
   3.3200000e+01   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   3.3300000e+01   1.9487305e+00  -3.9675161e+00  -6.9784207e+00
   3.3400000e+01   2.0917969e+00  -3.8422162e+00  -6.8621626e+00
   3.3500000e+01   2.2338867e+00  -3.7178928e+00  -6.7468810e+00
   3.3600000e+01   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   3.3700000e+01   2.5151367e+00  -3.4721758e+00  -6.5192475e+00
   3.3800000e+01   2.6542969e+00  -3.3507822e+00  -6.4068956e+00
   3.3900000e+01   2.7924805e+00  -3.2303651e+00  -6.2955203e+00
   3.4000000e+01   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   3.4100000e+01   3.0659180e+00  -2.9924606e+00  -6.0756993e+00
   3.4200000e+01   3.2011719e+00  -2.8749732e+00  -5.9672536e+00
   3.4300000e+01   3.3354492e+00  -2.7584624e+00  -5.8597846e+00
   3.4400000e+01   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   3.4500000e+01   3.6010742e+00  -2.5283704e+00  -5.6477761e+00
   3.4600000e+01   3.7324219e+00  -2.4147892e+00  -5.5432367e+00
   3.4700000e+01   3.8627930e+00  -2.3021846e+00  -5.4396739e+00
   3.4800000e+01   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   3.4900000e+01   4.1206055e+00  -2.0799052e+00  -5.2354779e+00
   3.5000000e+01   4.2480469e+00  -1.9702303e+00  -5.1348447e+00
   3.5100000e+01   4.3745117e+00  -1.8615319e+00  -5.0351882e+00
   3.5200000e+01   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   3.5300000e+01   4.6245117e+00  -1.6470649e+00  -4.8388047e+00
   3.5400000e+01   4.7480469e+00  -1.5412963e+00  -4.7420778e+00
   3.5500000e+01   4.8706055e+00  -1.4365042e+00  -4.6463275e+00
   3.5600000e+01   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   3.5700000e+01   5.1127930e+00  -1.2298497e+00  -4.4577565e+00
   3.5800000e+01   5.2324219e+00  -1.1279873e+00  -4.3649358e+00
   3.5900000e+01   5.3510742e+00  -1.0271015e+00  -4.2730918e+00
   3.6000000e+01   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   3.6100000e+01   5.5854492e+00  -8.2825947e-01  -4.0923333e+00
   3.6200000e+01   5.7011719e+00  -7.3030332e-01  -4.0034189e+00
   3.6300000e+01   5.8159180e+00  -6.3332374e-01  -3.9154810e+00
   3.6400000e+01   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   3.6500000e+01   6.0424805e+00  -4.4229425e-01  -3.7425351e+00
   3.6600000e+01   6.1542969e+00  -3.4824435e-01  -3.6575269e+00
   3.6700000e+01   6.2651367e+00  -2.5517101e-01  -3.5734953e+00
   3.6800000e+01   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   3.6900000e+01   6.4838867e+00  -7.1954023e-02  -3.4083619e+00
   3.7000000e+01   6.5917969e+00   1.8189627e-02  -3.3272600e+00
   3.7100000e+01   6.6987305e+00   1.0735671e-01  -3.2471346e+00
   3.7200000e+01   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   3.7300000e+01   6.9096680e+00   2.8276120e-01  -3.0898137e+00
   3.7400000e+01   7.0136719e+00   3.6899860e-01  -3.0126180e+00
   3.7500000e+01   7.1166992e+00   4.5425944e-01  -2.9363989e+00
   3.7600000e+01   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   3.7700000e+01   7.3198242e+00   6.2185143e-01  -2.7868905e+00
   3.7800000e+01   7.4199219e+00   7.0418258e-01  -2.7136011e+00
   3.7900000e+01   7.5190430e+00   7.8553717e-01  -2.6412882e+00
   3.8000000e+01   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   3.8100000e+01   7.7143555e+00   9.4531665e-01  -2.4995923e+00
   3.8200000e+01   7.8105469e+00   1.0237416e+00  -2.4302091e+00
   3.8300000e+01   7.9057617e+00   1.1011899e+00  -2.3618025e+00
   3.8400000e+01   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   3.8500000e+01   8.0932617e+00   1.2531569e+00  -2.2279191e+00
   3.8600000e+01   8.1855469e+00   1.3276755e+00  -2.1624422e+00
   3.8700000e+01   8.2768555e+00   1.4012176e+00  -2.0979418e+00
   3.8800000e+01   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   3.8900000e+01   8.4565430e+00   1.5453721e+00  -1.9718709e+00
   3.9000000e+01   8.5449219e+00   1.6159845e+00  -1.9103002e+00
   3.9100000e+01   8.6323242e+00   1.6856203e+00  -1.8497061e+00
   3.9200000e+01   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   3.9300000e+01   8.8041992e+00   1.8219623e+00  -1.7314477e+00
   3.9400000e+01   8.8886719e+00   1.8886685e+00  -1.6737833e+00
   3.9500000e+01   8.9721680e+00   1.9543981e+00  -1.6170954e+00
   3.9600000e+01   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   3.9700000e+01   9.1362305e+00   2.0829276e+00  -1.5066494e+00
   3.9800000e+01   9.2167969e+00   2.1457275e+00  -1.4528913e+00
   3.9900000e+01   9.2963867e+00   2.2075508e+00  -1.4001097e+00
   4.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   4.0100000e+01   9.4526367e+00   2.3282678e+00  -1.2974762e+00
   4.0200000e+01   9.5292969e+00   2.3871614e+00  -1.2476244e+00
   4.0300000e+01   9.6049805e+00   2.4450785e+00  -1.1987490e+00
   4.0400000e+01   9.6796875e+00   2.5020190e+00  -1.1508503e+00
   4.0500000e+01   9.7534180e+00   2.5579830e+00  -1.1039280e+00
   4.0600000e+01   9.8261719e+00   2.6129704e+00  -1.0579824e+00
   4.0700000e+01   9.8979492e+00   2.6669812e+00  -1.0130133e+00
   4.0800000e+01   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   4.0900000e+01   1.0038574e+01   2.7720732e+00  -9.2600484e-01
   4.1000000e+01   1.0107422e+01   2.8231544e+00  -8.8396545e-01
   4.1100000e+01   1.0175293e+01   2.8732590e+00  -8.4290261e-01
   4.1200000e+01   1.0242187e+01   2.9223870e+00  -8.0281634e-01
   4.1300000e+01   1.0308105e+01   2.9705385e+00  -7.6370664e-01
   4.1400000e+01   1.0373047e+01   3.0177134e+00  -7.2557349e-01
   4.1500000e+01   1.0437012e+01   3.0639117e+00  -6.8841691e-01
   4.1600000e+01   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   4.1700000e+01   1.0562012e+01   3.1533787e+00  -6.1703343e-01
   4.1800000e+01   1.0623047e+01   3.1966473e+00  -5.8280654e-01
   4.1900000e+01   1.0683105e+01   3.2389394e+00  -5.4955621e-01
   4.2000000e+01   1.0742188e+01   3.2802549e+00  -5.1728244e-01
   4.2100000e+01   1.0800293e+01   3.3205939e+00  -4.8598523e-01
   4.2200000e+01   1.0857422e+01   3.3599563e+00  -4.5566459e-01
   4.2300000e+01   1.0913574e+01   3.3983421e+00  -4.2632051e-01
   4.2400000e+01   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   4.2500000e+01   1.1022949e+01   3.4721841e+00  -3.7056203e-01
   4.2600000e+01   1.1076172e+01   3.5076403e+00  -3.4414763e-01
   4.2700000e+01   1.1128418e+01   3.5421199e+00  -3.1870980e-01
   4.2800000e+01   1.1179687e+01   3.5756229e+00  -2.9424853e-01
   4.2900000e+01   1.1229980e+01   3.6081494e+00  -2.7076383e-01
   4.3000000e+01   1.1279297e+01   3.6396993e+00  -2.4825568e-01
   4.3100000e+01   1.1327637e+01   3.6702726e+00  -2.2672410e-01
   4.3200000e+01   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   4.3300000e+01   1.1421387e+01   3.7284896e+00  -1.8659062e-01
   4.3400000e+01   1.1466797e+01   3.7561332e+00  -1.6798873e-01
   4.3500000e+01   1.1511230e+01   3.7828003e+00  -1.5036340e-01
   4.3600000e+01   1.1554688e+01   3.8084909e+00  -1.3371463e-01
   4.3700000e+01   1.1597168e+01   3.8332048e+00  -1.1804242e-01
   4.3800000e+01   1.1638672e+01   3.8569422e+00  -1.0334678e-01
   4.3900000e+01   1.1679199e+01   3.8797031e+00  -8.9627693e-02
   4.4000000e+01   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   4.4100000e+01   1.1757324e+01   3.9222950e+00  -6.5119217e-02
   4.4200000e+01   1.1794922e+01   3.9421262e+00  -5.4329822e-02
   4.4300000e+01   1.1831543e+01   3.9609808e+00  -4.4516990e-02
   4.4400000e+01   1.1867187e+01   3.9788588e+00  -3.5680721e-02
   4.4500000e+01   1.1901855e+01   3.9957603e+00  -2.7821014e-02
   4.4600000e+01   1.1935547e+01   4.0116852e+00  -2.0937869e-02
   4.4700000e+01   1.1968262e+01   4.0266335e+00  -1.5031287e-02
   4.4800000e+01   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   4.4900000e+01   1.2030762e+01   4.0536005e+00  -6.1478108e-03
   4.5000000e+01   1.2060547e+01   4.0656191e+00  -3.1709163e-03
   4.5100000e+01   1.2089355e+01   4.0766612e+00  -1.1705843e-03
   4.5200000e+01   1.2117187e+01   4.0867268e+00  -1.4681480e-04
   4.5300000e+01   1.2144043e+01   4.0958157e+00  -9.9607809e-05
   4.5400000e+01   1.2169922e+01   4.1039281e+00  -1.0289633e-03
   4.5500000e+01   1.2194824e+01   4.1110640e+00  -2.9348813e-03
   4.5600000e+01   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   4.5700000e+01   1.2241699e+01   4.1224059e+00  -9.6764048e-03
   4.5800000e+01   1.2263672e+01   4.1266121e+00  -1.4512010e-02
   4.5900000e+01   1.2284668e+01   4.1298417e+00  -2.0324178e-02
   4.6000000e+01   1.2304688e+01   4.1320947e+00  -2.7112909e-02
   4.6100000e+01   1.2323730e+01   4.1333712e+00  -3.4878202e-02
   4.6200000e+01   1.2341797e+01   4.1336711e+00  -4.3620057e-02
   4.6300000e+01   1.2358887e+01   4.1329944e+00  -5.3338475e-02
   4.6400000e+01   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   4.6500000e+01   1.2390137e+01   4.1287114e+00  -7.5704999e-02
   4.6600000e+01   1.2404297e+01   4.1251050e+00  -8.8353104e-02
   4.6700000e+01   1.2417480e+01   4.1205221e+00  -1.0197777e-01
   4.6800000e+01   1.2429688e+01   4.1149627e+00  -1.1657900e-01
   4.6900000e+01   1.2440918e+01   4.1084266e+00  -1.3215680e-01
   4.7000000e+01   1.2451172e+01   4.1009140e+00  -1.4871115e-01
   4.7100000e+01   1.2460449e+01   4.0924249e+00  -1.6624207e-01
   4.7200000e+01   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   4.7300000e+01   1.2476074e+01   4.0725168e+00  -2.0423359e-01
   4.7400000e+01   1.2482422e+01   4.0610980e+00  -2.2469420e-01
   4.7500000e+01   1.2487793e+01   4.0487026e+00  -2.4613137e-01
   4.7600000e+01   1.2492188e+01   4.0353306e+00  -2.6854510e-01
   4.7700000e+01   1.2495605e+01   4.0209821e+00  -2.9193539e-01
   4.7800000e+01   1.2498047e+01   4.0056570e+00  -3.1630225e-01
   4.7900000e+01   1.2499512e+01   3.9893553e+00  -3.4164566e-01
   4.8000000e+01   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   4.8100000e+01   1.2499512e+01   3.9538223e+00  -3.9526219e-01
   4.8200000e+01   1.2498047e+01   3.9345909e+00  -4.2353529e-01
   4.8300000e+01   1.2495605e+01   3.9143830e+00  -4.5278496e-01
   4.8400000e+01   1.2492188e+01   3.8931986e+00  -4.8301119e-01
   4.8500000e+01   1.2487793e+01   3.8710375e+00  -5.1421398e-01
   4.8600000e+01   1.2482422e+01   3.8478999e+00  -5.4639334e-01
   4.8700000e+01   1.2476074e+01   3.8237858e+00  -5.7954926e-01
   4.8800000e+01   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   4.8900000e+01   1.2460449e+01   3.7726277e+00  -6.4879078e-01
   4.9000000e+01   1.2451172e+01   3.7455839e+00  -6.8487639e-01
   4.9100000e+01   1.2440918e+01   3.7175635e+00  -7.2193855e-01
   4.9200000e+01   1.2429687e+01   3.6885665e+00  -7.5997729e-01
   4.9300000e+01   1.2417480e+01   3.6585930e+00  -7.9899258e-01
   4.9400000e+01   1.2404297e+01   3.6276429e+00  -8.3898443e-01
   4.9500000e+01   1.2390137e+01   3.5957162e+00  -8.7995285e-01
   4.9600000e+01   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   4.9700000e+01   1.2358887e+01   3.5289332e+00  -9.6481938e-01
   4.9800000e+01   1.2341797e+01   3.4940768e+00  -1.0087175e+00
   4.9900000e+01   1.2323730e+01   3.4582439e+00  -1.0535921e+00
   5.0000000e+01   1.2304687e+01   3.4214345e+00  -1.0994434e+00
   5.0100000e+01   1.2284668e+01   3.3836484e+00  -1.1462712e+00
   5.0200000e+01   1.2263672e+01   3.3448858e+00  -1.1940755e+00
   5.0300000e+01   1.2241699e+01   3.3051467e+00  -1.2428564e+00
   5.0400000e+01   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   5.0500000e+01   1.2194824e+01   3.2227387e+00  -1.3433480e+00
   5.0600000e+01   1.2169922e+01   3.1800698e+00  -1.3950586e+00
   5.0700000e+01   1.2144043e+01   3.1364244e+00  -1.4477457e+00
   5.0800000e+01   1.2117188e+01   3.0918024e+00  -1.5014095e+00
   5.0900000e+01   1.2089355e+01   3.0462039e+00  -1.5560498e+00
   5.1000000e+01   1.2060547e+01   2.9996288e+00  -1.6116666e+00
   5.1100000e+01   1.2030762e+01   2.9520771e+00  -1.6682600e+00
   5.1200000e+01   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   5.1300000e+01   1.1968262e+01   2.8540441e+00  -1.7843766e+00
   5.1400000e+01   1.1935547e+01   2.8035628e+00  -1.8438997e+00
   5.1500000e+01   1.1901855e+01   2.7521048e+00  -1.9043993e+00
   5.1600000e+01   1.1867187e+01   2.6996704e+00  -1.9658756e+00
   5.1700000e+01   1.1831543e+01   2.6462593e+00  -2.0283284e+00
   5.1800000e+01   1.1794922e+01   2.5918717e+00  -2.0917577e+00
   5.1900000e+01   1.1757324e+01   2.5365076e+00  -2.1561636e+00
   5.2000000e+01   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   5.2100000e+01   1.1679199e+01   2.4228496e+00  -2.2879052e+00
   5.2200000e+01   1.1638672e+01   2.3645557e+00  -2.3552408e+00
   5.2300000e+01   1.1597168e+01   2.3052853e+00  -2.4235529e+00
   5.2400000e+01   1.1554688e+01   2.2450383e+00  -2.4928417e+00
   5.2500000e+01   1.1511230e+01   2.1838148e+00  -2.5631070e+00
   5.2600000e+01   1.1466797e+01   2.1216147e+00  -2.6343488e+00
   5.2700000e+01   1.1421387e+01   2.0584380e+00  -2.7065672e+00
   5.2800000e+01   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   5.2900000e+01   1.1327637e+01   1.9291550e+00  -2.8539338e+00
   5.3000000e+01   1.1279297e+01   1.8630487e+00  -2.9290819e+00
   5.3100000e+01   1.1229980e+01   1.7959657e+00  -3.0052065e+00
   5.3200000e+01   1.1179687e+01   1.7279063e+00  -3.0823078e+00
   5.3300000e+01   1.1128418e+01   1.6588702e+00  -3.1603855e+00
   5.3400000e+01   1.1076172e+01   1.5888576e+00  -3.2394399e+00
   5.3500000e+01   1.1022949e+01   1.5178685e+00  -3.3194708e+00
   5.3600000e+01   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   5.3700000e+01   1.0913574e+01   1.3729605e+00  -3.4824623e+00
   5.3800000e+01   1.0857422e+01   1.2990416e+00  -3.5654230e+00
   5.3900000e+01   1.0800293e+01   1.2241462e+00  -3.6493601e+00
   5.4000000e+01   1.0742188e+01   1.1482742e+00  -3.7342738e+00
   5.4100000e+01   1.0683105e+01   1.0714257e+00  -3.8201641e+00
   5.4200000e+01   1.0623047e+01   9.9360058e-01  -3.9070310e+00
   5.4300000e+01   1.0562012e+01   9.1479892e-01  -3.9948744e+00
   5.4400000e+01   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   5.4500000e+01   1.0437012e+01   7.5426591e-01  -4.1734909e+00
   5.4600000e+01   1.0373047e+01   6.7253456e-01  -4.2642640e+00
   5.4700000e+01   1.0308105e+01   5.8982665e-01  -4.3560137e+00
   5.4800000e+01   1.0242187e+01   5.0614217e-01  -4.4487399e+00
   5.4900000e+01   1.0175293e+01   4.2148113e-01  -4.5424427e+00
   5.5000000e+01   1.0107422e+01   3.3584353e-01  -4.6371221e+00
   5.5100000e+01   1.0038574e+01   2.4922937e-01  -4.7327780e+00
   5.5200000e+01   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   5.5300000e+01   9.8979492e+00   7.3071359e-02  -4.9270195e+00
   5.5400000e+01   9.8261719e+00  -1.6472491e-02  -5.0256051e+00
   5.5500000e+01   9.7534180e+00  -1.0699290e-01  -5.1251673e+00
   5.5600000e+01   9.6796875e+00  -1.9848988e-01  -5.2257060e+00
   5.5700000e+01   9.6049805e+00  -2.9096342e-01  -5.3272213e+00
   5.5800000e+01   9.5292969e+00  -3.8441351e-01  -5.4297132e+00
   5.5900000e+01   9.4526367e+00  -4.7884018e-01  -5.5331816e+00
   5.6000000e+01   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   5.6100000e+01   9.2963867e+00  -6.7062319e-01  -5.7430481e+00
   5.6200000e+01   9.2167969e+00  -7.6797954e-01  -5.8494462e+00
   5.6300000e+01   9.1362305e+00  -8.6631245e-01  -5.9568209e+00
   5.6400000e+01   9.0546875e+00  -9.6562193e-01  -6.0651721e+00
   5.6500000e+01   8.9721680e+00  -1.0659080e+00  -6.1744999e+00
   5.6600000e+01   8.8886719e+00  -1.1671706e+00  -6.2848043e+00
   5.6700000e+01   8.8041992e+00  -1.2694097e+00  -6.3960852e+00
   5.6800000e+01   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   5.6900000e+01   8.6323242e+00  -1.4768177e+00  -6.6215767e+00
   5.7000000e+01   8.5449219e+00  -1.5819866e+00  -6.7357873e+00
   5.7100000e+01   8.4565430e+00  -1.6881320e+00  -6.8509745e+00
   5.7200000e+01   8.3671875e+00  -1.7952540e+00  -6.9671382e+00
   5.7300000e+01   8.2768555e+00  -1.9033525e+00  -7.0842785e+00
   5.7400000e+01   8.1855469e+00  -2.0124276e+00  -7.2023954e+00
   5.7500000e+01   8.0932617e+00  -2.1224793e+00  -7.3214888e+00
   5.7600000e+01   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   5.7700000e+01   7.9057617e+00  -2.3455123e+00  -7.5626053e+00
   5.7800000e+01   7.8105469e+00  -2.4584936e+00  -7.6846284e+00
   5.7900000e+01   7.7143555e+00  -2.5724515e+00  -7.8076281e+00
   5.8000000e+01   7.6171875e+00  -2.6873860e+00  -7.9316043e+00
   5.8100000e+01   7.5190430e+00  -2.8032971e+00  -8.0565571e+00
   5.8200000e+01   7.4199219e+00  -2.9201847e+00  -8.1824865e+00
   5.8300000e+01   7.3198242e+00  -3.0380488e+00  -8.3093924e+00
   5.8400000e+01   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   5.8500000e+01   7.1166992e+00  -3.2767068e+00  -8.5661339e+00
   5.8600000e+01   7.0136719e+00  -3.3975007e+00  -8.4375000e+00
   5.8700000e+01   6.9096680e+00  -3.5192711e+00  -8.2812500e+00
   5.8800000e+01   6.8046875e+00  -3.6420181e+00  -8.1250000e+00
   5.8900000e+01   6.6987305e+00  -3.7657416e+00  -7.9687500e+00
   5.9000000e+01   6.5917969e+00  -3.8904417e+00  -7.8125000e+00
   5.9100000e+01   6.4838867e+00  -4.0161184e+00  -7.6562500e+00
   5.9200000e+01   6.3750000e+00  -4.1427716e+00  -7.5000000e+00
   5.9300000e+01   6.2651367e+00  -4.2704014e+00  -7.3437500e+00
   5.9400000e+01   6.1542969e+00  -4.3990077e+00  -7.1875000e+00
   5.9500000e+01   6.0424805e+00  -4.5285906e+00  -7.0312500e+00
   5.9600000e+01   5.9296875e+00  -4.6591501e+00  -6.8750000e+00
   5.9700000e+01   5.8159180e+00  -4.7906862e+00  -6.7187500e+00
   5.9800000e+01   5.7011719e+00  -4.9231988e+00  -6.5625000e+00
   5.9900000e+01   5.5854492e+00  -5.0566879e+00  -6.4062500e+00
   6.0000000e+01   5.4687500e+00  -5.1911536e+00  -6.2500000e+00
   6.0100000e+01   5.3510742e+00  -5.3265959e+00  -6.0937500e+00
   6.0200000e+01   5.2324219e+00  -5.4630148e+00  -5.9375000e+00
   6.0300000e+01   5.1127930e+00  -5.6004102e+00  -5.7812500e+00
   6.0400000e+01   4.9921875e+00  -5.6250000e+00  -5.6250000e+00
   6.0500000e+01   4.8706055e+00  -5.4687500e+00  -5.4687500e+00
   6.0600000e+01   4.7480469e+00  -5.3125000e+00  -5.3125000e+00
   6.0700000e+01   4.6245117e+00  -5.1562500e+00  -5.1562500e+00
   6.0800000e+01   4.5000000e+00  -5.0000000e+00  -5.0000000e+00
   6.0900000e+01   4.3745117e+00  -4.8437500e+00  -4.8437500e+00
   6.1000000e+01   4.2480469e+00  -4.6875000e+00  -4.6875000e+00
   6.1100000e+01   4.1206055e+00  -4.5312500e+00  -4.5312500e+00
   6.1200000e+01   3.9921875e+00  -4.3750000e+00  -4.3750000e+00
   6.1300000e+01   3.8627930e+00  -4.2187500e+00  -4.2187500e+00
   6.1400000e+01   3.7324219e+00  -4.0625000e+00  -4.0625000e+00
   6.1500000e+01   3.6010742e+00  -3.9062500e+00  -3.9062500e+00
   6.1600000e+01   3.4687500e+00  -3.7500000e+00  -3.7500000e+00
   6.1700000e+01   3.3354492e+00  -3.5937500e+00  -3.5937500e+00
   6.1800000e+01   3.2011719e+00  -3.4375000e+00  -3.4375000e+00
   6.1900000e+01   3.0659180e+00  -3.2812500e+00  -3.2812500e+00
   6.2000000e+01   2.9296875e+00  -3.1250000e+00  -3.1250000e+00
   6.2100000e+01   2.7924805e+00  -2.9687500e+00  -2.9687500e+00
   6.2200000e+01   2.6542969e+00  -2.8125000e+00  -2.8125000e+00
   6.2300000e+01   2.5151367e+00  -2.6562500e+00  -2.6562500e+00
   6.2400000e+01   2.3750000e+00  -2.5000000e+00  -2.5000000e+00
   6.2500000e+01   2.2338867e+00  -2.3437500e+00  -2.3437500e+00
   6.2600000e+01   2.0917969e+00  -2.1875000e+00  -2.1875000e+00
   6.2700000e+01   1.9487305e+00  -2.0312500e+00  -2.0312500e+00
   6.2800000e+01   1.8046875e+00  -1.8750000e+00  -1.8750000e+00
   6.2900000e+01   1.6596680e+00  -1.7187500e+00  -1.7187500e+00
   6.3000000e+01   1.5136719e+00  -1.5625000e+00  -1.5625000e+00
   6.3100000e+01   1.3666992e+00  -1.4062500e+00  -1.4062500e+00
   6.3200000e+01   1.2187500e+00  -1.2500000e+00  -1.2500000e+00
   6.3300000e+01   1.0698242e+00  -1.0937500e+00  -1.0937500e+00
   6.3400000e+01   9.1992188e-01  -9.3750000e-01  -9.3750000e-01
   6.3500000e+01   7.6904297e-01  -7.8125000e-01  -7.8125000e-01
   6.3600000e+01   6.1718750e-01  -6.2500000e-01  -6.2500000e-01
   6.3700000e+01   4.6435547e-01  -4.6875000e-01  -4.6875000e-01
   6.3800000e+01   3.1054687e-01  -3.1250000e-01  -3.1250000e-01
   6.3900000e+01   1.5576172e-01  -1.5625000e-01  -1.5625000e-01
   6.3902000e+01   1.5265605e-01  -1.5312500e-01  -1.5312500e-01
   6.3904000e+01   1.4955000e-01  -1.5000000e-01  -1.5000000e-01
   6.3906000e+01   1.4644355e-01  -1.4687500e-01  -1.4687500e-01
   6.3908000e+01   1.4333672e-01  -1.4375000e-01  -1.4375000e-01
   6.3910000e+01   1.4022949e-01  -1.4062500e-01  -1.4062500e-01
   6.3912000e+01   1.3712187e-01  -1.3750000e-01  -1.3750000e-01
   6.3914000e+01   1.3401387e-01  -1.3437500e-01  -1.3437500e-01
   6.3916000e+01   1.3090547e-01  -1.3125000e-01  -1.3125000e-01
   6.3918000e+01   1.2779668e-01  -1.2812500e-01  -1.2812500e-01
   6.3920000e+01   1.2468750e-01  -1.2500000e-01  -1.2500000e-01
   6.3922000e+01   1.2157793e-01  -1.2187500e-01  -1.2187500e-01
   6.3924000e+01   1.1846797e-01  -1.1875000e-01  -1.1875000e-01
   6.3926000e+01   1.1535762e-01  -1.1562500e-01  -1.1562500e-01
   6.3928000e+01   1.1224688e-01  -1.1250000e-01  -1.1250000e-01
   6.3930000e+01   1.0913574e-01  -1.0937500e-01  -1.0937500e-01
   6.3932000e+01   1.0602422e-01  -1.0625000e-01  -1.0625000e-01
   6.3934000e+01   1.0291230e-01  -1.0312500e-01  -1.0312500e-01
   6.3936000e+01   9.9800000e-02  -1.0000000e-01  -1.0000000e-01
   6.3938000e+01   9.6687305e-02  -9.6875000e-02  -9.6875000e-02
   6.3940000e+01   9.3574219e-02  -9.3750000e-02  -9.3750000e-02
   6.3942000e+01   9.0460742e-02  -9.0625000e-02  -9.0625000e-02
   6.3944000e+01   8.7346875e-02  -8.7500000e-02  -8.7500000e-02
   6.3946000e+01   8.4232617e-02  -8.4375000e-02  -8.4375000e-02
   6.3948000e+01   8.1117969e-02  -8.1250000e-02  -8.1250000e-02
   6.3950000e+01   7.8002930e-02  -7.8125000e-02  -7.8125000e-02
   6.3952000e+01   7.4887500e-02  -7.5000000e-02  -7.5000000e-02
   6.3954000e+01   7.1771680e-02  -7.1875000e-02  -7.1875000e-02
   6.3956000e+01   6.8655469e-02  -6.8750000e-02  -6.8750000e-02
   6.3958000e+01   6.5538867e-02  -6.5625000e-02  -6.5625000e-02
   6.3960000e+01   6.2421875e-02  -6.2500000e-02  -6.2500000e-02
   6.3962000e+01   5.9304492e-02  -5.9375000e-02  -5.9375000e-02
   6.3964000e+01   5.6186719e-02  -5.6250000e-02  -5.6250000e-02
   6.3966000e+01   5.3068555e-02  -5.3125000e-02  -5.3125000e-02
   6.3968000e+01   4.9950000e-02  -5.0000000e-02  -5.0000000e-02
   6.3970000e+01   4.6831055e-02  -4.6875000e-02  -4.6875000e-02
   6.3972000e+01   4.3711719e-02  -4.3750000e-02  -4.3750000e-02
   6.3974000e+01   4.0591992e-02  -4.0625000e-02  -4.0625000e-02
   6.3976000e+01   3.7471875e-02  -3.7500000e-02  -3.7500000e-02
   6.3978000e+01   3.4351367e-02  -3.4375000e-02  -3.4375000e-02
   6.3980000e+01   3.1230469e-02  -3.1250000e-02  -3.1250000e-02
   6.3982000e+01   2.8109180e-02  -2.8125000e-02  -2.8125000e-02
   6.3984000e+01   2.4987500e-02  -2.5000000e-02  -2.5000000e-02
   6.3986000e+01   2.1865430e-02  -2.1875000e-02  -2.1875000e-02
   6.3988000e+01   1.8742969e-02  -1.8750000e-02  -1.8750000e-02
   6.3990000e+01   1.5620117e-02  -1.5625000e-02  -1.5625000e-02
   6.3990050e+01   1.5542041e-02  -1.5546875e-02  -1.5546875e-02
   6.3990100e+01   1.5463964e-02  -1.5468750e-02  -1.5468750e-02
   6.3990150e+01   1.5385888e-02  -1.5390625e-02  -1.5390625e-02
   6.3990200e+01   1.5307811e-02  -1.5312500e-02  -1.5312500e-02
   6.3990250e+01   1.5229733e-02  -1.5234375e-02  -1.5234375e-02
   6.3990300e+01   1.5151656e-02  -1.5156250e-02  -1.5156250e-02
   6.3990350e+01   1.5073578e-02  -1.5078125e-02  -1.5078125e-02
   6.3990400e+01   1.4995500e-02  -1.5000000e-02  -1.5000000e-02
   6.3990450e+01   1.4917422e-02  -1.4921875e-02  -1.4921875e-02
   6.3990500e+01   1.4839343e-02  -1.4843750e-02  -1.4843750e-02
   6.3990550e+01   1.4761265e-02  -1.4765625e-02  -1.4765625e-02
   6.3990600e+01   1.4683186e-02  -1.4687500e-02  -1.4687500e-02
   6.3990650e+01   1.4605106e-02  -1.4609375e-02  -1.4609375e-02
   6.3990700e+01   1.4527027e-02  -1.4531250e-02  -1.4531250e-02
   6.3990750e+01   1.4448947e-02  -1.4453125e-02  -1.4453125e-02
   6.3990800e+01   1.4370867e-02  -1.4375000e-02  -1.4375000e-02
   6.3990850e+01   1.4292787e-02  -1.4296875e-02  -1.4296875e-02
   6.3990900e+01   1.4214707e-02  -1.4218750e-02  -1.4218750e-02
   6.3990950e+01   1.4136626e-02  -1.4140625e-02  -1.4140625e-02
   6.3991000e+01   1.4058545e-02  -1.4062500e-02  -1.4062500e-02
   6.3991050e+01   1.3980464e-02  -1.3984375e-02  -1.3984375e-02
   6.3991100e+01   1.3902382e-02  -1.3906250e-02  -1.3906250e-02
   6.3991150e+01   1.3824301e-02  -1.3828125e-02  -1.3828125e-02
   6.3991200e+01   1.3746219e-02  -1.3750000e-02  -1.3750000e-02
   6.3991250e+01   1.3668137e-02  -1.3671875e-02  -1.3671875e-02
   6.3991300e+01   1.3590054e-02  -1.3593750e-02  -1.3593750e-02
   6.3991350e+01   1.3511972e-02  -1.3515625e-02  -1.3515625e-02
   6.3991400e+01   1.3433889e-02  -1.3437500e-02  -1.3437500e-02
   6.3991450e+01   1.3355806e-02  -1.3359375e-02  -1.3359375e-02
   6.3991500e+01   1.3277722e-02  -1.3281250e-02  -1.3281250e-02
   6.3991550e+01   1.3199639e-02  -1.3203125e-02  -1.3203125e-02
   6.3991600e+01   1.3121555e-02  -1.3125000e-02  -1.3125000e-02
   6.3991650e+01   1.3043471e-02  -1.3046875e-02  -1.3046875e-02
   6.3991700e+01   1.2965386e-02  -1.2968750e-02  -1.2968750e-02
   6.3991750e+01   1.2887302e-02  -1.2890625e-02  -1.2890625e-02
   6.3991800e+01   1.2809217e-02  -1.2812500e-02  -1.2812500e-02
   6.3991850e+01   1.2731132e-02  -1.2734375e-02  -1.2734375e-02
   6.3991900e+01   1.2653046e-02  -1.2656250e-02  -1.2656250e-02
   6.3991950e+01   1.2574961e-02  -1.2578125e-02  -1.2578125e-02
   6.3992000e+01   1.2496875e-02  -1.2500000e-02  -1.2500000e-02
   6.3992050e+01   1.2418789e-02  -1.2421875e-02  -1.2421875e-02
   6.3992100e+01   1.2340703e-02  -1.2343750e-02  -1.2343750e-02
   6.3992150e+01   1.2262616e-02  -1.2265625e-02  -1.2265625e-02
   6.3992200e+01   1.2184529e-02  -1.2187500e-02  -1.2187500e-02
   6.3992250e+01   1.2106442e-02  -1.2109375e-02  -1.2109375e-02
   6.3992300e+01   1.2028355e-02  -1.2031250e-02  -1.2031250e-02
   6.3992350e+01   1.1950267e-02  -1.1953125e-02  -1.1953125e-02
   6.3992400e+01   1.1872180e-02  -1.1875000e-02  -1.1875000e-02
   6.3992450e+01   1.1794092e-02  -1.1796875e-02  -1.1796875e-02
   6.3992500e+01   1.1716003e-02  -1.1718750e-02  -1.1718750e-02
   6.3992550e+01   1.1637915e-02  -1.1640625e-02  -1.1640625e-02
   6.3992600e+01   1.1559826e-02  -1.1562500e-02  -1.1562500e-02
   6.3992650e+01   1.1481737e-02  -1.1484375e-02  -1.1484375e-02
   6.3992700e+01   1.1403648e-02  -1.1406250e-02  -1.1406250e-02
   6.3992750e+01   1.1325558e-02  -1.1328125e-02  -1.1328125e-02
   6.3992800e+01   1.1247469e-02  -1.1250000e-02  -1.1250000e-02
   6.3992850e+01   1.1169379e-02  -1.1171875e-02  -1.1171875e-02
   6.3992900e+01   1.1091289e-02  -1.1093750e-02  -1.1093750e-02
   6.3992950e+01   1.1013198e-02  -1.1015625e-02  -1.1015625e-02
   6.3993000e+01   1.0935107e-02  -1.0937500e-02  -1.0937500e-02
   6.3993050e+01   1.0857016e-02  -1.0859375e-02  -1.0859375e-02
   6.3993100e+01   1.0778925e-02  -1.0781250e-02  -1.0781250e-02
   6.3993150e+01   1.0700834e-02  -1.0703125e-02  -1.0703125e-02
   6.3993200e+01   1.0622742e-02  -1.0625000e-02  -1.0625000e-02
   6.3993250e+01   1.0544650e-02  -1.0546875e-02  -1.0546875e-02
   6.3993300e+01   1.0466558e-02  -1.0468750e-02  -1.0468750e-02
   6.3993350e+01   1.0388466e-02  -1.0390625e-02  -1.0390625e-02
   6.3993400e+01   1.0310373e-02  -1.0312500e-02  -1.0312500e-02
   6.3993450e+01   1.0232280e-02  -1.0234375e-02  -1.0234375e-02
   6.3993500e+01   1.0154187e-02  -1.0156250e-02  -1.0156250e-02
   6.3993550e+01   1.0076094e-02  -1.0078125e-02  -1.0078125e-02
   6.3993600e+01   9.9980000e-03  -1.0000000e-02  -1.0000000e-02
   6.3993650e+01   9.9199061e-03  -9.9218750e-03  -9.9218750e-03
   6.3993700e+01   9.8418120e-03  -9.8437500e-03  -9.8437500e-03
   6.3993750e+01   9.7637177e-03  -9.7656250e-03  -9.7656250e-03
   6.3993800e+01   9.6856230e-03  -9.6875000e-03  -9.6875000e-03
   6.3993850e+01   9.6075282e-03  -9.6093750e-03  -9.6093750e-03
   6.3993900e+01   9.5294331e-03  -9.5312500e-03  -9.5312500e-03
   6.3993950e+01   9.4513378e-03  -9.4531250e-03  -9.4531250e-03
   6.3994000e+01   9.3732422e-03  -9.3750000e-03  -9.3750000e-03
   6.3994050e+01   9.2951464e-03  -9.2968750e-03  -9.2968750e-03
   6.3994100e+01   9.2170503e-03  -9.2187500e-03  -9.2187500e-03
   6.3994150e+01   9.1389540e-03  -9.1406250e-03  -9.1406250e-03
   6.3994200e+01   9.0608574e-03  -9.0625000e-03  -9.0625000e-03
   6.3994250e+01   8.9827606e-03  -8.9843750e-03  -8.9843750e-03
   6.3994300e+01   8.9046636e-03  -8.9062500e-03  -8.9062500e-03
   6.3994350e+01   8.8265663e-03  -8.8281250e-03  -8.8281250e-03
   6.3994400e+01   8.7484688e-03  -8.7500000e-03  -8.7500000e-03
   6.3994450e+01   8.6703710e-03  -8.6718750e-03  -8.6718750e-03
   6.3994500e+01   8.5922729e-03  -8.5937500e-03  -8.5937500e-03
   6.3994550e+01   8.5141747e-03  -8.5156250e-03  -8.5156250e-03
   6.3994600e+01   8.4360762e-03  -8.4375000e-03  -8.4375000e-03
   6.3994650e+01   8.3579774e-03  -8.3593750e-03  -8.3593750e-03
   6.3994700e+01   8.2798784e-03  -8.2812500e-03  -8.2812500e-03
   6.3994750e+01   8.2017792e-03  -8.2031250e-03  -8.2031250e-03
   6.3994800e+01   8.1236797e-03  -8.1250000e-03  -8.1250000e-03
   6.3994850e+01   8.0455800e-03  -8.0468750e-03  -8.0468750e-03
   6.3994900e+01   7.9674800e-03  -7.9687500e-03  -7.9687500e-03
   6.3994950e+01   7.8893798e-03  -7.8906250e-03  -7.8906250e-03
   6.3995000e+01   7.8112793e-03  -7.8125000e-03  -7.8125000e-03
   6.3995050e+01   7.7331786e-03  -7.7343750e-03  -7.7343750e-03
   6.3995100e+01   7.6550776e-03  -7.6562500e-03  -7.6562500e-03
   6.3995150e+01   7.5769764e-03  -7.5781250e-03  -7.5781250e-03
   6.3995200e+01   7.4988750e-03  -7.5000000e-03  -7.5000000e-03
   6.3995250e+01   7.4207733e-03  -7.4218750e-03  -7.4218750e-03
   6.3995300e+01   7.3426714e-03  -7.3437500e-03  -7.3437500e-03
   6.3995350e+01   7.2645692e-03  -7.2656250e-03  -7.2656250e-03
   6.3995400e+01   7.1864668e-03  -7.1875000e-03  -7.1875000e-03
   6.3995450e+01   7.1083641e-03  -7.1093750e-03  -7.1093750e-03
   6.3995500e+01   7.0302612e-03  -7.0312500e-03  -7.0312500e-03
   6.3995550e+01   6.9521581e-03  -6.9531250e-03  -6.9531250e-03
   6.3995600e+01   6.8740547e-03  -6.8750000e-03  -6.8750000e-03
   6.3995650e+01   6.7959510e-03  -6.7968750e-03  -6.7968750e-03
   6.3995700e+01   6.7178472e-03  -6.7187500e-03  -6.7187500e-03
   6.3995750e+01   6.6397430e-03  -6.6406250e-03  -6.6406250e-03
   6.3995800e+01   6.5616387e-03  -6.5625000e-03  -6.5625000e-03
   6.3995850e+01   6.4835341e-03  -6.4843750e-03  -6.4843750e-03
   6.3995900e+01   6.4054292e-03  -6.4062500e-03  -6.4062500e-03
   6.3995950e+01   6.3273241e-03  -6.3281250e-03  -6.3281250e-03
   6.3996000e+01   6.2492187e-03  -6.2500000e-03  -6.2500000e-03
   6.3996050e+01   6.1711132e-03  -6.1718750e-03  -6.1718750e-03
   6.3996100e+01   6.0930073e-03  -6.0937500e-03  -6.0937500e-03
   6.3996150e+01   6.0149012e-03  -6.0156250e-03  -6.0156250e-03
   6.3996200e+01   5.9367949e-03  -5.9375000e-03  -5.9375000e-03
   6.3996250e+01   5.8586884e-03  -5.8593750e-03  -5.8593750e-03
   6.3996300e+01   5.7805815e-03  -5.7812500e-03  -5.7812500e-03
   6.3996350e+01   5.7024745e-03  -5.7031250e-03  -5.7031250e-03
   6.3996400e+01   5.6243672e-03  -5.6250000e-03  -5.6250000e-03
   6.3996450e+01   5.5462596e-03  -5.5468750e-03  -5.5468750e-03
   6.3996500e+01   5.4681519e-03  -5.4687500e-03  -5.4687500e-03
   6.3996550e+01   5.3900438e-03  -5.3906250e-03  -5.3906250e-03
   6.3996600e+01   5.3119355e-03  -5.3125000e-03  -5.3125000e-03
   6.3996650e+01   5.2338270e-03  -5.2343750e-03  -5.2343750e-03
   6.3996700e+01   5.1557183e-03  -5.1562500e-03  -5.1562500e-03
   6.3996750e+01   5.0776093e-03  -5.0781250e-03  -5.0781250e-03
   6.3996800e+01   4.9995000e-03  -5.0000000e-03  -5.0000000e-03
   6.3996850e+01   4.9213905e-03  -4.9218750e-03  -4.9218750e-03
   6.3996900e+01   4.8432808e-03  -4.8437500e-03  -4.8437500e-03
   6.3996950e+01   4.7651708e-03  -4.7656250e-03  -4.7656250e-03
   6.3997000e+01   4.6870605e-03  -4.6875000e-03  -4.6875000e-03
   6.3997050e+01   4.6089501e-03  -4.6093750e-03  -4.6093750e-03
   6.3997100e+01   4.5308394e-03  -4.5312500e-03  -4.5312500e-03
   6.3997150e+01   4.4527284e-03  -4.4531250e-03  -4.4531250e-03
   6.3997200e+01   4.3746172e-03  -4.3750000e-03  -4.3750000e-03
   6.3997250e+01   4.2965057e-03  -4.2968750e-03  -4.2968750e-03
   6.3997300e+01   4.2183940e-03  -4.2187500e-03  -4.2187500e-03
   6.3997350e+01   4.1402821e-03  -4.1406250e-03  -4.1406250e-03
   6.3997400e+01   4.0621699e-03  -4.0625000e-03  -4.0625000e-03
   6.3997450e+01   3.9840575e-03  -3.9843750e-03  -3.9843750e-03
   6.3997500e+01   3.9059448e-03  -3.9062500e-03  -3.9062500e-03
   6.3997550e+01   3.8278319e-03  -3.8281250e-03  -3.8281250e-03
   6.3997600e+01   3.7497188e-03  -3.7500000e-03  -3.7500000e-03
   6.3997650e+01   3.6716053e-03  -3.6718750e-03  -3.6718750e-03
   6.3997700e+01   3.5934917e-03  -3.5937500e-03  -3.5937500e-03
   6.3997750e+01   3.5153778e-03  -3.5156250e-03  -3.5156250e-03
   6.3997800e+01   3.4372637e-03  -3.4375000e-03  -3.4375000e-03
   6.3997850e+01   3.3591493e-03  -3.3593750e-03  -3.3593750e-03
   6.3997900e+01   3.2810347e-03  -3.2812500e-03  -3.2812500e-03
   6.3997950e+01   3.2029198e-03  -3.2031250e-03  -3.2031250e-03
   6.3998000e+01   3.1248047e-03  -3.1250000e-03  -3.1250000e-03
   6.3998050e+01   3.0466893e-03  -3.0468750e-03  -3.0468750e-03
   6.3998100e+01   2.9685737e-03  -2.9687500e-03  -2.9687500e-03
   6.3998150e+01   2.8904579e-03  -2.8906250e-03  -2.8906250e-03
   6.3998200e+01   2.8123418e-03  -2.8125000e-03  -2.8125000e-03
   6.3998250e+01   2.7342255e-03  -2.7343750e-03  -2.7343750e-03
   6.3998300e+01   2.6561089e-03  -2.6562500e-03  -2.6562500e-03
   6.3998350e+01   2.5779921e-03  -2.5781250e-03  -2.5781250e-03
   6.3998400e+01   2.4998750e-03  -2.5000000e-03  -2.5000000e-03
   6.3998450e+01   2.4217577e-03  -2.4218750e-03  -2.4218750e-03
   6.3998500e+01   2.3436401e-03  -2.3437500e-03  -2.3437500e-03
   6.3998550e+01   2.2655223e-03  -2.2656250e-03  -2.2656250e-03
   6.3998600e+01   2.1874043e-03  -2.1875000e-03  -2.1875000e-03
   6.3998650e+01   2.1092860e-03  -2.1093750e-03  -2.1093750e-03
   6.3998700e+01   2.0311675e-03  -2.0312500e-03  -2.0312500e-03
   6.3998750e+01   1.9530487e-03  -1.9531250e-03  -1.9531250e-03
   6.3998800e+01   1.8749297e-03  -1.8750000e-03  -1.8750000e-03
   6.3998850e+01   1.7968104e-03  -1.7968750e-03  -1.7968750e-03
   6.3998900e+01   1.7186909e-03  -1.7187500e-03  -1.7187500e-03
   6.3998950e+01   1.6405712e-03  -1.6406250e-03  -1.6406250e-03
   6.3999000e+01   1.5624512e-03  -1.5625000e-03  -1.5625000e-03
   6.3999050e+01   1.4843309e-03  -1.4843750e-03  -1.4843750e-03
   6.3999100e+01   1.4062104e-03  -1.4062500e-03  -1.4062500e-03
   6.3999150e+01   1.3280897e-03  -1.3281250e-03  -1.3281250e-03
   6.3999200e+01   1.2499688e-03  -1.2500000e-03  -1.2500000e-03
   6.3999250e+01   1.1718475e-03  -1.1718750e-03  -1.1718750e-03
   6.3999300e+01   1.0937261e-03  -1.0937500e-03  -1.0937500e-03
   6.3999350e+01   1.0156044e-03  -1.0156250e-03  -1.0156250e-03
   6.3999400e+01   9.3748242e-04  -9.3750000e-04  -9.3750000e-04
   6.3999450e+01   8.5936023e-04  -8.5937500e-04  -8.5937500e-04
   6.3999500e+01   7.8123779e-04  -7.8125000e-04  -7.8125000e-04
   6.3999550e+01   7.0311511e-04  -7.0312500e-04  -7.0312500e-04
   6.3999600e+01   6.2499219e-04  -6.2500000e-04  -6.2500000e-04
   6.3999650e+01   5.4686902e-04  -5.4687500e-04  -5.4687500e-04
   6.3999700e+01   4.6874561e-04  -4.6875000e-04  -4.6875000e-04
   6.3999750e+01   3.9062195e-04  -3.9062500e-04  -3.9062500e-04
   6.3999800e+01   3.1249805e-04  -3.1250000e-04  -3.1250000e-04
   6.3999850e+01   2.3437390e-04  -2.3437500e-04  -2.3437500e-04
   6.3999900e+01   1.5624951e-04  -1.5625000e-04  -1.5625000e-04
   6.3999950e+01   7.8124878e-05   0.0000000e+00   0.0000000e+00 
   6.4000000e+01   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   6.4100000e+01   7.8002930e-02  -5.6161623e+00  -8.5140450e+00
   6.4200000e+01   1.5576172e-01  -5.5472867e+00  -8.4496903e+00
   6.4300000e+01   2.3327637e-01  -5.4786553e+00  -8.3855798e+00
   6.4400000e+01   3.1054688e-01  -5.4102681e+00  -8.3217134e+00
   6.4500000e+01   3.8757324e-01  -5.3421250e+00  -8.2580912e+00
   6.4600000e+01   4.6435547e-01  -5.2742260e+00  -8.1947131e+00
   6.4700000e+01   5.4089355e-01  -5.2065712e+00  -8.1315791e+00
   6.4800000e+01   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   6.4900000e+01   6.9323730e-01  -5.0719939e+00  -8.0060436e+00
   6.5000000e+01   7.6904297e-01  -5.0050715e+00  -7.9436421e+00
   6.5100000e+01   8.4460449e-01  -4.9383932e+00  -7.8814847e+00
   6.5200000e+01   9.1992187e-01  -4.8719591e+00  -7.8195715e+00
   6.5300000e+01   9.9499512e-01  -4.8057691e+00  -7.7579023e+00
   6.5400000e+01   1.0698242e+00  -4.7398233e+00  -7.6964774e+00
   6.5500000e+01   1.1444092e+00  -4.6741216e+00  -7.6352965e+00
   6.5600000e+01   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   6.5700000e+01   1.2928467e+00  -4.5434506e+00  -7.5136673e+00
   6.5800000e+01   1.3666992e+00  -4.4784813e+00  -7.4532189e+00
   6.5900000e+01   1.4403076e+00  -4.4137561e+00  -7.3930146e+00
   6.6000000e+01   1.5136719e+00  -4.3492751e+00  -7.3330545e+00
   6.6100000e+01   1.5867920e+00  -4.2850383e+00  -7.2733385e+00
   6.6200000e+01   1.6596680e+00  -4.2210455e+00  -7.2138667e+00
   6.6300000e+01   1.7322998e+00  -4.1572970e+00  -7.1546390e+00
   6.6400000e+01   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   6.6500000e+01   1.8768311e+00  -4.0305322e+00  -7.0369160e+00
   6.6600000e+01   1.9487305e+00  -3.9675161e+00  -6.9784207e+00
   6.6700000e+01   2.0203857e+00  -3.9047440e+00  -6.9201696e+00
   6.6800000e+01   2.0917969e+00  -3.8422162e+00  -6.8621626e+00
   6.6900000e+01   2.1629639e+00  -3.7799324e+00  -6.8043997e+00
   6.7000000e+01   2.2338867e+00  -3.7178928e+00  -6.7468810e+00
   6.7100000e+01   2.3045654e+00  -3.6560974e+00  -6.6896064e+00
   6.7200000e+01   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   6.7300000e+01   2.4451904e+00  -3.5332389e+00  -6.5757897e+00
   6.7400000e+01   2.5151367e+00  -3.4721758e+00  -6.5192475e+00
   6.7500000e+01   2.5848389e+00  -3.4113569e+00  -6.4629495e+00
   6.7600000e+01   2.6542969e+00  -3.3507822e+00  -6.4068956e+00
   6.7700000e+01   2.7235107e+00  -3.2904516e+00  -6.3510859e+00
   6.7800000e+01   2.7924805e+00  -3.2303651e+00  -6.2955203e+00
   6.7900000e+01   2.8612061e+00  -3.1705228e+00  -6.2401988e+00
   6.8000000e+01   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   6.8100000e+01   2.9979248e+00  -3.0515705e+00  -6.1302883e+00
   6.8200000e+01   3.0659180e+00  -2.9924606e+00  -6.0756993e+00
   6.8300000e+01   3.1336670e+00  -2.9335948e+00  -6.0213544e+00
   6.8400000e+01   3.2011719e+00  -2.8749732e+00  -5.9672536e+00
   6.8500000e+01   3.2684326e+00  -2.8165957e+00  -5.9133970e+00
   6.8600000e+01   3.3354492e+00  -2.7584624e+00  -5.8597846e+00
   6.8700000e+01   3.4022217e+00  -2.7005732e+00  -5.8064162e+00
   6.8800000e+01   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   6.8900000e+01   3.5350342e+00  -2.5855272e+00  -5.7004120e+00
   6.9000000e+01   3.6010742e+00  -2.5283704e+00  -5.6477761e+00
   6.9100000e+01   3.6668701e+00  -2.4714577e+00  -5.5953843e+00
   6.9200000e+01   3.7324219e+00  -2.4147892e+00  -5.5432367e+00
   6.9300000e+01   3.7977295e+00  -2.3583649e+00  -5.4913332e+00
   6.9400000e+01   3.8627930e+00  -2.3021846e+00  -5.4396739e+00
   6.9500000e+01   3.9276123e+00  -2.2462486e+00  -5.3882587e+00
   6.9600000e+01   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   6.9700000e+01   4.0565186e+00  -2.1351088e+00  -5.2861607e+00
   6.9800000e+01   4.1206055e+00  -2.0799052e+00  -5.2354779e+00
   6.9900000e+01   4.1844482e+00  -2.0249456e+00  -5.1850392e+00
   7.0000000e+01   4.2480469e+00  -1.9702303e+00  -5.1348447e+00
   7.0100000e+01   4.3114014e+00  -1.9157590e+00  -5.0848944e+00
   7.0200000e+01   4.3745117e+00  -1.8615319e+00  -5.0351882e+00
   7.0300000e+01   4.4373779e+00  -1.8075490e+00  -4.9857261e+00
   7.0400000e+01   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   7.0500000e+01   4.5623779e+00  -1.7003155e+00  -4.8875343e+00
   7.0600000e+01   4.6245117e+00  -1.6470649e+00  -4.8388047e+00
   7.0700000e+01   4.6864014e+00  -1.5940585e+00  -4.7903192e+00
   7.0800000e+01   4.7480469e+00  -1.5412963e+00  -4.7420778e+00
   7.0900000e+01   4.8094482e+00  -1.4887782e+00  -4.6940806e+00
   7.1000000e+01   4.8706055e+00  -1.4365042e+00  -4.6463275e+00
   7.1100000e+01   4.9315186e+00  -1.3844744e+00  -4.5988185e+00
   7.1200000e+01   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   7.1300000e+01   5.0526123e+00  -1.2811471e+00  -4.5045330e+00
   7.1400000e+01   5.1127930e+00  -1.2298497e+00  -4.4577565e+00
   7.1500000e+01   5.1727295e+00  -1.1787964e+00  -4.4112241e+00
   7.1600000e+01   5.2324219e+00  -1.1279873e+00  -4.3649358e+00
   7.1700000e+01   5.2918701e+00  -1.0774223e+00  -4.3188917e+00
   7.1800000e+01   5.3510742e+00  -1.0271015e+00  -4.2730918e+00
   7.1900000e+01   5.4100342e+00  -9.7702475e-01  -4.2275359e+00
   7.2000000e+01   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   7.2100000e+01   5.5272217e+00  -8.7760376e-01  -4.1371567e+00
   7.2200000e+01   5.5854492e+00  -8.2825947e-01  -4.0923333e+00
   7.2300000e+01   5.6434326e+00  -7.7915933e-01  -4.0477540e+00
   7.2400000e+01   5.7011719e+00  -7.3030332e-01  -4.0034189e+00
   7.2500000e+01   5.7586670e+00  -6.8169146e-01  -3.9593279e+00
   7.2600000e+01   5.8159180e+00  -6.3332374e-01  -3.9154810e+00
   7.2700000e+01   5.8729248e+00  -5.8520015e-01  -3.8718783e+00
   7.2800000e+01   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   7.2900000e+01   5.9862061e+00  -4.8968541e-01  -3.7854054e+00
   7.3000000e+01   6.0424805e+00  -4.4229425e-01  -3.7425351e+00
   7.3100000e+01   6.0985107e+00  -3.9514723e-01  -3.6999089e+00
   7.3200000e+01   6.1542969e+00  -3.4824435e-01  -3.6575269e+00
   7.3300000e+01   6.2098389e+00  -3.0158561e-01  -3.6153891e+00
   7.3400000e+01   6.2651367e+00  -2.5517101e-01  -3.5734953e+00
   7.3500000e+01   6.3201904e+00  -2.0900055e-01  -3.5318458e+00
   7.3600000e+01   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   7.3700000e+01   6.4295654e+00  -1.1739206e-01  -3.4492790e+00
   7.3800000e+01   6.4838867e+00  -7.1954023e-02  -3.4083619e+00
   7.3900000e+01   6.5379639e+00  -2.6760128e-02  -3.3676889e+00
   7.4000000e+01   6.5917969e+00   1.8189627e-02  -3.3272600e+00
   7.4100000e+01   6.6453857e+00   6.2895241e-02  -3.2870752e+00
   7.4200000e+01   6.6987305e+00   1.0735671e-01  -3.2471346e+00
   7.4300000e+01   6.7518311e+00   1.5157405e-01  -3.2074382e+00
   7.4400000e+01   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   7.4500000e+01   6.8572998e+00   2.3927629e-01  -3.1287777e+00
   7.4600000e+01   6.9096680e+00   2.8276120e-01  -3.0898137e+00
   7.4700000e+01   6.9617920e+00   3.2600197e-01  -3.0510938e+00
   7.4800000e+01   7.0136719e+00   3.6899860e-01  -3.0126180e+00
   7.4900000e+01   7.0653076e+00   4.1175109e-01  -2.9743864e+00
   7.5000000e+01   7.1166992e+00   4.5425944e-01  -2.9363989e+00
   7.5100000e+01   7.1678467e+00   4.9652365e-01  -2.8986556e+00
   7.5200000e+01   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   7.5300000e+01   7.2694092e+00   5.8031964e-01  -2.8239014e+00
   7.5400000e+01   7.3198242e+00   6.2185143e-01  -2.7868905e+00
   7.5500000e+01   7.3699951e+00   6.6313907e-01  -2.7501237e+00
   7.5600000e+01   7.4199219e+00   7.0418258e-01  -2.7136011e+00
   7.5700000e+01   7.4696045e+00   7.4498194e-01  -2.6773226e+00
   7.5800000e+01   7.5190430e+00   7.8553717e-01  -2.6412882e+00
   7.5900000e+01   7.5682373e+00   8.2584825e-01  -2.6054980e+00
   7.6000000e+01   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   7.6100000e+01   7.6658936e+00   9.0573799e-01  -2.5346500e+00
   7.6200000e+01   7.7143555e+00   9.4531665e-01  -2.4995923e+00
   7.6300000e+01   7.7625732e+00   9.8465117e-01  -2.4647786e+00
   7.6400000e+01   7.8105469e+00   1.0237416e+00  -2.4302091e+00
   7.6500000e+01   7.8582764e+00   1.0625878e+00  -2.3958838e+00
   7.6600000e+01   7.9057617e+00   1.1011899e+00  -2.3618025e+00
   7.6700000e+01   7.9530029e+00   1.1395478e+00  -2.3279655e+00
   7.6800000e+01   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   7.6900000e+01   8.0467529e+00   1.2155313e+00  -2.2610237e+00
   7.7000000e+01   8.0932617e+00   1.2531569e+00  -2.2279191e+00
   7.7100000e+01   8.1395264e+00   1.2905383e+00  -2.1950585e+00
   7.7200000e+01   8.1855469e+00   1.3276755e+00  -2.1624422e+00
   7.7300000e+01   8.2313232e+00   1.3645686e+00  -2.1300699e+00
   7.7400000e+01   8.2768555e+00   1.4012176e+00  -2.0979418e+00
   7.7500000e+01   8.3221436e+00   1.4376225e+00  -2.0660579e+00
   7.7600000e+01   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   7.7700000e+01   8.4119873e+00   1.5096997e+00  -2.0030224e+00
   7.7800000e+01   8.4565430e+00   1.5453721e+00  -1.9718709e+00
   7.7900000e+01   8.5008545e+00   1.5808004e+00  -1.9409635e+00
   7.8000000e+01   8.5449219e+00   1.6159845e+00  -1.9103002e+00
   7.8100000e+01   8.5887451e+00   1.6509245e+00  -1.8798811e+00
   7.8200000e+01   8.6323242e+00   1.6856203e+00  -1.8497061e+00
   7.8300000e+01   8.6756592e+00   1.7200721e+00  -1.8197753e+00
   7.8400000e+01   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   7.8500000e+01   8.7615967e+00   1.7882430e+00  -1.7606461e+00
   7.8600000e+01   8.8041992e+00   1.8219623e+00  -1.7314477e+00
   7.8700000e+01   8.8465576e+00   1.8554375e+00  -1.7024934e+00
   7.8800000e+01   8.8886719e+00   1.8886685e+00  -1.6737833e+00
   7.8900000e+01   8.9305420e+00   1.9216553e+00  -1.6453173e+00
   7.9000000e+01   8.9721680e+00   1.9543981e+00  -1.6170954e+00
   7.9100000e+01   9.0135498e+00   1.9868967e+00  -1.5891177e+00
   7.9200000e+01   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   7.9300000e+01   9.0955811e+00   2.0511614e+00  -1.5338947e+00
   7.9400000e+01   9.1362305e+00   2.0829276e+00  -1.5066494e+00
   7.9500000e+01   9.1766357e+00   2.1144496e+00  -1.4796483e+00
   7.9600000e+01   9.2167969e+00   2.1457275e+00  -1.4528913e+00
   7.9700000e+01   9.2567139e+00   2.1767612e+00  -1.4263784e+00
   7.9800000e+01   9.2963867e+00   2.2075508e+00  -1.4001097e+00
   7.9900000e+01   9.3358154e+00   2.2380963e+00  -1.3740851e+00
   8.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00


==> OneOverResultsMPE.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.1421356e-01   9.4314718e-01
   1.1000000e+00   9.0909091e-01   9.5000000e-01   8.6421356e-01   8.9314718e-01
   1.2000000e+00   8.3333333e-01   9.0000000e-01   8.1421356e-01   8.4314718e-01
   1.3000000e+00   7.6923077e-01   8.5000000e-01   7.6421356e-01   7.9314718e-01
   1.4000000e+00   7.1428571e-01   8.0000000e-01   7.1421356e-01   7.4314718e-01
   1.5000000e+00   6.6666667e-01   7.5000000e-01   6.6421356e-01   6.9314718e-01
   1.6000000e+00   6.2500000e-01   7.0000000e-01   6.1421356e-01   6.4314718e-01
   1.7000000e+00   5.8823529e-01   6.5000000e-01   5.6421356e-01   5.9314718e-01
   1.8000000e+00   5.5555556e-01   6.0000000e-01   5.1421356e-01   5.4314718e-01
   1.9000000e+00   5.2631579e-01   5.5000000e-01   5.0000000e-01   5.0000000e-01
   1.9020000e+00   5.2576236e-01   5.4900000e-01   5.0000000e-01   5.0000000e-01
   1.9040000e+00   5.2521008e-01   5.4800000e-01   5.0000000e-01   5.0000000e-01
   1.9060000e+00   5.2465897e-01   5.4700000e-01   5.0000000e-01   5.0000000e-01
   1.9080000e+00   5.2410901e-01   5.4600000e-01   5.0000000e-01   5.0000000e-01
   1.9100000e+00   5.2356021e-01   5.4500000e-01   5.0000000e-01   5.0000000e-01
   1.9120000e+00   5.2301255e-01   5.4400000e-01   5.0000000e-01   5.0000000e-01
   1.9140000e+00   5.2246604e-01   5.4300000e-01   5.0000000e-01   5.0000000e-01
   1.9160000e+00   5.2192067e-01   5.4200000e-01   5.0000000e-01   5.0000000e-01
   1.9180000e+00   5.2137643e-01   5.4100000e-01   5.0000000e-01   5.0000000e-01
   1.9200000e+00   5.2083333e-01   5.4000000e-01   5.0000000e-01   5.0000000e-01
   1.9220000e+00   5.2029136e-01   5.3900000e-01   5.0000000e-01   5.0000000e-01
   1.9240000e+00   5.1975052e-01   5.3800000e-01   5.0000000e-01   5.0000000e-01
   1.9260000e+00   5.1921080e-01   5.3700000e-01   5.0000000e-01   5.0000000e-01
   1.9280000e+00   5.1867220e-01   5.3600000e-01   5.0000000e-01   5.0000000e-01
   1.9300000e+00   5.1813472e-01   5.3500000e-01   5.0000000e-01   5.0000000e-01
   1.9320000e+00   5.1759834e-01   5.3400000e-01   5.0000000e-01   5.0000000e-01
   1.9340000e+00   5.1706308e-01   5.3300000e-01   5.0000000e-01   5.0000000e-01
   1.9360000e+00   5.1652893e-01   5.3200000e-01   5.0000000e-01   5.0000000e-01
   1.9380000e+00   5.1599587e-01   5.3100000e-01   5.0000000e-01   5.0000000e-01
   1.9400000e+00   5.1546392e-01   5.3000000e-01   5.0000000e-01   5.0000000e-01
   1.9420000e+00   5.1493306e-01   5.2900000e-01   5.0000000e-01   5.0000000e-01
   1.9440000e+00   5.1440329e-01   5.2800000e-01   5.0000000e-01   5.0000000e-01
   1.9460000e+00   5.1387461e-01   5.2700000e-01   5.0000000e-01   5.0000000e-01
   1.9480000e+00   5.1334702e-01   5.2600000e-01   5.0000000e-01   5.0000000e-01
   1.9500000e+00   5.1282051e-01   5.2500000e-01   5.0000000e-01   5.0000000e-01
   1.9520000e+00   5.1229508e-01   5.2400000e-01   5.0000000e-01   5.0000000e-01
   1.9540000e+00   5.1177073e-01   5.2300000e-01   5.0000000e-01   5.0000000e-01
   1.9560000e+00   5.1124744e-01   5.2200000e-01   5.0000000e-01   5.0000000e-01
   1.9580000e+00   5.1072523e-01   5.2100000e-01   5.0000000e-01   5.0000000e-01
   1.9600000e+00   5.1020408e-01   5.2000000e-01   5.0000000e-01   5.0000000e-01
   1.9620000e+00   5.0968400e-01   5.1900000e-01   5.0000000e-01   5.0000000e-01
   1.9640000e+00   5.0916497e-01   5.1800000e-01   5.0000000e-01   5.0000000e-01
   1.9660000e+00   5.0864700e-01   5.1700000e-01   5.0000000e-01   5.0000000e-01
   1.9680000e+00   5.0813008e-01   5.1600000e-01   5.0000000e-01   5.0000000e-01
   1.9700000e+00   5.0761421e-01   5.1500000e-01   5.0000000e-01   5.0000000e-01
   1.9720000e+00   5.0709939e-01   5.1400000e-01   5.0000000e-01   5.0000000e-01
   1.9740000e+00   5.0658561e-01   5.1300000e-01   5.0000000e-01   5.0000000e-01
   1.9760000e+00   5.0607287e-01   5.1200000e-01   5.0000000e-01   5.0000000e-01
   1.9780000e+00   5.0556117e-01   5.1100000e-01   5.0000000e-01   5.0000000e-01
   1.9800000e+00   5.0505051e-01   5.1000000e-01   5.0000000e-01   5.0000000e-01
   1.9820000e+00   5.0454087e-01   5.0900000e-01   5.0000000e-01   5.0000000e-01
   1.9840000e+00   5.0403226e-01   5.0800000e-01   5.0000000e-01   5.0000000e-01
   1.9860000e+00   5.0352467e-01   5.0700000e-01   5.0000000e-01   5.0000000e-01
   1.9880000e+00   5.0301811e-01   5.0600000e-01   5.0000000e-01   5.0000000e-01
   1.9900000e+00   5.0251256e-01   5.0500000e-01   5.0000000e-01   5.0000000e-01
   1.9900500e+00   5.0249994e-01   5.0497500e-01   5.0000000e-01   5.0000000e-01
   1.9901000e+00   5.0248731e-01   5.0495000e-01   5.0000000e-01   5.0000000e-01
   1.9901500e+00   5.0247469e-01   5.0492500e-01   5.0000000e-01   5.0000000e-01
   1.9902000e+00   5.0246206e-01   5.0490000e-01   5.0000000e-01   5.0000000e-01
   1.9902500e+00   5.0244944e-01   5.0487500e-01   5.0000000e-01   5.0000000e-01
   1.9903000e+00   5.0243682e-01   5.0485000e-01   5.0000000e-01   5.0000000e-01
   1.9903500e+00   5.0242420e-01   5.0482500e-01   5.0000000e-01   5.0000000e-01
   1.9904000e+00   5.0241158e-01   5.0480000e-01   5.0000000e-01   5.0000000e-01
   1.9904500e+00   5.0239896e-01   5.0477500e-01   5.0000000e-01   5.0000000e-01
   1.9905000e+00   5.0238634e-01   5.0475000e-01   5.0000000e-01   5.0000000e-01
   1.9905500e+00   5.0237372e-01   5.0472500e-01   5.0000000e-01   5.0000000e-01
   1.9906000e+00   5.0236110e-01   5.0470000e-01   5.0000000e-01   5.0000000e-01
   1.9906500e+00   5.0234848e-01   5.0467500e-01   5.0000000e-01   5.0000000e-01
   1.9907000e+00   5.0233586e-01   5.0465000e-01   5.0000000e-01   5.0000000e-01
   1.9907500e+00   5.0232325e-01   5.0462500e-01   5.0000000e-01   5.0000000e-01
   1.9908000e+00   5.0231063e-01   5.0460000e-01   5.0000000e-01   5.0000000e-01
   1.9908500e+00   5.0229801e-01   5.0457500e-01   5.0000000e-01   5.0000000e-01
   1.9909000e+00   5.0228540e-01   5.0455000e-01   5.0000000e-01   5.0000000e-01
   1.9909500e+00   5.0227278e-01   5.0452500e-01   5.0000000e-01   5.0000000e-01
   1.9910000e+00   5.0226017e-01   5.0450000e-01   5.0000000e-01   5.0000000e-01
   1.9910500e+00   5.0224756e-01   5.0447500e-01   5.0000000e-01   5.0000000e-01
   1.9911000e+00   5.0223495e-01   5.0445000e-01   5.0000000e-01   5.0000000e-01
   1.9911500e+00   5.0222233e-01   5.0442500e-01   5.0000000e-01   5.0000000e-01
   1.9912000e+00   5.0220972e-01   5.0440000e-01   5.0000000e-01   5.0000000e-01
   1.9912500e+00   5.0219711e-01   5.0437500e-01   5.0000000e-01   5.0000000e-01
   1.9913000e+00   5.0218450e-01   5.0435000e-01   5.0000000e-01   5.0000000e-01
   1.9913500e+00   5.0217189e-01   5.0432500e-01   5.0000000e-01   5.0000000e-01
   1.9914000e+00   5.0215928e-01   5.0430000e-01   5.0000000e-01   5.0000000e-01
   1.9914500e+00   5.0214668e-01   5.0427500e-01   5.0000000e-01   5.0000000e-01
   1.9915000e+00   5.0213407e-01   5.0425000e-01   5.0000000e-01   5.0000000e-01
   1.9915500e+00   5.0212146e-01   5.0422500e-01   5.0000000e-01   5.0000000e-01
   1.9916000e+00   5.0210886e-01   5.0420000e-01   5.0000000e-01   5.0000000e-01
   1.9916500e+00   5.0209625e-01   5.0417500e-01   5.0000000e-01   5.0000000e-01
   1.9917000e+00   5.0208365e-01   5.0415000e-01   5.0000000e-01   5.0000000e-01
   1.9917500e+00   5.0207104e-01   5.0412500e-01   5.0000000e-01   5.0000000e-01
   1.9918000e+00   5.0205844e-01   5.0410000e-01   5.0000000e-01   5.0000000e-01
   1.9918500e+00   5.0204584e-01   5.0407500e-01   5.0000000e-01   5.0000000e-01
   1.9919000e+00   5.0203323e-01   5.0405000e-01   5.0000000e-01   5.0000000e-01
   1.9919500e+00   5.0202063e-01   5.0402500e-01   5.0000000e-01   5.0000000e-01
   1.9920000e+00   5.0200803e-01   5.0400000e-01   5.0000000e-01   5.0000000e-01
   1.9920500e+00   5.0199543e-01   5.0397500e-01   5.0000000e-01   5.0000000e-01
   1.9921000e+00   5.0198283e-01   5.0395000e-01   5.0000000e-01   5.0000000e-01
   1.9921500e+00   5.0197023e-01   5.0392500e-01   5.0000000e-01   5.0000000e-01
   1.9922000e+00   5.0195763e-01   5.0390000e-01   5.0000000e-01   5.0000000e-01
   1.9922500e+00   5.0194504e-01   5.0387500e-01   5.0000000e-01   5.0000000e-01
   1.9923000e+00   5.0193244e-01   5.0385000e-01   5.0000000e-01   5.0000000e-01
   1.9923500e+00   5.0191984e-01   5.0382500e-01   5.0000000e-01   5.0000000e-01
   1.9924000e+00   5.0190725e-01   5.0380000e-01   5.0000000e-01   5.0000000e-01
   1.9924500e+00   5.0189465e-01   5.0377500e-01   5.0000000e-01   5.0000000e-01
   1.9925000e+00   5.0188206e-01   5.0375000e-01   5.0000000e-01   5.0000000e-01
   1.9925500e+00   5.0186946e-01   5.0372500e-01   5.0000000e-01   5.0000000e-01
   1.9926000e+00   5.0185687e-01   5.0370000e-01   5.0000000e-01   5.0000000e-01
   1.9926500e+00   5.0184428e-01   5.0367500e-01   5.0000000e-01   5.0000000e-01
   1.9927000e+00   5.0183169e-01   5.0365000e-01   5.0000000e-01   5.0000000e-01
   1.9927500e+00   5.0181909e-01   5.0362500e-01   5.0000000e-01   5.0000000e-01
   1.9928000e+00   5.0180650e-01   5.0360000e-01   5.0000000e-01   5.0000000e-01
   1.9928500e+00   5.0179391e-01   5.0357500e-01   5.0000000e-01   5.0000000e-01
   1.9929000e+00   5.0178132e-01   5.0355000e-01   5.0000000e-01   5.0000000e-01
   1.9929500e+00   5.0176873e-01   5.0352500e-01   5.0000000e-01   5.0000000e-01
   1.9930000e+00   5.0175615e-01   5.0350000e-01   5.0000000e-01   5.0000000e-01
   1.9930500e+00   5.0174356e-01   5.0347500e-01   5.0000000e-01   5.0000000e-01
   1.9931000e+00   5.0173097e-01   5.0345000e-01   5.0000000e-01   5.0000000e-01
   1.9931500e+00   5.0171839e-01   5.0342500e-01   5.0000000e-01   5.0000000e-01
   1.9932000e+00   5.0170580e-01   5.0340000e-01   5.0000000e-01   5.0000000e-01
   1.9932500e+00   5.0169321e-01   5.0337500e-01   5.0000000e-01   5.0000000e-01
   1.9933000e+00   5.0168063e-01   5.0335000e-01   5.0000000e-01   5.0000000e-01
   1.9933500e+00   5.0166805e-01   5.0332500e-01   5.0000000e-01   5.0000000e-01
   1.9934000e+00   5.0165546e-01   5.0330000e-01   5.0000000e-01   5.0000000e-01
   1.9934500e+00   5.0164288e-01   5.0327500e-01   5.0000000e-01   5.0000000e-01
   1.9935000e+00   5.0163030e-01   5.0325000e-01   5.0000000e-01   5.0000000e-01
   1.9935500e+00   5.0161772e-01   5.0322500e-01   5.0000000e-01   5.0000000e-01
   1.9936000e+00   5.0160514e-01   5.0320000e-01   5.0000000e-01   5.0000000e-01
   1.9936500e+00   5.0159256e-01   5.0317500e-01   5.0000000e-01   5.0000000e-01
   1.9937000e+00   5.0157998e-01   5.0315000e-01   5.0000000e-01   5.0000000e-01
   1.9937500e+00   5.0156740e-01   5.0312500e-01   5.0000000e-01   5.0000000e-01
   1.9938000e+00   5.0155482e-01   5.0310000e-01   5.0000000e-01   5.0000000e-01
   1.9938500e+00   5.0154224e-01   5.0307500e-01   5.0000000e-01   5.0000000e-01
   1.9939000e+00   5.0152967e-01   5.0305000e-01   5.0000000e-01   5.0000000e-01
   1.9939500e+00   5.0151709e-01   5.0302500e-01   5.0000000e-01   5.0000000e-01
   1.9940000e+00   5.0150451e-01   5.0300000e-01   5.0000000e-01   5.0000000e-01
   1.9940500e+00   5.0149194e-01   5.0297500e-01   5.0000000e-01   5.0000000e-01
   1.9941000e+00   5.0147936e-01   5.0295000e-01   5.0000000e-01   5.0000000e-01
   1.9941500e+00   5.0146679e-01   5.0292500e-01   5.0000000e-01   5.0000000e-01
   1.9942000e+00   5.0145422e-01   5.0290000e-01   5.0000000e-01   5.0000000e-01
   1.9942500e+00   5.0144164e-01   5.0287500e-01   5.0000000e-01   5.0000000e-01
   1.9943000e+00   5.0142907e-01   5.0285000e-01   5.0000000e-01   5.0000000e-01
   1.9943500e+00   5.0141650e-01   5.0282500e-01   5.0000000e-01   5.0000000e-01
   1.9944000e+00   5.0140393e-01   5.0280000e-01   5.0000000e-01   5.0000000e-01
   1.9944500e+00   5.0139136e-01   5.0277500e-01   5.0000000e-01   5.0000000e-01
   1.9945000e+00   5.0137879e-01   5.0275000e-01   5.0000000e-01   5.0000000e-01
   1.9945500e+00   5.0136622e-01   5.0272500e-01   5.0000000e-01   5.0000000e-01
   1.9946000e+00   5.0135365e-01   5.0270000e-01   5.0000000e-01   5.0000000e-01
   1.9946500e+00   5.0134109e-01   5.0267500e-01   5.0000000e-01   5.0000000e-01
   1.9947000e+00   5.0132852e-01   5.0265000e-01   5.0000000e-01   5.0000000e-01
   1.9947500e+00   5.0131595e-01   5.0262500e-01   5.0000000e-01   5.0000000e-01
   1.9948000e+00   5.0130339e-01   5.0260000e-01   5.0000000e-01   5.0000000e-01
   1.9948500e+00   5.0129082e-01   5.0257500e-01   5.0000000e-01   5.0000000e-01
   1.9949000e+00   5.0127826e-01   5.0255000e-01   5.0000000e-01   5.0000000e-01
   1.9949500e+00   5.0126570e-01   5.0252500e-01   5.0000000e-01   5.0000000e-01
   1.9950000e+00   5.0125313e-01   5.0250000e-01   5.0000000e-01   5.0000000e-01
   1.9950500e+00   5.0124057e-01   5.0247500e-01   5.0000000e-01   5.0000000e-01
   1.9951000e+00   5.0122801e-01   5.0245000e-01   5.0000000e-01   5.0000000e-01
   1.9951500e+00   5.0121545e-01   5.0242500e-01   5.0000000e-01   5.0000000e-01
   1.9952000e+00   5.0120289e-01   5.0240000e-01   5.0000000e-01   5.0000000e-01
   1.9952500e+00   5.0119033e-01   5.0237500e-01   5.0000000e-01   5.0000000e-01
   1.9953000e+00   5.0117777e-01   5.0235000e-01   5.0000000e-01   5.0000000e-01
   1.9953500e+00   5.0116521e-01   5.0232500e-01   5.0000000e-01   5.0000000e-01
   1.9954000e+00   5.0115265e-01   5.0230000e-01   5.0000000e-01   5.0000000e-01
   1.9954500e+00   5.0114009e-01   5.0227500e-01   5.0000000e-01   5.0000000e-01
   1.9955000e+00   5.0112754e-01   5.0225000e-01   5.0000000e-01   5.0000000e-01
   1.9955500e+00   5.0111498e-01   5.0222500e-01   5.0000000e-01   5.0000000e-01
   1.9956000e+00   5.0110243e-01   5.0220000e-01   5.0000000e-01   5.0000000e-01
   1.9956500e+00   5.0108987e-01   5.0217500e-01   5.0000000e-01   5.0000000e-01
   1.9957000e+00   5.0107732e-01   5.0215000e-01   5.0000000e-01   5.0000000e-01
   1.9957500e+00   5.0106476e-01   5.0212500e-01   5.0000000e-01   5.0000000e-01
   1.9958000e+00   5.0105221e-01   5.0210000e-01   5.0000000e-01   5.0000000e-01
   1.9958500e+00   5.0103966e-01   5.0207500e-01   5.0000000e-01   5.0000000e-01
   1.9959000e+00   5.0102711e-01   5.0205000e-01   5.0000000e-01   5.0000000e-01
   1.9959500e+00   5.0101455e-01   5.0202500e-01   5.0000000e-01   5.0000000e-01
   1.9960000e+00   5.0100200e-01   5.0200000e-01   5.0000000e-01   5.0000000e-01
   1.9960500e+00   5.0098945e-01   5.0197500e-01   5.0000000e-01   5.0000000e-01
   1.9961000e+00   5.0097690e-01   5.0195000e-01   5.0000000e-01   5.0000000e-01
   1.9961500e+00   5.0096436e-01   5.0192500e-01   5.0000000e-01   5.0000000e-01
   1.9962000e+00   5.0095181e-01   5.0190000e-01   5.0000000e-01   5.0000000e-01
   1.9962500e+00   5.0093926e-01   5.0187500e-01   5.0000000e-01   5.0000000e-01
   1.9963000e+00   5.0092671e-01   5.0185000e-01   5.0000000e-01   5.0000000e-01
   1.9963500e+00   5.0091417e-01   5.0182500e-01   5.0000000e-01   5.0000000e-01
   1.9964000e+00   5.0090162e-01   5.0180000e-01   5.0000000e-01   5.0000000e-01
   1.9964500e+00   5.0088908e-01   5.0177500e-01   5.0000000e-01   5.0000000e-01
   1.9965000e+00   5.0087653e-01   5.0175000e-01   5.0000000e-01   5.0000000e-01
   1.9965500e+00   5.0086399e-01   5.0172500e-01   5.0000000e-01   5.0000000e-01
   1.9966000e+00   5.0085145e-01   5.0170000e-01   5.0000000e-01   5.0000000e-01
   1.9966500e+00   5.0083891e-01   5.0167500e-01   5.0000000e-01   5.0000000e-01
   1.9967000e+00   5.0082636e-01   5.0165000e-01   5.0000000e-01   5.0000000e-01
   1.9967500e+00   5.0081382e-01   5.0162500e-01   5.0000000e-01   5.0000000e-01
   1.9968000e+00   5.0080128e-01   5.0160000e-01   5.0000000e-01   5.0000000e-01
   1.9968500e+00   5.0078874e-01   5.0157500e-01   5.0000000e-01   5.0000000e-01
   1.9969000e+00   5.0077620e-01   5.0155000e-01   5.0000000e-01   5.0000000e-01
   1.9969500e+00   5.0076366e-01   5.0152500e-01   5.0000000e-01   5.0000000e-01
   1.9970000e+00   5.0075113e-01   5.0150000e-01   5.0000000e-01   5.0000000e-01
   1.9970500e+00   5.0073859e-01   5.0147500e-01   5.0000000e-01   5.0000000e-01
   1.9971000e+00   5.0072605e-01   5.0145000e-01   5.0000000e-01   5.0000000e-01
   1.9971500e+00   5.0071352e-01   5.0142500e-01   5.0000000e-01   5.0000000e-01
   1.9972000e+00   5.0070098e-01   5.0140000e-01   5.0000000e-01   5.0000000e-01
   1.9972500e+00   5.0068845e-01   5.0137500e-01   5.0000000e-01   5.0000000e-01
   1.9973000e+00   5.0067591e-01   5.0135000e-01   5.0000000e-01   5.0000000e-01
   1.9973500e+00   5.0066338e-01   5.0132500e-01   5.0000000e-01   5.0000000e-01
   1.9974000e+00   5.0065085e-01   5.0130000e-01   5.0000000e-01   5.0000000e-01
   1.9974500e+00   5.0063831e-01   5.0127500e-01   5.0000000e-01   5.0000000e-01
   1.9975000e+00   5.0062578e-01   5.0125000e-01   5.0000000e-01   5.0000000e-01
   1.9975500e+00   5.0061325e-01   5.0122500e-01   5.0000000e-01   5.0000000e-01
   1.9976000e+00   5.0060072e-01   5.0120000e-01   5.0000000e-01   5.0000000e-01
   1.9976500e+00   5.0058819e-01   5.0117500e-01   5.0000000e-01   5.0000000e-01
   1.9977000e+00   5.0057566e-01   5.0115000e-01   5.0000000e-01   5.0000000e-01
   1.9977500e+00   5.0056313e-01   5.0112500e-01   5.0000000e-01   5.0000000e-01
   1.9978000e+00   5.0055061e-01   5.0110000e-01   5.0000000e-01   5.0000000e-01
   1.9978500e+00   5.0053808e-01   5.0107500e-01   5.0000000e-01   5.0000000e-01
   1.9979000e+00   5.0052555e-01   5.0105000e-01   5.0000000e-01   5.0000000e-01
   1.9979500e+00   5.0051303e-01   5.0102500e-01   5.0000000e-01   5.0000000e-01
   1.9980000e+00   5.0050050e-01   5.0100000e-01   5.0000000e-01   5.0000000e-01
   1.9980500e+00   5.0048798e-01   5.0097500e-01   5.0000000e-01   5.0000000e-01
   1.9981000e+00   5.0047545e-01   5.0095000e-01   5.0000000e-01   5.0000000e-01
   1.9981500e+00   5.0046293e-01   5.0092500e-01   5.0000000e-01   5.0000000e-01
   1.9982000e+00   5.0045041e-01   5.0090000e-01   5.0000000e-01   5.0000000e-01
   1.9982500e+00   5.0043788e-01   5.0087500e-01   5.0000000e-01   5.0000000e-01
   1.9983000e+00   5.0042536e-01   5.0085000e-01   5.0000000e-01   5.0000000e-01
   1.9983500e+00   5.0041284e-01   5.0082500e-01   5.0000000e-01   5.0000000e-01
   1.9984000e+00   5.0040032e-01   5.0080000e-01   5.0000000e-01   5.0000000e-01
   1.9984500e+00   5.0038780e-01   5.0077500e-01   5.0000000e-01   5.0000000e-01
   1.9985000e+00   5.0037528e-01   5.0075000e-01   5.0000000e-01   5.0000000e-01
   1.9985500e+00   5.0036276e-01   5.0072500e-01   5.0000000e-01   5.0000000e-01
   1.9986000e+00   5.0035025e-01   5.0070000e-01   5.0000000e-01   5.0000000e-01
   1.9986500e+00   5.0033773e-01   5.0067500e-01   5.0000000e-01   5.0000000e-01
   1.9987000e+00   5.0032521e-01   5.0065000e-01   5.0000000e-01   5.0000000e-01
   1.9987500e+00   5.0031270e-01   5.0062500e-01   5.0000000e-01   5.0000000e-01
   1.9988000e+00   5.0030018e-01   5.0060000e-01   5.0000000e-01   5.0000000e-01
   1.9988500e+00   5.0028767e-01   5.0057500e-01   5.0000000e-01   5.0000000e-01
   1.9989000e+00   5.0027515e-01   5.0055000e-01   5.0000000e-01   5.0000000e-01
   1.9989500e+00   5.0026264e-01   5.0052500e-01   5.0000000e-01   5.0000000e-01
   1.9990000e+00   5.0025013e-01   5.0050000e-01   5.0000000e-01   5.0000000e-01
   1.9990500e+00   5.0023761e-01   5.0047500e-01   5.0000000e-01   5.0000000e-01
   1.9991000e+00   5.0022510e-01   5.0045000e-01   5.0000000e-01   5.0000000e-01
   1.9991500e+00   5.0021259e-01   5.0042500e-01   5.0000000e-01   5.0000000e-01
   1.9992000e+00   5.0020008e-01   5.0040000e-01   5.0000000e-01   5.0000000e-01
   1.9992500e+00   5.0018757e-01   5.0037500e-01   5.0000000e-01   5.0000000e-01
   1.9993000e+00   5.0017506e-01   5.0035000e-01   5.0000000e-01   5.0000000e-01
   1.9993500e+00   5.0016255e-01   5.0032500e-01   5.0000000e-01   5.0000000e-01
   1.9994000e+00   5.0015005e-01   5.0030000e-01   5.0000000e-01   5.0000000e-01
   1.9994500e+00   5.0013754e-01   5.0027500e-01   5.0000000e-01   5.0000000e-01
   1.9995000e+00   5.0012503e-01   5.0025000e-01   5.0000000e-01   5.0000000e-01
   1.9995500e+00   5.0011253e-01   5.0022500e-01   5.0000000e-01   5.0000000e-01
   1.9996000e+00   5.0010002e-01   5.0020000e-01   5.0000000e-01   5.0000000e-01
   1.9996500e+00   5.0008752e-01   5.0017500e-01   5.0000000e-01   5.0000000e-01
   1.9997000e+00   5.0007501e-01   5.0015000e-01   5.0000000e-01   5.0000000e-01
   1.9997500e+00   5.0006251e-01   5.0012500e-01   5.0000000e-01   5.0000000e-01
   1.9998000e+00   5.0005001e-01   5.0010000e-01   5.0000000e-01   5.0000000e-01
   1.9998500e+00   5.0003750e-01   5.0007500e-01   5.0000000e-01   5.0000000e-01
   1.9999000e+00   5.0002500e-01   5.0005000e-01   5.0000000e-01   5.0000000e-01
   1.9999500e+00   5.0001250e-01   5.0002500e-01   5.0000000e-01   5.0000000e-01
   2.0000000e+00   5.0000000e-01   5.0000000e-01   4.5710678e-01   4.7157359e-01
   2.1000000e+00   4.7619048e-01   4.8750000e-01   4.4460678e-01   4.5907359e-01
   2.2000000e+00   4.5454545e-01   4.7500000e-01   4.3210678e-01   4.4657359e-01
   2.3000000e+00   4.3478261e-01   4.6250000e-01   4.1960678e-01   4.3407359e-01
   2.4000000e+00   4.1666667e-01   4.5000000e-01   4.0710678e-01   4.2157359e-01
   2.5000000e+00   4.0000000e-01   4.3750000e-01   3.9460678e-01   4.0907359e-01
   2.6000000e+00   3.8461538e-01   4.2500000e-01   3.8210678e-01   3.9657359e-01
   2.7000000e+00   3.7037037e-01   4.1250000e-01   3.6960678e-01   3.8407359e-01
   2.8000000e+00   3.5714286e-01   4.0000000e-01   3.5710678e-01   3.7157359e-01
   2.9000000e+00   3.4482759e-01   3.8750000e-01   3.4460678e-01   3.5907359e-01
   3.0000000e+00   3.3333333e-01   3.7500000e-01   3.3210678e-01   3.4657359e-01
   3.1000000e+00   3.2258065e-01   3.6250000e-01   3.1960678e-01   3.3407359e-01
   3.2000000e+00   3.1250000e-01   3.5000000e-01   3.0710678e-01   3.2157359e-01
   3.3000000e+00   3.0303030e-01   3.3750000e-01   2.9460678e-01   3.0907359e-01
   3.4000000e+00   2.9411765e-01   3.2500000e-01   2.8210678e-01   2.9657359e-01
   3.5000000e+00   2.8571429e-01   3.1250000e-01   2.6960678e-01   2.8407359e-01
   3.6000000e+00   2.7777778e-01   3.0000000e-01   2.5710678e-01   2.7157359e-01
   3.7000000e+00   2.7027027e-01   2.8750000e-01   2.5000000e-01   2.5907359e-01
   3.8000000e+00   2.6315789e-01   2.7500000e-01   2.5000000e-01   2.5000000e-01
   3.9000000e+00   2.5641026e-01   2.6250000e-01   2.5000000e-01   2.5000000e-01
   3.9020000e+00   2.5627883e-01   2.6225000e-01   2.5000000e-01   2.5000000e-01
   3.9040000e+00   2.5614754e-01   2.6200000e-01   2.5000000e-01   2.5000000e-01
   3.9060000e+00   2.5601639e-01   2.6175000e-01   2.5000000e-01   2.5000000e-01
   3.9080000e+00   2.5588536e-01   2.6150000e-01   2.5000000e-01   2.5000000e-01
   3.9100000e+00   2.5575448e-01   2.6125000e-01   2.5000000e-01   2.5000000e-01
   3.9120000e+00   2.5562372e-01   2.6100000e-01   2.5000000e-01   2.5000000e-01
   3.9140000e+00   2.5549310e-01   2.6075000e-01   2.5000000e-01   2.5000000e-01
   3.9160000e+00   2.5536261e-01   2.6050000e-01   2.5000000e-01   2.5000000e-01
   3.9180000e+00   2.5523226e-01   2.6025000e-01   2.5000000e-01   2.5000000e-01
   3.9200000e+00   2.5510204e-01   2.6000000e-01   2.5000000e-01   2.5000000e-01
   3.9220000e+00   2.5497195e-01   2.5975000e-01   2.5000000e-01   2.5000000e-01
   3.9240000e+00   2.5484200e-01   2.5950000e-01   2.5000000e-01   2.5000000e-01
   3.9260000e+00   2.5471218e-01   2.5925000e-01   2.5000000e-01   2.5000000e-01
   3.9280000e+00   2.5458248e-01   2.5900000e-01   2.5000000e-01   2.5000000e-01
   3.9300000e+00   2.5445293e-01   2.5875000e-01   2.5000000e-01   2.5000000e-01
   3.9320000e+00   2.5432350e-01   2.5850000e-01   2.5000000e-01   2.5000000e-01
   3.9340000e+00   2.5419420e-01   2.5825000e-01   2.5000000e-01   2.5000000e-01
   3.9360000e+00   2.5406504e-01   2.5800000e-01   2.5000000e-01   2.5000000e-01
   3.9380000e+00   2.5393601e-01   2.5775000e-01   2.5000000e-01   2.5000000e-01
   3.9400000e+00   2.5380711e-01   2.5750000e-01   2.5000000e-01   2.5000000e-01
   3.9420000e+00   2.5367834e-01   2.5725000e-01   2.5000000e-01   2.5000000e-01
   3.9440000e+00   2.5354970e-01   2.5700000e-01   2.5000000e-01   2.5000000e-01
   3.9460000e+00   2.5342119e-01   2.5675000e-01   2.5000000e-01   2.5000000e-01
   3.9480000e+00   2.5329281e-01   2.5650000e-01   2.5000000e-01   2.5000000e-01
   3.9500000e+00   2.5316456e-01   2.5625000e-01   2.5000000e-01   2.5000000e-01
   3.9520000e+00   2.5303644e-01   2.5600000e-01   2.5000000e-01   2.5000000e-01
   3.9540000e+00   2.5290845e-01   2.5575000e-01   2.5000000e-01   2.5000000e-01
   3.9560000e+00   2.5278059e-01   2.5550000e-01   2.5000000e-01   2.5000000e-01
   3.9580000e+00   2.5265285e-01   2.5525000e-01   2.5000000e-01   2.5000000e-01
   3.9600000e+00   2.5252525e-01   2.5500000e-01   2.5000000e-01   2.5000000e-01
   3.9620000e+00   2.5239778e-01   2.5475000e-01   2.5000000e-01   2.5000000e-01
   3.9640000e+00   2.5227043e-01   2.5450000e-01   2.5000000e-01   2.5000000e-01
   3.9660000e+00   2.5214322e-01   2.5425000e-01   2.5000000e-01   2.5000000e-01
   3.9680000e+00   2.5201613e-01   2.5400000e-01   2.5000000e-01   2.5000000e-01
   3.9700000e+00   2.5188917e-01   2.5375000e-01   2.5000000e-01   2.5000000e-01
   3.9720000e+00   2.5176234e-01   2.5350000e-01   2.5000000e-01   2.5000000e-01
   3.9740000e+00   2.5163563e-01   2.5325000e-01   2.5000000e-01   2.5000000e-01
   3.9760000e+00   2.5150905e-01   2.5300000e-01   2.5000000e-01   2.5000000e-01
   3.9780000e+00   2.5138260e-01   2.5275000e-01   2.5000000e-01   2.5000000e-01
   3.9800000e+00   2.5125628e-01   2.5250000e-01   2.5000000e-01   2.5000000e-01
   3.9820000e+00   2.5113009e-01   2.5225000e-01   2.5000000e-01   2.5000000e-01
   3.9840000e+00   2.5100402e-01   2.5200000e-01   2.5000000e-01   2.5000000e-01
   3.9860000e+00   2.5087807e-01   2.5175000e-01   2.5000000e-01   2.5000000e-01
   3.9880000e+00   2.5075226e-01   2.5150000e-01   2.5000000e-01   2.5000000e-01
   3.9900000e+00   2.5062657e-01   2.5125000e-01   2.5000000e-01   2.5000000e-01
   3.9900500e+00   2.5062343e-01   2.5124375e-01   2.5000000e-01   2.5000000e-01
   3.9901000e+00   2.5062029e-01   2.5123750e-01   2.5000000e-01   2.5000000e-01
   3.9901500e+00   2.5061714e-01   2.5123125e-01   2.5000000e-01   2.5000000e-01
   3.9902000e+00   2.5061400e-01   2.5122500e-01   2.5000000e-01   2.5000000e-01
   3.9902500e+00   2.5061086e-01   2.5121875e-01   2.5000000e-01   2.5000000e-01
   3.9903000e+00   2.5060772e-01   2.5121250e-01   2.5000000e-01   2.5000000e-01
   3.9903500e+00   2.5060458e-01   2.5120625e-01   2.5000000e-01   2.5000000e-01
   3.9904000e+00   2.5060144e-01   2.5120000e-01   2.5000000e-01   2.5000000e-01
   3.9904500e+00   2.5059830e-01   2.5119375e-01   2.5000000e-01   2.5000000e-01
   3.9905000e+00   2.5059516e-01   2.5118750e-01   2.5000000e-01   2.5000000e-01
   3.9905500e+00   2.5059202e-01   2.5118125e-01   2.5000000e-01   2.5000000e-01
   3.9906000e+00   2.5058888e-01   2.5117500e-01   2.5000000e-01   2.5000000e-01
   3.9906500e+00   2.5058574e-01   2.5116875e-01   2.5000000e-01   2.5000000e-01
   3.9907000e+00   2.5058260e-01   2.5116250e-01   2.5000000e-01   2.5000000e-01
   3.9907500e+00   2.5057947e-01   2.5115625e-01   2.5000000e-01   2.5000000e-01
   3.9908000e+00   2.5057633e-01   2.5115000e-01   2.5000000e-01   2.5000000e-01
   3.9908500e+00   2.5057319e-01   2.5114375e-01   2.5000000e-01   2.5000000e-01
   3.9909000e+00   2.5057005e-01   2.5113750e-01   2.5000000e-01   2.5000000e-01
   3.9909500e+00   2.5056691e-01   2.5113125e-01   2.5000000e-01   2.5000000e-01
   3.9910000e+00   2.5056377e-01   2.5112500e-01   2.5000000e-01   2.5000000e-01
   3.9910500e+00   2.5056063e-01   2.5111875e-01   2.5000000e-01   2.5000000e-01
   3.9911000e+00   2.5055749e-01   2.5111250e-01   2.5000000e-01   2.5000000e-01
   3.9911500e+00   2.5055435e-01   2.5110625e-01   2.5000000e-01   2.5000000e-01
   3.9912000e+00   2.5055121e-01   2.5110000e-01   2.5000000e-01   2.5000000e-01
   3.9912500e+00   2.5054807e-01   2.5109375e-01   2.5000000e-01   2.5000000e-01
   3.9913000e+00   2.5054494e-01   2.5108750e-01   2.5000000e-01   2.5000000e-01
   3.9913500e+00   2.5054180e-01   2.5108125e-01   2.5000000e-01   2.5000000e-01
   3.9914000e+00   2.5053866e-01   2.5107500e-01   2.5000000e-01   2.5000000e-01
   3.9914500e+00   2.5053552e-01   2.5106875e-01   2.5000000e-01   2.5000000e-01
   3.9915000e+00   2.5053238e-01   2.5106250e-01   2.5000000e-01   2.5000000e-01
   3.9915500e+00   2.5052924e-01   2.5105625e-01   2.5000000e-01   2.5000000e-01
   3.9916000e+00   2.5052610e-01   2.5105000e-01   2.5000000e-01   2.5000000e-01
   3.9916500e+00   2.5052297e-01   2.5104375e-01   2.5000000e-01   2.5000000e-01
   3.9917000e+00   2.5051983e-01   2.5103750e-01   2.5000000e-01   2.5000000e-01
   3.9917500e+00   2.5051669e-01   2.5103125e-01   2.5000000e-01   2.5000000e-01
   3.9918000e+00   2.5051355e-01   2.5102500e-01   2.5000000e-01   2.5000000e-01
   3.9918500e+00   2.5051041e-01   2.5101875e-01   2.5000000e-01   2.5000000e-01
   3.9919000e+00   2.5050728e-01   2.5101250e-01   2.5000000e-01   2.5000000e-01
   3.9919500e+00   2.5050414e-01   2.5100625e-01   2.5000000e-01   2.5000000e-01
   3.9920000e+00   2.5050100e-01   2.5100000e-01   2.5000000e-01   2.5000000e-01
   3.9920500e+00   2.5049786e-01   2.5099375e-01   2.5000000e-01   2.5000000e-01
   3.9921000e+00   2.5049473e-01   2.5098750e-01   2.5000000e-01   2.5000000e-01
   3.9921500e+00   2.5049159e-01   2.5098125e-01   2.5000000e-01   2.5000000e-01
   3.9922000e+00   2.5048845e-01   2.5097500e-01   2.5000000e-01   2.5000000e-01
   3.9922500e+00   2.5048532e-01   2.5096875e-01   2.5000000e-01   2.5000000e-01
   3.9923000e+00   2.5048218e-01   2.5096250e-01   2.5000000e-01   2.5000000e-01
   3.9923500e+00   2.5047904e-01   2.5095625e-01   2.5000000e-01   2.5000000e-01
   3.9924000e+00   2.5047590e-01   2.5095000e-01   2.5000000e-01   2.5000000e-01
   3.9924500e+00   2.5047277e-01   2.5094375e-01   2.5000000e-01   2.5000000e-01
   3.9925000e+00   2.5046963e-01   2.5093750e-01   2.5000000e-01   2.5000000e-01
   3.9925500e+00   2.5046649e-01   2.5093125e-01   2.5000000e-01   2.5000000e-01
   3.9926000e+00   2.5046336e-01   2.5092500e-01   2.5000000e-01   2.5000000e-01
   3.9926500e+00   2.5046022e-01   2.5091875e-01   2.5000000e-01   2.5000000e-01
   3.9927000e+00   2.5045708e-01   2.5091250e-01   2.5000000e-01   2.5000000e-01
   3.9927500e+00   2.5045395e-01   2.5090625e-01   2.5000000e-01   2.5000000e-01
   3.9928000e+00   2.5045081e-01   2.5090000e-01   2.5000000e-01   2.5000000e-01
   3.9928500e+00   2.5044768e-01   2.5089375e-01   2.5000000e-01   2.5000000e-01
   3.9929000e+00   2.5044454e-01   2.5088750e-01   2.5000000e-01   2.5000000e-01
   3.9929500e+00   2.5044140e-01   2.5088125e-01   2.5000000e-01   2.5000000e-01
   3.9930000e+00   2.5043827e-01   2.5087500e-01   2.5000000e-01   2.5000000e-01
   3.9930500e+00   2.5043513e-01   2.5086875e-01   2.5000000e-01   2.5000000e-01
   3.9931000e+00   2.5043200e-01   2.5086250e-01   2.5000000e-01   2.5000000e-01
   3.9931500e+00   2.5042886e-01   2.5085625e-01   2.5000000e-01   2.5000000e-01
   3.9932000e+00   2.5042572e-01   2.5085000e-01   2.5000000e-01   2.5000000e-01
   3.9932500e+00   2.5042259e-01   2.5084375e-01   2.5000000e-01   2.5000000e-01
   3.9933000e+00   2.5041945e-01   2.5083750e-01   2.5000000e-01   2.5000000e-01
   3.9933500e+00   2.5041632e-01   2.5083125e-01   2.5000000e-01   2.5000000e-01
   3.9934000e+00   2.5041318e-01   2.5082500e-01   2.5000000e-01   2.5000000e-01
   3.9934500e+00   2.5041005e-01   2.5081875e-01   2.5000000e-01   2.5000000e-01
   3.9935000e+00   2.5040691e-01   2.5081250e-01   2.5000000e-01   2.5000000e-01
   3.9935500e+00   2.5040378e-01   2.5080625e-01   2.5000000e-01   2.5000000e-01
   3.9936000e+00   2.5040064e-01   2.5080000e-01   2.5000000e-01   2.5000000e-01
   3.9936500e+00   2.5039751e-01   2.5079375e-01   2.5000000e-01   2.5000000e-01
   3.9937000e+00   2.5039437e-01   2.5078750e-01   2.5000000e-01   2.5000000e-01
   3.9937500e+00   2.5039124e-01   2.5078125e-01   2.5000000e-01   2.5000000e-01
   3.9938000e+00   2.5038810e-01   2.5077500e-01   2.5000000e-01   2.5000000e-01
   3.9938500e+00   2.5038497e-01   2.5076875e-01   2.5000000e-01   2.5000000e-01
   3.9939000e+00   2.5038183e-01   2.5076250e-01   2.5000000e-01   2.5000000e-01
   3.9939500e+00   2.5037870e-01   2.5075625e-01   2.5000000e-01   2.5000000e-01
   3.9940000e+00   2.5037556e-01   2.5075000e-01   2.5000000e-01   2.5000000e-01
   3.9940500e+00   2.5037243e-01   2.5074375e-01   2.5000000e-01   2.5000000e-01
   3.9941000e+00   2.5036929e-01   2.5073750e-01   2.5000000e-01   2.5000000e-01
   3.9941500e+00   2.5036616e-01   2.5073125e-01   2.5000000e-01   2.5000000e-01
   3.9942000e+00   2.5036303e-01   2.5072500e-01   2.5000000e-01   2.5000000e-01
   3.9942500e+00   2.5035989e-01   2.5071875e-01   2.5000000e-01   2.5000000e-01
   3.9943000e+00   2.5035676e-01   2.5071250e-01   2.5000000e-01   2.5000000e-01
   3.9943500e+00   2.5035362e-01   2.5070625e-01   2.5000000e-01   2.5000000e-01
   3.9944000e+00   2.5035049e-01   2.5070000e-01   2.5000000e-01   2.5000000e-01
   3.9944500e+00   2.5034736e-01   2.5069375e-01   2.5000000e-01   2.5000000e-01
   3.9945000e+00   2.5034422e-01   2.5068750e-01   2.5000000e-01   2.5000000e-01
   3.9945500e+00   2.5034109e-01   2.5068125e-01   2.5000000e-01   2.5000000e-01
   3.9946000e+00   2.5033796e-01   2.5067500e-01   2.5000000e-01   2.5000000e-01
   3.9946500e+00   2.5033482e-01   2.5066875e-01   2.5000000e-01   2.5000000e-01
   3.9947000e+00   2.5033169e-01   2.5066250e-01   2.5000000e-01   2.5000000e-01
   3.9947500e+00   2.5032856e-01   2.5065625e-01   2.5000000e-01   2.5000000e-01
   3.9948000e+00   2.5032542e-01   2.5065000e-01   2.5000000e-01   2.5000000e-01
   3.9948500e+00   2.5032229e-01   2.5064375e-01   2.5000000e-01   2.5000000e-01
   3.9949000e+00   2.5031916e-01   2.5063750e-01   2.5000000e-01   2.5000000e-01
   3.9949500e+00   2.5031602e-01   2.5063125e-01   2.5000000e-01   2.5000000e-01
   3.9950000e+00   2.5031289e-01   2.5062500e-01   2.5000000e-01   2.5000000e-01
   3.9950500e+00   2.5030976e-01   2.5061875e-01   2.5000000e-01   2.5000000e-01
   3.9951000e+00   2.5030663e-01   2.5061250e-01   2.5000000e-01   2.5000000e-01
   3.9951500e+00   2.5030349e-01   2.5060625e-01   2.5000000e-01   2.5000000e-01
   3.9952000e+00   2.5030036e-01   2.5060000e-01   2.5000000e-01   2.5000000e-01
   3.9952500e+00   2.5029723e-01   2.5059375e-01   2.5000000e-01   2.5000000e-01
   3.9953000e+00   2.5029410e-01   2.5058750e-01   2.5000000e-01   2.5000000e-01
   3.9953500e+00   2.5029096e-01   2.5058125e-01   2.5000000e-01   2.5000000e-01
   3.9954000e+00   2.5028783e-01   2.5057500e-01   2.5000000e-01   2.5000000e-01
   3.9954500e+00   2.5028470e-01   2.5056875e-01   2.5000000e-01   2.5000000e-01
   3.9955000e+00   2.5028157e-01   2.5056250e-01   2.5000000e-01   2.5000000e-01
   3.9955500e+00   2.5027843e-01   2.5055625e-01   2.5000000e-01   2.5000000e-01
   3.9956000e+00   2.5027530e-01   2.5055000e-01   2.5000000e-01   2.5000000e-01
   3.9956500e+00   2.5027217e-01   2.5054375e-01   2.5000000e-01   2.5000000e-01
   3.9957000e+00   2.5026904e-01   2.5053750e-01   2.5000000e-01   2.5000000e-01
   3.9957500e+00   2.5026591e-01   2.5053125e-01   2.5000000e-01   2.5000000e-01
   3.9958000e+00   2.5026278e-01   2.5052500e-01   2.5000000e-01   2.5000000e-01
   3.9958500e+00   2.5025964e-01   2.5051875e-01   2.5000000e-01   2.5000000e-01
   3.9959000e+00   2.5025651e-01   2.5051250e-01   2.5000000e-01   2.5000000e-01
   3.9959500e+00   2.5025338e-01   2.5050625e-01   2.5000000e-01   2.5000000e-01
   3.9960000e+00   2.5025025e-01   2.5050000e-01   2.5000000e-01   2.5000000e-01
   3.9960500e+00   2.5024712e-01   2.5049375e-01   2.5000000e-01   2.5000000e-01
   3.9961000e+00   2.5024399e-01   2.5048750e-01   2.5000000e-01   2.5000000e-01
   3.9961500e+00   2.5024086e-01   2.5048125e-01   2.5000000e-01   2.5000000e-01
   3.9962000e+00   2.5023773e-01   2.5047500e-01   2.5000000e-01   2.5000000e-01
   3.9962500e+00   2.5023459e-01   2.5046875e-01   2.5000000e-01   2.5000000e-01
   3.9963000e+00   2.5023146e-01   2.5046250e-01   2.5000000e-01   2.5000000e-01
   3.9963500e+00   2.5022833e-01   2.5045625e-01   2.5000000e-01   2.5000000e-01
   3.9964000e+00   2.5022520e-01   2.5045000e-01   2.5000000e-01   2.5000000e-01
   3.9964500e+00   2.5022207e-01   2.5044375e-01   2.5000000e-01   2.5000000e-01
   3.9965000e+00   2.5021894e-01   2.5043750e-01   2.5000000e-01   2.5000000e-01
   3.9965500e+00   2.5021581e-01   2.5043125e-01   2.5000000e-01   2.5000000e-01
   3.9966000e+00   2.5021268e-01   2.5042500e-01   2.5000000e-01   2.5000000e-01
   3.9966500e+00   2.5020955e-01   2.5041875e-01   2.5000000e-01   2.5000000e-01
   3.9967000e+00   2.5020642e-01   2.5041250e-01   2.5000000e-01   2.5000000e-01
   3.9967500e+00   2.5020329e-01   2.5040625e-01   2.5000000e-01   2.5000000e-01
   3.9968000e+00   2.5020016e-01   2.5040000e-01   2.5000000e-01   2.5000000e-01
   3.9968500e+00   2.5019703e-01   2.5039375e-01   2.5000000e-01   2.5000000e-01
   3.9969000e+00   2.5019390e-01   2.5038750e-01   2.5000000e-01   2.5000000e-01
   3.9969500e+00   2.5019077e-01   2.5038125e-01   2.5000000e-01   2.5000000e-01
   3.9970000e+00   2.5018764e-01   2.5037500e-01   2.5000000e-01   2.5000000e-01
   3.9970500e+00   2.5018451e-01   2.5036875e-01   2.5000000e-01   2.5000000e-01
   3.9971000e+00   2.5018138e-01   2.5036250e-01   2.5000000e-01   2.5000000e-01
   3.9971500e+00   2.5017825e-01   2.5035625e-01   2.5000000e-01   2.5000000e-01
   3.9972000e+00   2.5017512e-01   2.5035000e-01   2.5000000e-01   2.5000000e-01
   3.9972500e+00   2.5017199e-01   2.5034375e-01   2.5000000e-01   2.5000000e-01
   3.9973000e+00   2.5016886e-01   2.5033750e-01   2.5000000e-01   2.5000000e-01
   3.9973500e+00   2.5016573e-01   2.5033125e-01   2.5000000e-01   2.5000000e-01
   3.9974000e+00   2.5016261e-01   2.5032500e-01   2.5000000e-01   2.5000000e-01
   3.9974500e+00   2.5015948e-01   2.5031875e-01   2.5000000e-01   2.5000000e-01
   3.9975000e+00   2.5015635e-01   2.5031250e-01   2.5000000e-01   2.5000000e-01
   3.9975500e+00   2.5015322e-01   2.5030625e-01   2.5000000e-01   2.5000000e-01
   3.9976000e+00   2.5015009e-01   2.5030000e-01   2.5000000e-01   2.5000000e-01
   3.9976500e+00   2.5014696e-01   2.5029375e-01   2.5000000e-01   2.5000000e-01
   3.9977000e+00   2.5014383e-01   2.5028750e-01   2.5000000e-01   2.5000000e-01
   3.9977500e+00   2.5014070e-01   2.5028125e-01   2.5000000e-01   2.5000000e-01
   3.9978000e+00   2.5013758e-01   2.5027500e-01   2.5000000e-01   2.5000000e-01
   3.9978500e+00   2.5013445e-01   2.5026875e-01   2.5000000e-01   2.5000000e-01
   3.9979000e+00   2.5013132e-01   2.5026250e-01   2.5000000e-01   2.5000000e-01
   3.9979500e+00   2.5012819e-01   2.5025625e-01   2.5000000e-01   2.5000000e-01
   3.9980000e+00   2.5012506e-01   2.5025000e-01   2.5000000e-01   2.5000000e-01
   3.9980500e+00   2.5012193e-01   2.5024375e-01   2.5000000e-01   2.5000000e-01
   3.9981000e+00   2.5011881e-01   2.5023750e-01   2.5000000e-01   2.5000000e-01
   3.9981500e+00   2.5011568e-01   2.5023125e-01   2.5000000e-01   2.5000000e-01
   3.9982000e+00   2.5011255e-01   2.5022500e-01   2.5000000e-01   2.5000000e-01
   3.9982500e+00   2.5010942e-01   2.5021875e-01   2.5000000e-01   2.5000000e-01
   3.9983000e+00   2.5010630e-01   2.5021250e-01   2.5000000e-01   2.5000000e-01
   3.9983500e+00   2.5010317e-01   2.5020625e-01   2.5000000e-01   2.5000000e-01
   3.9984000e+00   2.5010004e-01   2.5020000e-01   2.5000000e-01   2.5000000e-01
   3.9984500e+00   2.5009691e-01   2.5019375e-01   2.5000000e-01   2.5000000e-01
   3.9985000e+00   2.5009379e-01   2.5018750e-01   2.5000000e-01   2.5000000e-01
   3.9985500e+00   2.5009066e-01   2.5018125e-01   2.5000000e-01   2.5000000e-01
   3.9986000e+00   2.5008753e-01   2.5017500e-01   2.5000000e-01   2.5000000e-01
   3.9986500e+00   2.5008440e-01   2.5016875e-01   2.5000000e-01   2.5000000e-01
   3.9987000e+00   2.5008128e-01   2.5016250e-01   2.5000000e-01   2.5000000e-01
   3.9987500e+00   2.5007815e-01   2.5015625e-01   2.5000000e-01   2.5000000e-01
   3.9988000e+00   2.5007502e-01   2.5015000e-01   2.5000000e-01   2.5000000e-01
   3.9988500e+00   2.5007190e-01   2.5014375e-01   2.5000000e-01   2.5000000e-01
   3.9989000e+00   2.5006877e-01   2.5013750e-01   2.5000000e-01   2.5000000e-01
   3.9989500e+00   2.5006564e-01   2.5013125e-01   2.5000000e-01   2.5000000e-01
   3.9990000e+00   2.5006252e-01   2.5012500e-01   2.5000000e-01   2.5000000e-01
   3.9990500e+00   2.5005939e-01   2.5011875e-01   2.5000000e-01   2.5000000e-01
   3.9991000e+00   2.5005626e-01   2.5011250e-01   2.5000000e-01   2.5000000e-01
   3.9991500e+00   2.5005314e-01   2.5010625e-01   2.5000000e-01   2.5000000e-01
   3.9992000e+00   2.5005001e-01   2.5010000e-01   2.5000000e-01   2.5000000e-01
   3.9992500e+00   2.5004688e-01   2.5009375e-01   2.5000000e-01   2.5000000e-01
   3.9993000e+00   2.5004376e-01   2.5008750e-01   2.5000000e-01   2.5000000e-01
   3.9993500e+00   2.5004063e-01   2.5008125e-01   2.5000000e-01   2.5000000e-01
   3.9994000e+00   2.5003751e-01   2.5007500e-01   2.5000000e-01   2.5000000e-01
   3.9994500e+00   2.5003438e-01   2.5006875e-01   2.5000000e-01   2.5000000e-01
   3.9995000e+00   2.5003125e-01   2.5006250e-01   2.5000000e-01   2.5000000e-01
   3.9995500e+00   2.5002813e-01   2.5005625e-01   2.5000000e-01   2.5000000e-01
   3.9996000e+00   2.5002500e-01   2.5005000e-01   2.5000000e-01   2.5000000e-01
   3.9996500e+00   2.5002188e-01   2.5004375e-01   2.5000000e-01   2.5000000e-01
   3.9997000e+00   2.5001875e-01   2.5003750e-01   2.5000000e-01   2.5000000e-01
   3.9997500e+00   2.5001563e-01   2.5003125e-01   2.5000000e-01   2.5000000e-01
   3.9998000e+00   2.5001250e-01   2.5002500e-01   2.5000000e-01   2.5000000e-01
   3.9998500e+00   2.5000938e-01   2.5001875e-01   2.5000000e-01   2.5000000e-01
   3.9999000e+00   2.5000625e-01   2.5001250e-01   2.5000000e-01   2.5000000e-01
   3.9999500e+00   2.5000313e-01   2.5000625e-01   2.5000000e-01   2.5000000e-01
   4.0000000e+00   2.5000000e-01   2.5000000e-01   2.2855339e-01   2.3578680e-01
   4.1000000e+00   2.4390244e-01   2.4687500e-01   2.2542839e-01   2.3266180e-01
   4.2000000e+00   2.3809524e-01   2.4375000e-01   2.2230339e-01   2.2953680e-01
   4.3000000e+00   2.3255814e-01   2.4062500e-01   2.1917839e-01   2.2641180e-01
   4.4000000e+00   2.2727273e-01   2.3750000e-01   2.1605339e-01   2.2328680e-01
   4.5000000e+00   2.2222222e-01   2.3437500e-01   2.1292839e-01   2.2016180e-01
   4.6000000e+00   2.1739130e-01   2.3125000e-01   2.0980339e-01   2.1703680e-01
   4.7000000e+00   2.1276596e-01   2.2812500e-01   2.0667839e-01   2.1391180e-01
   4.8000000e+00   2.0833333e-01   2.2500000e-01   2.0355339e-01   2.1078680e-01
   4.9000000e+00   2.0408163e-01   2.2187500e-01   2.0042839e-01   2.0766180e-01
   5.0000000e+00   2.0000000e-01   2.1875000e-01   1.9730339e-01   2.0453680e-01
   5.1000000e+00   1.9607843e-01   2.1562500e-01   1.9417839e-01   2.0141180e-01
   5.2000000e+00   1.9230769e-01   2.1250000e-01   1.9105339e-01   1.9828680e-01
   5.3000000e+00   1.8867925e-01   2.0937500e-01   1.8792839e-01   1.9516180e-01
   5.4000000e+00   1.8518519e-01   2.0625000e-01   1.8480339e-01   1.9203680e-01
   5.5000000e+00   1.8181818e-01   2.0312500e-01   1.8167839e-01   1.8891180e-01
   5.6000000e+00   1.7857143e-01   2.0000000e-01   1.7855339e-01   1.8578680e-01
   5.7000000e+00   1.7543860e-01   1.9687500e-01   1.7542839e-01   1.8266180e-01
   5.8000000e+00   1.7241379e-01   1.9375000e-01   1.7230339e-01   1.7953680e-01
   5.9000000e+00   1.6949153e-01   1.9062500e-01   1.6917839e-01   1.7641180e-01
   6.0000000e+00   1.6666667e-01   1.8750000e-01   1.6605339e-01   1.7328680e-01
   6.1000000e+00   1.6393443e-01   1.8437500e-01   1.6292839e-01   1.7016180e-01
   6.2000000e+00   1.6129032e-01   1.8125000e-01   1.5980339e-01   1.6703680e-01
   6.3000000e+00   1.5873016e-01   1.7812500e-01   1.5667839e-01   1.6391180e-01
   6.4000000e+00   1.5625000e-01   1.7500000e-01   1.5355339e-01   1.6078680e-01
   6.5000000e+00   1.5384615e-01   1.7187500e-01   1.5042839e-01   1.5766180e-01
   6.6000000e+00   1.5151515e-01   1.6875000e-01   1.4730339e-01   1.5453680e-01
   6.7000000e+00   1.4925373e-01   1.6562500e-01   1.4417839e-01   1.5141180e-01
   6.8000000e+00   1.4705882e-01   1.6250000e-01   1.4105339e-01   1.4828680e-01
   6.9000000e+00   1.4492754e-01   1.5937500e-01   1.3792839e-01   1.4516180e-01
   7.0000000e+00   1.4285714e-01   1.5625000e-01   1.3480339e-01   1.4203680e-01
   7.1000000e+00   1.4084507e-01   1.5312500e-01   1.3167839e-01   1.3891180e-01
   7.2000000e+00   1.3888889e-01   1.5000000e-01   1.2855339e-01   1.3578680e-01
   7.3000000e+00   1.3698630e-01   1.4687500e-01   1.2542839e-01   1.3266180e-01
   7.4000000e+00   1.3513514e-01   1.4375000e-01   1.2500000e-01   1.2953680e-01
   7.5000000e+00   1.3333333e-01   1.4062500e-01   1.2500000e-01   1.2641180e-01
   7.6000000e+00   1.3157895e-01   1.3750000e-01   1.2500000e-01   1.2500000e-01
   7.7000000e+00   1.2987013e-01   1.3437500e-01   1.2500000e-01   1.2500000e-01
   7.8000000e+00   1.2820513e-01   1.3125000e-01   1.2500000e-01   1.2500000e-01
   7.9000000e+00   1.2658228e-01   1.2812500e-01   1.2500000e-01   1.2500000e-01
   7.9020000e+00   1.2655024e-01   1.2806250e-01   1.2500000e-01   1.2500000e-01
   7.9040000e+00   1.2651822e-01   1.2800000e-01   1.2500000e-01   1.2500000e-01
   7.9060000e+00   1.2648621e-01   1.2793750e-01   1.2500000e-01   1.2500000e-01
   7.9080000e+00   1.2645422e-01   1.2787500e-01   1.2500000e-01   1.2500000e-01
   7.9100000e+00   1.2642225e-01   1.2781250e-01   1.2500000e-01   1.2500000e-01
   7.9120000e+00   1.2639029e-01   1.2775000e-01   1.2500000e-01   1.2500000e-01
   7.9140000e+00   1.2635835e-01   1.2768750e-01   1.2500000e-01   1.2500000e-01
   7.9160000e+00   1.2632643e-01   1.2762500e-01   1.2500000e-01   1.2500000e-01
   7.9180000e+00   1.2629452e-01   1.2756250e-01   1.2500000e-01   1.2500000e-01
   7.9200000e+00   1.2626263e-01   1.2750000e-01   1.2500000e-01   1.2500000e-01
   7.9220000e+00   1.2623075e-01   1.2743750e-01   1.2500000e-01   1.2500000e-01
   7.9240000e+00   1.2619889e-01   1.2737500e-01   1.2500000e-01   1.2500000e-01
   7.9260000e+00   1.2616705e-01   1.2731250e-01   1.2500000e-01   1.2500000e-01
   7.9280000e+00   1.2613522e-01   1.2725000e-01   1.2500000e-01   1.2500000e-01
   7.9300000e+00   1.2610340e-01   1.2718750e-01   1.2500000e-01   1.2500000e-01
   7.9320000e+00   1.2607161e-01   1.2712500e-01   1.2500000e-01   1.2500000e-01
   7.9340000e+00   1.2603983e-01   1.2706250e-01   1.2500000e-01   1.2500000e-01
   7.9360000e+00   1.2600806e-01   1.2700000e-01   1.2500000e-01   1.2500000e-01
   7.9380000e+00   1.2597632e-01   1.2693750e-01   1.2500000e-01   1.2500000e-01
   7.9400000e+00   1.2594458e-01   1.2687500e-01   1.2500000e-01   1.2500000e-01
   7.9420000e+00   1.2591287e-01   1.2681250e-01   1.2500000e-01   1.2500000e-01
   7.9440000e+00   1.2588117e-01   1.2675000e-01   1.2500000e-01   1.2500000e-01
   7.9460000e+00   1.2584948e-01   1.2668750e-01   1.2500000e-01   1.2500000e-01
   7.9480000e+00   1.2581782e-01   1.2662500e-01   1.2500000e-01   1.2500000e-01
   7.9500000e+00   1.2578616e-01   1.2656250e-01   1.2500000e-01   1.2500000e-01
   7.9520000e+00   1.2575453e-01   1.2650000e-01   1.2500000e-01   1.2500000e-01
   7.9540000e+00   1.2572291e-01   1.2643750e-01   1.2500000e-01   1.2500000e-01
   7.9560000e+00   1.2569130e-01   1.2637500e-01   1.2500000e-01   1.2500000e-01
   7.9580000e+00   1.2565971e-01   1.2631250e-01   1.2500000e-01   1.2500000e-01
   7.9600000e+00   1.2562814e-01   1.2625000e-01   1.2500000e-01   1.2500000e-01
   7.9620000e+00   1.2559658e-01   1.2618750e-01   1.2500000e-01   1.2500000e-01
   7.9640000e+00   1.2556504e-01   1.2612500e-01   1.2500000e-01   1.2500000e-01
   7.9660000e+00   1.2553352e-01   1.2606250e-01   1.2500000e-01   1.2500000e-01
   7.9680000e+00   1.2550201e-01   1.2600000e-01   1.2500000e-01   1.2500000e-01
   7.9700000e+00   1.2547051e-01   1.2593750e-01   1.2500000e-01   1.2500000e-01
   7.9720000e+00   1.2543904e-01   1.2587500e-01   1.2500000e-01   1.2500000e-01
   7.9740000e+00   1.2540757e-01   1.2581250e-01   1.2500000e-01   1.2500000e-01
   7.9760000e+00   1.2537613e-01   1.2575000e-01   1.2500000e-01   1.2500000e-01
   7.9780000e+00   1.2534470e-01   1.2568750e-01   1.2500000e-01   1.2500000e-01
   7.9800000e+00   1.2531328e-01   1.2562500e-01   1.2500000e-01   1.2500000e-01
   7.9820000e+00   1.2528188e-01   1.2556250e-01   1.2500000e-01   1.2500000e-01
   7.9840000e+00   1.2525050e-01   1.2550000e-01   1.2500000e-01   1.2500000e-01
   7.9860000e+00   1.2521913e-01   1.2543750e-01   1.2500000e-01   1.2500000e-01
   7.9880000e+00   1.2518778e-01   1.2537500e-01   1.2500000e-01   1.2500000e-01
   7.9900000e+00   1.2515645e-01   1.2531250e-01   1.2500000e-01   1.2500000e-01
   7.9900500e+00   1.2515566e-01   1.2531094e-01   1.2500000e-01   1.2500000e-01
   7.9901000e+00   1.2515488e-01   1.2530938e-01   1.2500000e-01   1.2500000e-01
   7.9901500e+00   1.2515410e-01   1.2530781e-01   1.2500000e-01   1.2500000e-01
   7.9902000e+00   1.2515331e-01   1.2530625e-01   1.2500000e-01   1.2500000e-01
   7.9902500e+00   1.2515253e-01   1.2530469e-01   1.2500000e-01   1.2500000e-01
   7.9903000e+00   1.2515175e-01   1.2530312e-01   1.2500000e-01   1.2500000e-01
   7.9903500e+00   1.2515096e-01   1.2530156e-01   1.2500000e-01   1.2500000e-01
   7.9904000e+00   1.2515018e-01   1.2530000e-01   1.2500000e-01   1.2500000e-01
   7.9904500e+00   1.2514940e-01   1.2529844e-01   1.2500000e-01   1.2500000e-01
   7.9905000e+00   1.2514861e-01   1.2529688e-01   1.2500000e-01   1.2500000e-01
   7.9905500e+00   1.2514783e-01   1.2529531e-01   1.2500000e-01   1.2500000e-01
   7.9906000e+00   1.2514705e-01   1.2529375e-01   1.2500000e-01   1.2500000e-01
   7.9906500e+00   1.2514626e-01   1.2529219e-01   1.2500000e-01   1.2500000e-01
   7.9907000e+00   1.2514548e-01   1.2529062e-01   1.2500000e-01   1.2500000e-01
   7.9907500e+00   1.2514470e-01   1.2528906e-01   1.2500000e-01   1.2500000e-01
   7.9908000e+00   1.2514392e-01   1.2528750e-01   1.2500000e-01   1.2500000e-01
   7.9908500e+00   1.2514313e-01   1.2528594e-01   1.2500000e-01   1.2500000e-01
   7.9909000e+00   1.2514235e-01   1.2528438e-01   1.2500000e-01   1.2500000e-01
   7.9909500e+00   1.2514157e-01   1.2528281e-01   1.2500000e-01   1.2500000e-01
   7.9910000e+00   1.2514078e-01   1.2528125e-01   1.2500000e-01   1.2500000e-01
   7.9910500e+00   1.2514000e-01   1.2527969e-01   1.2500000e-01   1.2500000e-01
   7.9911000e+00   1.2513922e-01   1.2527812e-01   1.2500000e-01   1.2500000e-01
   7.9911500e+00   1.2513843e-01   1.2527656e-01   1.2500000e-01   1.2500000e-01
   7.9912000e+00   1.2513765e-01   1.2527500e-01   1.2500000e-01   1.2500000e-01
   7.9912500e+00   1.2513687e-01   1.2527344e-01   1.2500000e-01   1.2500000e-01
   7.9913000e+00   1.2513609e-01   1.2527188e-01   1.2500000e-01   1.2500000e-01
   7.9913500e+00   1.2513530e-01   1.2527031e-01   1.2500000e-01   1.2500000e-01
   7.9914000e+00   1.2513452e-01   1.2526875e-01   1.2500000e-01   1.2500000e-01
   7.9914500e+00   1.2513374e-01   1.2526719e-01   1.2500000e-01   1.2500000e-01
   7.9915000e+00   1.2513295e-01   1.2526562e-01   1.2500000e-01   1.2500000e-01
   7.9915500e+00   1.2513217e-01   1.2526406e-01   1.2500000e-01   1.2500000e-01
   7.9916000e+00   1.2513139e-01   1.2526250e-01   1.2500000e-01   1.2500000e-01
   7.9916500e+00   1.2513061e-01   1.2526094e-01   1.2500000e-01   1.2500000e-01
   7.9917000e+00   1.2512982e-01   1.2525938e-01   1.2500000e-01   1.2500000e-01
   7.9917500e+00   1.2512904e-01   1.2525781e-01   1.2500000e-01   1.2500000e-01
   7.9918000e+00   1.2512826e-01   1.2525625e-01   1.2500000e-01   1.2500000e-01
   7.9918500e+00   1.2512747e-01   1.2525469e-01   1.2500000e-01   1.2500000e-01
   7.9919000e+00   1.2512669e-01   1.2525312e-01   1.2500000e-01   1.2500000e-01
   7.9919500e+00   1.2512591e-01   1.2525156e-01   1.2500000e-01   1.2500000e-01
   7.9920000e+00   1.2512513e-01   1.2525000e-01   1.2500000e-01   1.2500000e-01
   7.9920500e+00   1.2512434e-01   1.2524844e-01   1.2500000e-01   1.2500000e-01
   7.9921000e+00   1.2512356e-01   1.2524688e-01   1.2500000e-01   1.2500000e-01
   7.9921500e+00   1.2512278e-01   1.2524531e-01   1.2500000e-01   1.2500000e-01
   7.9922000e+00   1.2512199e-01   1.2524375e-01   1.2500000e-01   1.2500000e-01
   7.9922500e+00   1.2512121e-01   1.2524219e-01   1.2500000e-01   1.2500000e-01
   7.9923000e+00   1.2512043e-01   1.2524062e-01   1.2500000e-01   1.2500000e-01
   7.9923500e+00   1.2511965e-01   1.2523906e-01   1.2500000e-01   1.2500000e-01
   7.9924000e+00   1.2511886e-01   1.2523750e-01   1.2500000e-01   1.2500000e-01
   7.9924500e+00   1.2511808e-01   1.2523594e-01   1.2500000e-01   1.2500000e-01
   7.9925000e+00   1.2511730e-01   1.2523438e-01   1.2500000e-01   1.2500000e-01
   7.9925500e+00   1.2511651e-01   1.2523281e-01   1.2500000e-01   1.2500000e-01
   7.9926000e+00   1.2511573e-01   1.2523125e-01   1.2500000e-01   1.2500000e-01
   7.9926500e+00   1.2511495e-01   1.2522969e-01   1.2500000e-01   1.2500000e-01
   7.9927000e+00   1.2511417e-01   1.2522813e-01   1.2500000e-01   1.2500000e-01
   7.9927500e+00   1.2511338e-01   1.2522656e-01   1.2500000e-01   1.2500000e-01
   7.9928000e+00   1.2511260e-01   1.2522500e-01   1.2500000e-01   1.2500000e-01
   7.9928500e+00   1.2511182e-01   1.2522344e-01   1.2500000e-01   1.2500000e-01
   7.9929000e+00   1.2511104e-01   1.2522188e-01   1.2500000e-01   1.2500000e-01
   7.9929500e+00   1.2511025e-01   1.2522031e-01   1.2500000e-01   1.2500000e-01
   7.9930000e+00   1.2510947e-01   1.2521875e-01   1.2500000e-01   1.2500000e-01
   7.9930500e+00   1.2510869e-01   1.2521719e-01   1.2500000e-01   1.2500000e-01
   7.9931000e+00   1.2510791e-01   1.2521563e-01   1.2500000e-01   1.2500000e-01
   7.9931500e+00   1.2510712e-01   1.2521406e-01   1.2500000e-01   1.2500000e-01
   7.9932000e+00   1.2510634e-01   1.2521250e-01   1.2500000e-01   1.2500000e-01
   7.9932500e+00   1.2510556e-01   1.2521094e-01   1.2500000e-01   1.2500000e-01
   7.9933000e+00   1.2510478e-01   1.2520938e-01   1.2500000e-01   1.2500000e-01
   7.9933500e+00   1.2510399e-01   1.2520781e-01   1.2500000e-01   1.2500000e-01
   7.9934000e+00   1.2510321e-01   1.2520625e-01   1.2500000e-01   1.2500000e-01
   7.9934500e+00   1.2510243e-01   1.2520469e-01   1.2500000e-01   1.2500000e-01
   7.9935000e+00   1.2510165e-01   1.2520313e-01   1.2500000e-01   1.2500000e-01
   7.9935500e+00   1.2510086e-01   1.2520156e-01   1.2500000e-01   1.2500000e-01
   7.9936000e+00   1.2510008e-01   1.2520000e-01   1.2500000e-01   1.2500000e-01
   7.9936500e+00   1.2509930e-01   1.2519844e-01   1.2500000e-01   1.2500000e-01
   7.9937000e+00   1.2509852e-01   1.2519688e-01   1.2500000e-01   1.2500000e-01
   7.9937500e+00   1.2509773e-01   1.2519531e-01   1.2500000e-01   1.2500000e-01
   7.9938000e+00   1.2509695e-01   1.2519375e-01   1.2500000e-01   1.2500000e-01
   7.9938500e+00   1.2509617e-01   1.2519219e-01   1.2500000e-01   1.2500000e-01
   7.9939000e+00   1.2509539e-01   1.2519063e-01   1.2500000e-01   1.2500000e-01
   7.9939500e+00   1.2509460e-01   1.2518906e-01   1.2500000e-01   1.2500000e-01
   7.9940000e+00   1.2509382e-01   1.2518750e-01   1.2500000e-01   1.2500000e-01
   7.9940500e+00   1.2509304e-01   1.2518594e-01   1.2500000e-01   1.2500000e-01
   7.9941000e+00   1.2509226e-01   1.2518437e-01   1.2500000e-01   1.2500000e-01
   7.9941500e+00   1.2509147e-01   1.2518281e-01   1.2500000e-01   1.2500000e-01
   7.9942000e+00   1.2509069e-01   1.2518125e-01   1.2500000e-01   1.2500000e-01
   7.9942500e+00   1.2508991e-01   1.2517969e-01   1.2500000e-01   1.2500000e-01
   7.9943000e+00   1.2508913e-01   1.2517813e-01   1.2500000e-01   1.2500000e-01
   7.9943500e+00   1.2508834e-01   1.2517656e-01   1.2500000e-01   1.2500000e-01
   7.9944000e+00   1.2508756e-01   1.2517500e-01   1.2500000e-01   1.2500000e-01
   7.9944500e+00   1.2508678e-01   1.2517344e-01   1.2500000e-01   1.2500000e-01
   7.9945000e+00   1.2508600e-01   1.2517187e-01   1.2500000e-01   1.2500000e-01
   7.9945500e+00   1.2508521e-01   1.2517031e-01   1.2500000e-01   1.2500000e-01
   7.9946000e+00   1.2508443e-01   1.2516875e-01   1.2500000e-01   1.2500000e-01
   7.9946500e+00   1.2508365e-01   1.2516719e-01   1.2500000e-01   1.2500000e-01
   7.9947000e+00   1.2508287e-01   1.2516563e-01   1.2500000e-01   1.2500000e-01
   7.9947500e+00   1.2508209e-01   1.2516406e-01   1.2500000e-01   1.2500000e-01
   7.9948000e+00   1.2508130e-01   1.2516250e-01   1.2500000e-01   1.2500000e-01
   7.9948500e+00   1.2508052e-01   1.2516094e-01   1.2500000e-01   1.2500000e-01
   7.9949000e+00   1.2507974e-01   1.2515937e-01   1.2500000e-01   1.2500000e-01
   7.9949500e+00   1.2507896e-01   1.2515781e-01   1.2500000e-01   1.2500000e-01
   7.9950000e+00   1.2507817e-01   1.2515625e-01   1.2500000e-01   1.2500000e-01
   7.9950500e+00   1.2507739e-01   1.2515469e-01   1.2500000e-01   1.2500000e-01
   7.9951000e+00   1.2507661e-01   1.2515313e-01   1.2500000e-01   1.2500000e-01
   7.9951500e+00   1.2507583e-01   1.2515156e-01   1.2500000e-01   1.2500000e-01
   7.9952000e+00   1.2507505e-01   1.2515000e-01   1.2500000e-01   1.2500000e-01
   7.9952500e+00   1.2507426e-01   1.2514844e-01   1.2500000e-01   1.2500000e-01
   7.9953000e+00   1.2507348e-01   1.2514687e-01   1.2500000e-01   1.2500000e-01
   7.9953500e+00   1.2507270e-01   1.2514531e-01   1.2500000e-01   1.2500000e-01
   7.9954000e+00   1.2507192e-01   1.2514375e-01   1.2500000e-01   1.2500000e-01
   7.9954500e+00   1.2507113e-01   1.2514219e-01   1.2500000e-01   1.2500000e-01
   7.9955000e+00   1.2507035e-01   1.2514063e-01   1.2500000e-01   1.2500000e-01
   7.9955500e+00   1.2506957e-01   1.2513906e-01   1.2500000e-01   1.2500000e-01
   7.9956000e+00   1.2506879e-01   1.2513750e-01   1.2500000e-01   1.2500000e-01
   7.9956500e+00   1.2506801e-01   1.2513594e-01   1.2500000e-01   1.2500000e-01
   7.9957000e+00   1.2506722e-01   1.2513437e-01   1.2500000e-01   1.2500000e-01
   7.9957500e+00   1.2506644e-01   1.2513281e-01   1.2500000e-01   1.2500000e-01
   7.9958000e+00   1.2506566e-01   1.2513125e-01   1.2500000e-01   1.2500000e-01
   7.9958500e+00   1.2506488e-01   1.2512969e-01   1.2500000e-01   1.2500000e-01
   7.9959000e+00   1.2506410e-01   1.2512813e-01   1.2500000e-01   1.2500000e-01
   7.9959500e+00   1.2506331e-01   1.2512656e-01   1.2500000e-01   1.2500000e-01
   7.9960000e+00   1.2506253e-01   1.2512500e-01   1.2500000e-01   1.2500000e-01
   7.9960500e+00   1.2506175e-01   1.2512344e-01   1.2500000e-01   1.2500000e-01
   7.9961000e+00   1.2506097e-01   1.2512187e-01   1.2500000e-01   1.2500000e-01
   7.9961500e+00   1.2506019e-01   1.2512031e-01   1.2500000e-01   1.2500000e-01
   7.9962000e+00   1.2505940e-01   1.2511875e-01   1.2500000e-01   1.2500000e-01
   7.9962500e+00   1.2505862e-01   1.2511719e-01   1.2500000e-01   1.2500000e-01
   7.9963000e+00   1.2505784e-01   1.2511563e-01   1.2500000e-01   1.2500000e-01
   7.9963500e+00   1.2505706e-01   1.2511406e-01   1.2500000e-01   1.2500000e-01
   7.9964000e+00   1.2505628e-01   1.2511250e-01   1.2500000e-01   1.2500000e-01
   7.9964500e+00   1.2505549e-01   1.2511094e-01   1.2500000e-01   1.2500000e-01
   7.9965000e+00   1.2505471e-01   1.2510937e-01   1.2500000e-01   1.2500000e-01
   7.9965500e+00   1.2505393e-01   1.2510781e-01   1.2500000e-01   1.2500000e-01
   7.9966000e+00   1.2505315e-01   1.2510625e-01   1.2500000e-01   1.2500000e-01
   7.9966500e+00   1.2505237e-01   1.2510469e-01   1.2500000e-01   1.2500000e-01
   7.9967000e+00   1.2505158e-01   1.2510313e-01   1.2500000e-01   1.2500000e-01
   7.9967500e+00   1.2505080e-01   1.2510156e-01   1.2500000e-01   1.2500000e-01
   7.9968000e+00   1.2505002e-01   1.2510000e-01   1.2500000e-01   1.2500000e-01
   7.9968500e+00   1.2504924e-01   1.2509844e-01   1.2500000e-01   1.2500000e-01
   7.9969000e+00   1.2504846e-01   1.2509688e-01   1.2500000e-01   1.2500000e-01
   7.9969500e+00   1.2504767e-01   1.2509531e-01   1.2500000e-01   1.2500000e-01
   7.9970000e+00   1.2504689e-01   1.2509375e-01   1.2500000e-01   1.2500000e-01
   7.9970500e+00   1.2504611e-01   1.2509219e-01   1.2500000e-01   1.2500000e-01
   7.9971000e+00   1.2504533e-01   1.2509063e-01   1.2500000e-01   1.2500000e-01
   7.9971500e+00   1.2504455e-01   1.2508906e-01   1.2500000e-01   1.2500000e-01
   7.9972000e+00   1.2504377e-01   1.2508750e-01   1.2500000e-01   1.2500000e-01
   7.9972500e+00   1.2504298e-01   1.2508594e-01   1.2500000e-01   1.2500000e-01
   7.9973000e+00   1.2504220e-01   1.2508438e-01   1.2500000e-01   1.2500000e-01
   7.9973500e+00   1.2504142e-01   1.2508281e-01   1.2500000e-01   1.2500000e-01
   7.9974000e+00   1.2504064e-01   1.2508125e-01   1.2500000e-01   1.2500000e-01
   7.9974500e+00   1.2503986e-01   1.2507969e-01   1.2500000e-01   1.2500000e-01
   7.9975000e+00   1.2503907e-01   1.2507813e-01   1.2500000e-01   1.2500000e-01
   7.9975500e+00   1.2503829e-01   1.2507656e-01   1.2500000e-01   1.2500000e-01
   7.9976000e+00   1.2503751e-01   1.2507500e-01   1.2500000e-01   1.2500000e-01
   7.9976500e+00   1.2503673e-01   1.2507344e-01   1.2500000e-01   1.2500000e-01
   7.9977000e+00   1.2503595e-01   1.2507188e-01   1.2500000e-01   1.2500000e-01
   7.9977500e+00   1.2503517e-01   1.2507031e-01   1.2500000e-01   1.2500000e-01
   7.9978000e+00   1.2503438e-01   1.2506875e-01   1.2500000e-01   1.2500000e-01
   7.9978500e+00   1.2503360e-01   1.2506719e-01   1.2500000e-01   1.2500000e-01
   7.9979000e+00   1.2503282e-01   1.2506563e-01   1.2500000e-01   1.2500000e-01
   7.9979500e+00   1.2503204e-01   1.2506406e-01   1.2500000e-01   1.2500000e-01
   7.9980000e+00   1.2503126e-01   1.2506250e-01   1.2500000e-01   1.2500000e-01
   7.9980500e+00   1.2503048e-01   1.2506094e-01   1.2500000e-01   1.2500000e-01
   7.9981000e+00   1.2502969e-01   1.2505938e-01   1.2500000e-01   1.2500000e-01
   7.9981500e+00   1.2502891e-01   1.2505781e-01   1.2500000e-01   1.2500000e-01
   7.9982000e+00   1.2502813e-01   1.2505625e-01   1.2500000e-01   1.2500000e-01
   7.9982500e+00   1.2502735e-01   1.2505469e-01   1.2500000e-01   1.2500000e-01
   7.9983000e+00   1.2502657e-01   1.2505312e-01   1.2500000e-01   1.2500000e-01
   7.9983500e+00   1.2502579e-01   1.2505156e-01   1.2500000e-01   1.2500000e-01
   7.9984000e+00   1.2502501e-01   1.2505000e-01   1.2500000e-01   1.2500000e-01
   7.9984500e+00   1.2502422e-01   1.2504844e-01   1.2500000e-01   1.2500000e-01
   7.9985000e+00   1.2502344e-01   1.2504688e-01   1.2500000e-01   1.2500000e-01
   7.9985500e+00   1.2502266e-01   1.2504531e-01   1.2500000e-01   1.2500000e-01
   7.9986000e+00   1.2502188e-01   1.2504375e-01   1.2500000e-01   1.2500000e-01
   7.9986500e+00   1.2502110e-01   1.2504219e-01   1.2500000e-01   1.2500000e-01
   7.9987000e+00   1.2502032e-01   1.2504062e-01   1.2500000e-01   1.2500000e-01
   7.9987500e+00   1.2501953e-01   1.2503906e-01   1.2500000e-01   1.2500000e-01
   7.9988000e+00   1.2501875e-01   1.2503750e-01   1.2500000e-01   1.2500000e-01
   7.9988500e+00   1.2501797e-01   1.2503594e-01   1.2500000e-01   1.2500000e-01
   7.9989000e+00   1.2501719e-01   1.2503438e-01   1.2500000e-01   1.2500000e-01
   7.9989500e+00   1.2501641e-01   1.2503281e-01   1.2500000e-01   1.2500000e-01
   7.9990000e+00   1.2501563e-01   1.2503125e-01   1.2500000e-01   1.2500000e-01
   7.9990500e+00   1.2501485e-01   1.2502969e-01   1.2500000e-01   1.2500000e-01
   7.9991000e+00   1.2501406e-01   1.2502812e-01   1.2500000e-01   1.2500000e-01
   7.9991500e+00   1.2501328e-01   1.2502656e-01   1.2500000e-01   1.2500000e-01
   7.9992000e+00   1.2501250e-01   1.2502500e-01   1.2500000e-01   1.2500000e-01
   7.9992500e+00   1.2501172e-01   1.2502344e-01   1.2500000e-01   1.2500000e-01
   7.9993000e+00   1.2501094e-01   1.2502188e-01   1.2500000e-01   1.2500000e-01
   7.9993500e+00   1.2501016e-01   1.2502031e-01   1.2500000e-01   1.2500000e-01
   7.9994000e+00   1.2500938e-01   1.2501875e-01   1.2500000e-01   1.2500000e-01
   7.9994500e+00   1.2500859e-01   1.2501719e-01   1.2500000e-01   1.2500000e-01
   7.9995000e+00   1.2500781e-01   1.2501562e-01   1.2500000e-01   1.2500000e-01
   7.9995500e+00   1.2500703e-01   1.2501406e-01   1.2500000e-01   1.2500000e-01
   7.9996000e+00   1.2500625e-01   1.2501250e-01   1.2500000e-01   1.2500000e-01
   7.9996500e+00   1.2500547e-01   1.2501094e-01   1.2500000e-01   1.2500000e-01
   7.9997000e+00   1.2500469e-01   1.2500938e-01   1.2500000e-01   1.2500000e-01
   7.9997500e+00   1.2500391e-01   1.2500781e-01   1.2500000e-01   1.2500000e-01
   7.9998000e+00   1.2500313e-01   1.2500625e-01   1.2500000e-01   1.2500000e-01
   7.9998500e+00   1.2500234e-01   1.2500469e-01   1.2500000e-01   1.2500000e-01
   7.9999000e+00   1.2500156e-01   1.2500312e-01   1.2500000e-01   1.2500000e-01
   7.9999500e+00   1.2500078e-01   1.2500156e-01   1.2500000e-01   1.2500000e-01
   8.0000000e+00   1.2500000e-01   1.2500000e-01   1.1427670e-01   1.1789340e-01
   8.1000000e+00   1.2345679e-01   1.2421875e-01   1.1349545e-01   1.1711215e-01
   8.2000000e+00   1.2195122e-01   1.2343750e-01   1.1271420e-01   1.1633090e-01
   8.3000000e+00   1.2048193e-01   1.2265625e-01   1.1193295e-01   1.1554965e-01
   8.4000000e+00   1.1904762e-01   1.2187500e-01   1.1115170e-01   1.1476840e-01
   8.5000000e+00   1.1764706e-01   1.2109375e-01   1.1037045e-01   1.1398715e-01
   8.6000000e+00   1.1627907e-01   1.2031250e-01   1.0958920e-01   1.1320590e-01
   8.7000000e+00   1.1494253e-01   1.1953125e-01   1.0880795e-01   1.1242465e-01
   8.8000000e+00   1.1363636e-01   1.1875000e-01   1.0802670e-01   1.1164340e-01
   8.9000000e+00   1.1235955e-01   1.1796875e-01   1.0724545e-01   1.1086215e-01
   9.0000000e+00   1.1111111e-01   1.1718750e-01   1.0646420e-01   1.1008090e-01
   9.1000000e+00   1.0989011e-01   1.1640625e-01   1.0568295e-01   1.0929965e-01
   9.2000000e+00   1.0869565e-01   1.1562500e-01   1.0490170e-01   1.0851840e-01
   9.3000000e+00   1.0752688e-01   1.1484375e-01   1.0412045e-01   1.0773715e-01
   9.4000000e+00   1.0638298e-01   1.1406250e-01   1.0333920e-01   1.0695590e-01
   9.5000000e+00   1.0526316e-01   1.1328125e-01   1.0255795e-01   1.0617465e-01
   9.6000000e+00   1.0416667e-01   1.1250000e-01   1.0177670e-01   1.0539340e-01
   9.7000000e+00   1.0309278e-01   1.1171875e-01   1.0099545e-01   1.0461215e-01
   9.8000000e+00   1.0204082e-01   1.1093750e-01   1.0021420e-01   1.0383090e-01
   9.9000000e+00   1.0101010e-01   1.1015625e-01   9.9432945e-02   1.0304965e-01
   1.0000000e+01   1.0000000e-01   1.0937500e-01   9.8651695e-02   1.0226840e-01
   1.0100000e+01   9.9009901e-02   1.0859375e-01   9.7870445e-02   1.0148715e-01
   1.0200000e+01   9.8039216e-02   1.0781250e-01   9.7089195e-02   1.0070590e-01
   1.0300000e+01   9.7087379e-02   1.0703125e-01   9.6307945e-02   9.9924648e-02
   1.0400000e+01   9.6153846e-02   1.0625000e-01   9.5526695e-02   9.9143398e-02
   1.0500000e+01   9.5238095e-02   1.0546875e-01   9.4745445e-02   9.8362148e-02
   1.0600000e+01   9.4339623e-02   1.0468750e-01   9.3964195e-02   9.7580898e-02
   1.0700000e+01   9.3457944e-02   1.0390625e-01   9.3182945e-02   9.6799648e-02
   1.0800000e+01   9.2592593e-02   1.0312500e-01   9.2401695e-02   9.6018398e-02
   1.0900000e+01   9.1743119e-02   1.0234375e-01   9.1620445e-02   9.5237148e-02
   1.1000000e+01   9.0909091e-02   1.0156250e-01   9.0839195e-02   9.4455898e-02
   1.1100000e+01   9.0090090e-02   1.0078125e-01   9.0057945e-02   9.3674648e-02
   1.1200000e+01   8.9285714e-02   1.0000000e-01   8.9276695e-02   9.2893398e-02
   1.1300000e+01   8.8495575e-02   9.9218750e-02   8.8495445e-02   9.2112148e-02
   1.1400000e+01   8.7719298e-02   9.8437500e-02   8.7714195e-02   9.1330898e-02
   1.1500000e+01   8.6956522e-02   9.7656250e-02   8.6932945e-02   9.0549648e-02
   1.1600000e+01   8.6206897e-02   9.6875000e-02   8.6151695e-02   8.9768398e-02
   1.1700000e+01   8.5470085e-02   9.6093750e-02   8.5370445e-02   8.8987148e-02
   1.1800000e+01   8.4745763e-02   9.5312500e-02   8.4589195e-02   8.8205898e-02
   1.1900000e+01   8.4033613e-02   9.4531250e-02   8.3807945e-02   8.7424648e-02
   1.2000000e+01   8.3333333e-02   9.3750000e-02   8.3026695e-02   8.6643398e-02
   1.2100000e+01   8.2644628e-02   9.2968750e-02   8.2245445e-02   8.5862148e-02
   1.2200000e+01   8.1967213e-02   9.2187500e-02   8.1464195e-02   8.5080898e-02
   1.2300000e+01   8.1300813e-02   9.1406250e-02   8.0682945e-02   8.4299648e-02
   1.2400000e+01   8.0645161e-02   9.0625000e-02   7.9901695e-02   8.3518398e-02
   1.2500000e+01   8.0000000e-02   8.9843750e-02   7.9120445e-02   8.2737148e-02
   1.2600000e+01   7.9365079e-02   8.9062500e-02   7.8339195e-02   8.1955898e-02
   1.2700000e+01   7.8740157e-02   8.8281250e-02   7.7557945e-02   8.1174648e-02
   1.2800000e+01   7.8125000e-02   8.7500000e-02   7.6776695e-02   8.0393398e-02
   1.2900000e+01   7.7519380e-02   8.6718750e-02   7.5995445e-02   7.9612148e-02
   1.3000000e+01   7.6923077e-02   8.5937500e-02   7.5214195e-02   7.8830898e-02
   1.3100000e+01   7.6335878e-02   8.5156250e-02   7.4432945e-02   7.8049648e-02
   1.3200000e+01   7.5757576e-02   8.4375000e-02   7.3651695e-02   7.7268398e-02
   1.3300000e+01   7.5187970e-02   8.3593750e-02   7.2870445e-02   7.6487148e-02
   1.3400000e+01   7.4626866e-02   8.2812500e-02   7.2089195e-02   7.5705898e-02
   1.3500000e+01   7.4074074e-02   8.2031250e-02   7.1307945e-02   7.4924648e-02
   1.3600000e+01   7.3529412e-02   8.1250000e-02   7.0526695e-02   7.4143398e-02
   1.3700000e+01   7.2992701e-02   8.0468750e-02   6.9745445e-02   7.3362148e-02
   1.3800000e+01   7.2463768e-02   7.9687500e-02   6.8964195e-02   7.2580898e-02
   1.3900000e+01   7.1942446e-02   7.8906250e-02   6.8182945e-02   7.1799648e-02
   1.4000000e+01   7.1428571e-02   7.8125000e-02   6.7401695e-02   7.1018398e-02
   1.4100000e+01   7.0921986e-02   7.7343750e-02   6.6620445e-02   7.0237148e-02
   1.4200000e+01   7.0422535e-02   7.6562500e-02   6.5839195e-02   6.9455898e-02
   1.4300000e+01   6.9930070e-02   7.5781250e-02   6.5057945e-02   6.8674648e-02
   1.4400000e+01   6.9444444e-02   7.5000000e-02   6.4276695e-02   6.7893398e-02
   1.4500000e+01   6.8965517e-02   7.4218750e-02   6.3495445e-02   6.7112148e-02
   1.4600000e+01   6.8493151e-02   7.3437500e-02   6.2714195e-02   6.6330898e-02
   1.4700000e+01   6.8027211e-02   7.2656250e-02   6.2500000e-02   6.5549648e-02
   1.4800000e+01   6.7567568e-02   7.1875000e-02   6.2500000e-02   6.4768398e-02
   1.4900000e+01   6.7114094e-02   7.1093750e-02   6.2500000e-02   6.3987148e-02
   1.5000000e+01   6.6666667e-02   7.0312500e-02   6.2500000e-02   6.3205898e-02
   1.5100000e+01   6.6225166e-02   6.9531250e-02   6.2500000e-02   6.2500000e-02
   1.5200000e+01   6.5789474e-02   6.8750000e-02   6.2500000e-02   6.2500000e-02
   1.5300000e+01   6.5359477e-02   6.7968750e-02   6.2500000e-02   6.2500000e-02
   1.5400000e+01   6.4935065e-02   6.7187500e-02   6.2500000e-02   6.2500000e-02
   1.5500000e+01   6.4516129e-02   6.6406250e-02   6.2500000e-02   6.2500000e-02
   1.5600000e+01   6.4102564e-02   6.5625000e-02   6.2500000e-02   6.2500000e-02
   1.5700000e+01   6.3694268e-02   6.4843750e-02   6.2500000e-02   6.2500000e-02
   1.5800000e+01   6.3291139e-02   6.4062500e-02   6.2500000e-02   6.2500000e-02
   1.5900000e+01   6.2893082e-02   6.3281250e-02   6.2500000e-02   6.2500000e-02
   1.5902000e+01   6.2885172e-02   6.3265625e-02   6.2500000e-02   6.2500000e-02
   1.5904000e+01   6.2877264e-02   6.3250000e-02   6.2500000e-02   6.2500000e-02
   1.5906000e+01   6.2869357e-02   6.3234375e-02   6.2500000e-02   6.2500000e-02
   1.5908000e+01   6.2861453e-02   6.3218750e-02   6.2500000e-02   6.2500000e-02
   1.5910000e+01   6.2853551e-02   6.3203125e-02   6.2500000e-02   6.2500000e-02
   1.5912000e+01   6.2845651e-02   6.3187500e-02   6.2500000e-02   6.2500000e-02
   1.5914000e+01   6.2837753e-02   6.3171875e-02   6.2500000e-02   6.2500000e-02
   1.5916000e+01   6.2829857e-02   6.3156250e-02   6.2500000e-02   6.2500000e-02
   1.5918000e+01   6.2821963e-02   6.3140625e-02   6.2500000e-02   6.2500000e-02
   1.5920000e+01   6.2814070e-02   6.3125000e-02   6.2500000e-02   6.2500000e-02
   1.5922000e+01   6.2806180e-02   6.3109375e-02   6.2500000e-02   6.2500000e-02
   1.5924000e+01   6.2798292e-02   6.3093750e-02   6.2500000e-02   6.2500000e-02
   1.5926000e+01   6.2790406e-02   6.3078125e-02   6.2500000e-02   6.2500000e-02
   1.5928000e+01   6.2782521e-02   6.3062500e-02   6.2500000e-02   6.2500000e-02
   1.5930000e+01   6.2774639e-02   6.3046875e-02   6.2500000e-02   6.2500000e-02
   1.5932000e+01   6.2766759e-02   6.3031250e-02   6.2500000e-02   6.2500000e-02
   1.5934000e+01   6.2758880e-02   6.3015625e-02   6.2500000e-02   6.2500000e-02
   1.5936000e+01   6.2751004e-02   6.3000000e-02   6.2500000e-02   6.2500000e-02
   1.5938000e+01   6.2743130e-02   6.2984375e-02   6.2500000e-02   6.2500000e-02
   1.5940000e+01   6.2735257e-02   6.2968750e-02   6.2500000e-02   6.2500000e-02
   1.5942000e+01   6.2727387e-02   6.2953125e-02   6.2500000e-02   6.2500000e-02
   1.5944000e+01   6.2719518e-02   6.2937500e-02   6.2500000e-02   6.2500000e-02
   1.5946000e+01   6.2711652e-02   6.2921875e-02   6.2500000e-02   6.2500000e-02
   1.5948000e+01   6.2703787e-02   6.2906250e-02   6.2500000e-02   6.2500000e-02
   1.5950000e+01   6.2695925e-02   6.2890625e-02   6.2500000e-02   6.2500000e-02
   1.5952000e+01   6.2688064e-02   6.2875000e-02   6.2500000e-02   6.2500000e-02
   1.5954000e+01   6.2680206e-02   6.2859375e-02   6.2500000e-02   6.2500000e-02
   1.5956000e+01   6.2672349e-02   6.2843750e-02   6.2500000e-02   6.2500000e-02
   1.5958000e+01   6.2664494e-02   6.2828125e-02   6.2500000e-02   6.2500000e-02
   1.5960000e+01   6.2656642e-02   6.2812500e-02   6.2500000e-02   6.2500000e-02
   1.5962000e+01   6.2648791e-02   6.2796875e-02   6.2500000e-02   6.2500000e-02
   1.5964000e+01   6.2640942e-02   6.2781250e-02   6.2500000e-02   6.2500000e-02
   1.5966000e+01   6.2633095e-02   6.2765625e-02   6.2500000e-02   6.2500000e-02
   1.5968000e+01   6.2625251e-02   6.2750000e-02   6.2500000e-02   6.2500000e-02
   1.5970000e+01   6.2617408e-02   6.2734375e-02   6.2500000e-02   6.2500000e-02
   1.5972000e+01   6.2609567e-02   6.2718750e-02   6.2500000e-02   6.2500000e-02
   1.5974000e+01   6.2601728e-02   6.2703125e-02   6.2500000e-02   6.2500000e-02
   1.5976000e+01   6.2593891e-02   6.2687500e-02   6.2500000e-02   6.2500000e-02
   1.5978000e+01   6.2586056e-02   6.2671875e-02   6.2500000e-02   6.2500000e-02
   1.5980000e+01   6.2578223e-02   6.2656250e-02   6.2500000e-02   6.2500000e-02
   1.5982000e+01   6.2570392e-02   6.2640625e-02   6.2500000e-02   6.2500000e-02
   1.5984000e+01   6.2562563e-02   6.2625000e-02   6.2500000e-02   6.2500000e-02
   1.5986000e+01   6.2554735e-02   6.2609375e-02   6.2500000e-02   6.2500000e-02
   1.5988000e+01   6.2546910e-02   6.2593750e-02   6.2500000e-02   6.2500000e-02
   1.5990000e+01   6.2539087e-02   6.2578125e-02   6.2500000e-02   6.2500000e-02
   1.5990050e+01   6.2538891e-02   6.2577734e-02   6.2500000e-02   6.2500000e-02
   1.5990100e+01   6.2538696e-02   6.2577344e-02   6.2500000e-02   6.2500000e-02
   1.5990150e+01   6.2538500e-02   6.2576953e-02   6.2500000e-02   6.2500000e-02
   1.5990200e+01   6.2538305e-02   6.2576563e-02   6.2500000e-02   6.2500000e-02
   1.5990250e+01   6.2538109e-02   6.2576172e-02   6.2500000e-02   6.2500000e-02
   1.5990300e+01   6.2537914e-02   6.2575781e-02   6.2500000e-02   6.2500000e-02
   1.5990350e+01   6.2537718e-02   6.2575391e-02   6.2500000e-02   6.2500000e-02
   1.5990400e+01   6.2537523e-02   6.2575000e-02   6.2500000e-02   6.2500000e-02
   1.5990450e+01   6.2537327e-02   6.2574609e-02   6.2500000e-02   6.2500000e-02
   1.5990500e+01   6.2537131e-02   6.2574219e-02   6.2500000e-02   6.2500000e-02
   1.5990550e+01   6.2536936e-02   6.2573828e-02   6.2500000e-02   6.2500000e-02
   1.5990600e+01   6.2536740e-02   6.2573437e-02   6.2500000e-02   6.2500000e-02
   1.5990650e+01   6.2536545e-02   6.2573047e-02   6.2500000e-02   6.2500000e-02
   1.5990700e+01   6.2536349e-02   6.2572656e-02   6.2500000e-02   6.2500000e-02
   1.5990750e+01   6.2536154e-02   6.2572266e-02   6.2500000e-02   6.2500000e-02
   1.5990800e+01   6.2535958e-02   6.2571875e-02   6.2500000e-02   6.2500000e-02
   1.5990850e+01   6.2535763e-02   6.2571484e-02   6.2500000e-02   6.2500000e-02
   1.5990900e+01   6.2535567e-02   6.2571094e-02   6.2500000e-02   6.2500000e-02
   1.5990950e+01   6.2535372e-02   6.2570703e-02   6.2500000e-02   6.2500000e-02
   1.5991000e+01   6.2535176e-02   6.2570313e-02   6.2500000e-02   6.2500000e-02
   1.5991050e+01   6.2534981e-02   6.2569922e-02   6.2500000e-02   6.2500000e-02
   1.5991100e+01   6.2534785e-02   6.2569531e-02   6.2500000e-02   6.2500000e-02
   1.5991150e+01   6.2534589e-02   6.2569141e-02   6.2500000e-02   6.2500000e-02
   1.5991200e+01   6.2534394e-02   6.2568750e-02   6.2500000e-02   6.2500000e-02
   1.5991250e+01   6.2534198e-02   6.2568359e-02   6.2500000e-02   6.2500000e-02
   1.5991300e+01   6.2534003e-02   6.2567969e-02   6.2500000e-02   6.2500000e-02
   1.5991350e+01   6.2533807e-02   6.2567578e-02   6.2500000e-02   6.2500000e-02
   1.5991400e+01   6.2533612e-02   6.2567187e-02   6.2500000e-02   6.2500000e-02
   1.5991450e+01   6.2533416e-02   6.2566797e-02   6.2500000e-02   6.2500000e-02
   1.5991500e+01   6.2533221e-02   6.2566406e-02   6.2500000e-02   6.2500000e-02
   1.5991550e+01   6.2533025e-02   6.2566016e-02   6.2500000e-02   6.2500000e-02
   1.5991600e+01   6.2532830e-02   6.2565625e-02   6.2500000e-02   6.2500000e-02
   1.5991650e+01   6.2532634e-02   6.2565234e-02   6.2500000e-02   6.2500000e-02
   1.5991700e+01   6.2532439e-02   6.2564844e-02   6.2500000e-02   6.2500000e-02
   1.5991750e+01   6.2532243e-02   6.2564453e-02   6.2500000e-02   6.2500000e-02
   1.5991800e+01   6.2532048e-02   6.2564063e-02   6.2500000e-02   6.2500000e-02
   1.5991850e+01   6.2531852e-02   6.2563672e-02   6.2500000e-02   6.2500000e-02
   1.5991900e+01   6.2531657e-02   6.2563281e-02   6.2500000e-02   6.2500000e-02
   1.5991950e+01   6.2531461e-02   6.2562891e-02   6.2500000e-02   6.2500000e-02
   1.5992000e+01   6.2531266e-02   6.2562500e-02   6.2500000e-02   6.2500000e-02
   1.5992050e+01   6.2531070e-02   6.2562109e-02   6.2500000e-02   6.2500000e-02
   1.5992100e+01   6.2530875e-02   6.2561719e-02   6.2500000e-02   6.2500000e-02
   1.5992150e+01   6.2530679e-02   6.2561328e-02   6.2500000e-02   6.2500000e-02
   1.5992200e+01   6.2530484e-02   6.2560937e-02   6.2500000e-02   6.2500000e-02
   1.5992250e+01   6.2530288e-02   6.2560547e-02   6.2500000e-02   6.2500000e-02
   1.5992300e+01   6.2530093e-02   6.2560156e-02   6.2500000e-02   6.2500000e-02
   1.5992350e+01   6.2529897e-02   6.2559766e-02   6.2500000e-02   6.2500000e-02
   1.5992400e+01   6.2529702e-02   6.2559375e-02   6.2500000e-02   6.2500000e-02
   1.5992450e+01   6.2529506e-02   6.2558984e-02   6.2500000e-02   6.2500000e-02
   1.5992500e+01   6.2529311e-02   6.2558594e-02   6.2500000e-02   6.2500000e-02
   1.5992550e+01   6.2529115e-02   6.2558203e-02   6.2500000e-02   6.2500000e-02
   1.5992600e+01   6.2528920e-02   6.2557813e-02   6.2500000e-02   6.2500000e-02
   1.5992650e+01   6.2528724e-02   6.2557422e-02   6.2500000e-02   6.2500000e-02
   1.5992700e+01   6.2528529e-02   6.2557031e-02   6.2500000e-02   6.2500000e-02
   1.5992750e+01   6.2528333e-02   6.2556641e-02   6.2500000e-02   6.2500000e-02
   1.5992800e+01   6.2528138e-02   6.2556250e-02   6.2500000e-02   6.2500000e-02
   1.5992850e+01   6.2527942e-02   6.2555859e-02   6.2500000e-02   6.2500000e-02
   1.5992900e+01   6.2527747e-02   6.2555469e-02   6.2500000e-02   6.2500000e-02
   1.5992950e+01   6.2527551e-02   6.2555078e-02   6.2500000e-02   6.2500000e-02
   1.5993000e+01   6.2527356e-02   6.2554687e-02   6.2500000e-02   6.2500000e-02
   1.5993050e+01   6.2527160e-02   6.2554297e-02   6.2500000e-02   6.2500000e-02
   1.5993100e+01   6.2526965e-02   6.2553906e-02   6.2500000e-02   6.2500000e-02
   1.5993150e+01   6.2526769e-02   6.2553516e-02   6.2500000e-02   6.2500000e-02
   1.5993200e+01   6.2526574e-02   6.2553125e-02   6.2500000e-02   6.2500000e-02
   1.5993250e+01   6.2526378e-02   6.2552734e-02   6.2500000e-02   6.2500000e-02
   1.5993300e+01   6.2526183e-02   6.2552344e-02   6.2500000e-02   6.2500000e-02
   1.5993350e+01   6.2525987e-02   6.2551953e-02   6.2500000e-02   6.2500000e-02
   1.5993400e+01   6.2525792e-02   6.2551563e-02   6.2500000e-02   6.2500000e-02
   1.5993450e+01   6.2525596e-02   6.2551172e-02   6.2500000e-02   6.2500000e-02
   1.5993500e+01   6.2525401e-02   6.2550781e-02   6.2500000e-02   6.2500000e-02
   1.5993550e+01   6.2525205e-02   6.2550391e-02   6.2500000e-02   6.2500000e-02
   1.5993600e+01   6.2525010e-02   6.2550000e-02   6.2500000e-02   6.2500000e-02
   1.5993650e+01   6.2524815e-02   6.2549609e-02   6.2500000e-02   6.2500000e-02
   1.5993700e+01   6.2524619e-02   6.2549219e-02   6.2500000e-02   6.2500000e-02
   1.5993750e+01   6.2524424e-02   6.2548828e-02   6.2500000e-02   6.2500000e-02
   1.5993800e+01   6.2524228e-02   6.2548437e-02   6.2500000e-02   6.2500000e-02
   1.5993850e+01   6.2524033e-02   6.2548047e-02   6.2500000e-02   6.2500000e-02
   1.5993900e+01   6.2523837e-02   6.2547656e-02   6.2500000e-02   6.2500000e-02
   1.5993950e+01   6.2523642e-02   6.2547266e-02   6.2500000e-02   6.2500000e-02
   1.5994000e+01   6.2523446e-02   6.2546875e-02   6.2500000e-02   6.2500000e-02
   1.5994050e+01   6.2523251e-02   6.2546484e-02   6.2500000e-02   6.2500000e-02
   1.5994100e+01   6.2523055e-02   6.2546094e-02   6.2500000e-02   6.2500000e-02
   1.5994150e+01   6.2522860e-02   6.2545703e-02   6.2500000e-02   6.2500000e-02
   1.5994200e+01   6.2522664e-02   6.2545313e-02   6.2500000e-02   6.2500000e-02
   1.5994250e+01   6.2522469e-02   6.2544922e-02   6.2500000e-02   6.2500000e-02
   1.5994300e+01   6.2522274e-02   6.2544531e-02   6.2500000e-02   6.2500000e-02
   1.5994350e+01   6.2522078e-02   6.2544141e-02   6.2500000e-02   6.2500000e-02
   1.5994400e+01   6.2521883e-02   6.2543750e-02   6.2500000e-02   6.2500000e-02
   1.5994450e+01   6.2521687e-02   6.2543359e-02   6.2500000e-02   6.2500000e-02
   1.5994500e+01   6.2521492e-02   6.2542969e-02   6.2500000e-02   6.2500000e-02
   1.5994550e+01   6.2521296e-02   6.2542578e-02   6.2500000e-02   6.2500000e-02
   1.5994600e+01   6.2521101e-02   6.2542187e-02   6.2500000e-02   6.2500000e-02
   1.5994650e+01   6.2520905e-02   6.2541797e-02   6.2500000e-02   6.2500000e-02
   1.5994700e+01   6.2520710e-02   6.2541406e-02   6.2500000e-02   6.2500000e-02
   1.5994750e+01   6.2520515e-02   6.2541016e-02   6.2500000e-02   6.2500000e-02
   1.5994800e+01   6.2520319e-02   6.2540625e-02   6.2500000e-02   6.2500000e-02
   1.5994850e+01   6.2520124e-02   6.2540234e-02   6.2500000e-02   6.2500000e-02
   1.5994900e+01   6.2519928e-02   6.2539844e-02   6.2500000e-02   6.2500000e-02
   1.5994950e+01   6.2519733e-02   6.2539453e-02   6.2500000e-02   6.2500000e-02
   1.5995000e+01   6.2519537e-02   6.2539063e-02   6.2500000e-02   6.2500000e-02
   1.5995050e+01   6.2519342e-02   6.2538672e-02   6.2500000e-02   6.2500000e-02
   1.5995100e+01   6.2519146e-02   6.2538281e-02   6.2500000e-02   6.2500000e-02
   1.5995150e+01   6.2518951e-02   6.2537891e-02   6.2500000e-02   6.2500000e-02
   1.5995200e+01   6.2518756e-02   6.2537500e-02   6.2500000e-02   6.2500000e-02
   1.5995250e+01   6.2518560e-02   6.2537109e-02   6.2500000e-02   6.2500000e-02
   1.5995300e+01   6.2518365e-02   6.2536719e-02   6.2500000e-02   6.2500000e-02
   1.5995350e+01   6.2518169e-02   6.2536328e-02   6.2500000e-02   6.2500000e-02
   1.5995400e+01   6.2517974e-02   6.2535938e-02   6.2500000e-02   6.2500000e-02
   1.5995450e+01   6.2517778e-02   6.2535547e-02   6.2500000e-02   6.2500000e-02
   1.5995500e+01   6.2517583e-02   6.2535156e-02   6.2500000e-02   6.2500000e-02
   1.5995550e+01   6.2517388e-02   6.2534766e-02   6.2500000e-02   6.2500000e-02
   1.5995600e+01   6.2517192e-02   6.2534375e-02   6.2500000e-02   6.2500000e-02
   1.5995650e+01   6.2516997e-02   6.2533984e-02   6.2500000e-02   6.2500000e-02
   1.5995700e+01   6.2516801e-02   6.2533594e-02   6.2500000e-02   6.2500000e-02
   1.5995750e+01   6.2516606e-02   6.2533203e-02   6.2500000e-02   6.2500000e-02
   1.5995800e+01   6.2516411e-02   6.2532813e-02   6.2500000e-02   6.2500000e-02
   1.5995850e+01   6.2516215e-02   6.2532422e-02   6.2500000e-02   6.2500000e-02
   1.5995900e+01   6.2516020e-02   6.2532031e-02   6.2500000e-02   6.2500000e-02
   1.5995950e+01   6.2515824e-02   6.2531641e-02   6.2500000e-02   6.2500000e-02
   1.5996000e+01   6.2515629e-02   6.2531250e-02   6.2500000e-02   6.2500000e-02
   1.5996050e+01   6.2515433e-02   6.2530859e-02   6.2500000e-02   6.2500000e-02
   1.5996100e+01   6.2515238e-02   6.2530469e-02   6.2500000e-02   6.2500000e-02
   1.5996150e+01   6.2515043e-02   6.2530078e-02   6.2500000e-02   6.2500000e-02
   1.5996200e+01   6.2514847e-02   6.2529688e-02   6.2500000e-02   6.2500000e-02
   1.5996250e+01   6.2514652e-02   6.2529297e-02   6.2500000e-02   6.2500000e-02
   1.5996300e+01   6.2514456e-02   6.2528906e-02   6.2500000e-02   6.2500000e-02
   1.5996350e+01   6.2514261e-02   6.2528516e-02   6.2500000e-02   6.2500000e-02
   1.5996400e+01   6.2514066e-02   6.2528125e-02   6.2500000e-02   6.2500000e-02
   1.5996450e+01   6.2513870e-02   6.2527734e-02   6.2500000e-02   6.2500000e-02
   1.5996500e+01   6.2513675e-02   6.2527344e-02   6.2500000e-02   6.2500000e-02
   1.5996550e+01   6.2513479e-02   6.2526953e-02   6.2500000e-02   6.2500000e-02
   1.5996600e+01   6.2513284e-02   6.2526562e-02   6.2500000e-02   6.2500000e-02
   1.5996650e+01   6.2513089e-02   6.2526172e-02   6.2500000e-02   6.2500000e-02
   1.5996700e+01   6.2512893e-02   6.2525781e-02   6.2500000e-02   6.2500000e-02
   1.5996750e+01   6.2512698e-02   6.2525391e-02   6.2500000e-02   6.2500000e-02
   1.5996800e+01   6.2512503e-02   6.2525000e-02   6.2500000e-02   6.2500000e-02
   1.5996850e+01   6.2512307e-02   6.2524609e-02   6.2500000e-02   6.2500000e-02
   1.5996900e+01   6.2512112e-02   6.2524219e-02   6.2500000e-02   6.2500000e-02
   1.5996950e+01   6.2511916e-02   6.2523828e-02   6.2500000e-02   6.2500000e-02
   1.5997000e+01   6.2511721e-02   6.2523438e-02   6.2500000e-02   6.2500000e-02
   1.5997050e+01   6.2511526e-02   6.2523047e-02   6.2500000e-02   6.2500000e-02
   1.5997100e+01   6.2511330e-02   6.2522656e-02   6.2500000e-02   6.2500000e-02
   1.5997150e+01   6.2511135e-02   6.2522266e-02   6.2500000e-02   6.2500000e-02
   1.5997200e+01   6.2510939e-02   6.2521875e-02   6.2500000e-02   6.2500000e-02
   1.5997250e+01   6.2510744e-02   6.2521484e-02   6.2500000e-02   6.2500000e-02
   1.5997300e+01   6.2510549e-02   6.2521094e-02   6.2500000e-02   6.2500000e-02
   1.5997350e+01   6.2510353e-02   6.2520703e-02   6.2500000e-02   6.2500000e-02
   1.5997400e+01   6.2510158e-02   6.2520312e-02   6.2500000e-02   6.2500000e-02
   1.5997450e+01   6.2509963e-02   6.2519922e-02   6.2500000e-02   6.2500000e-02
   1.5997500e+01   6.2509767e-02   6.2519531e-02   6.2500000e-02   6.2500000e-02
   1.5997550e+01   6.2509572e-02   6.2519141e-02   6.2500000e-02   6.2500000e-02
   1.5997600e+01   6.2509376e-02   6.2518750e-02   6.2500000e-02   6.2500000e-02
   1.5997650e+01   6.2509181e-02   6.2518359e-02   6.2500000e-02   6.2500000e-02
   1.5997700e+01   6.2508986e-02   6.2517969e-02   6.2500000e-02   6.2500000e-02
   1.5997750e+01   6.2508790e-02   6.2517578e-02   6.2500000e-02   6.2500000e-02
   1.5997800e+01   6.2508595e-02   6.2517188e-02   6.2500000e-02   6.2500000e-02
   1.5997850e+01   6.2508400e-02   6.2516797e-02   6.2500000e-02   6.2500000e-02
   1.5997900e+01   6.2508204e-02   6.2516406e-02   6.2500000e-02   6.2500000e-02
   1.5997950e+01   6.2508009e-02   6.2516016e-02   6.2500000e-02   6.2500000e-02
   1.5998000e+01   6.2507813e-02   6.2515625e-02   6.2500000e-02   6.2500000e-02
   1.5998050e+01   6.2507618e-02   6.2515234e-02   6.2500000e-02   6.2500000e-02
   1.5998100e+01   6.2507423e-02   6.2514844e-02   6.2500000e-02   6.2500000e-02
   1.5998150e+01   6.2507227e-02   6.2514453e-02   6.2500000e-02   6.2500000e-02
   1.5998200e+01   6.2507032e-02   6.2514062e-02   6.2500000e-02   6.2500000e-02
   1.5998250e+01   6.2506837e-02   6.2513672e-02   6.2500000e-02   6.2500000e-02
   1.5998300e+01   6.2506641e-02   6.2513281e-02   6.2500000e-02   6.2500000e-02
   1.5998350e+01   6.2506446e-02   6.2512891e-02   6.2500000e-02   6.2500000e-02
   1.5998400e+01   6.2506251e-02   6.2512500e-02   6.2500000e-02   6.2500000e-02
   1.5998450e+01   6.2506055e-02   6.2512109e-02   6.2500000e-02   6.2500000e-02
   1.5998500e+01   6.2505860e-02   6.2511719e-02   6.2500000e-02   6.2500000e-02
   1.5998550e+01   6.2505665e-02   6.2511328e-02   6.2500000e-02   6.2500000e-02
   1.5998600e+01   6.2505469e-02   6.2510938e-02   6.2500000e-02   6.2500000e-02
   1.5998650e+01   6.2505274e-02   6.2510547e-02   6.2500000e-02   6.2500000e-02
   1.5998700e+01   6.2505079e-02   6.2510156e-02   6.2500000e-02   6.2500000e-02
   1.5998750e+01   6.2504883e-02   6.2509766e-02   6.2500000e-02   6.2500000e-02
   1.5998800e+01   6.2504688e-02   6.2509375e-02   6.2500000e-02   6.2500000e-02
   1.5998850e+01   6.2504493e-02   6.2508984e-02   6.2500000e-02   6.2500000e-02
   1.5998900e+01   6.2504297e-02   6.2508594e-02   6.2500000e-02   6.2500000e-02
   1.5998950e+01   6.2504102e-02   6.2508203e-02   6.2500000e-02   6.2500000e-02
   1.5999000e+01   6.2503906e-02   6.2507812e-02   6.2500000e-02   6.2500000e-02
   1.5999050e+01   6.2503711e-02   6.2507422e-02   6.2500000e-02   6.2500000e-02
   1.5999100e+01   6.2503516e-02   6.2507031e-02   6.2500000e-02   6.2500000e-02
   1.5999150e+01   6.2503320e-02   6.2506641e-02   6.2500000e-02   6.2500000e-02
   1.5999200e+01   6.2503125e-02   6.2506250e-02   6.2500000e-02   6.2500000e-02
   1.5999250e+01   6.2502930e-02   6.2505859e-02   6.2500000e-02   6.2500000e-02
   1.5999300e+01   6.2502734e-02   6.2505469e-02   6.2500000e-02   6.2500000e-02
   1.5999350e+01   6.2502539e-02   6.2505078e-02   6.2500000e-02   6.2500000e-02
   1.5999400e+01   6.2502344e-02   6.2504688e-02   6.2500000e-02   6.2500000e-02
   1.5999450e+01   6.2502149e-02   6.2504297e-02   6.2500000e-02   6.2500000e-02
   1.5999500e+01   6.2501953e-02   6.2503906e-02   6.2500000e-02   6.2500000e-02
   1.5999550e+01   6.2501758e-02   6.2503516e-02   6.2500000e-02   6.2500000e-02
   1.5999600e+01   6.2501563e-02   6.2503125e-02   6.2500000e-02   6.2500000e-02
   1.5999650e+01   6.2501367e-02   6.2502734e-02   6.2500000e-02   6.2500000e-02
   1.5999700e+01   6.2501172e-02   6.2502344e-02   6.2500000e-02   6.2500000e-02
   1.5999750e+01   6.2500977e-02   6.2501953e-02   6.2500000e-02   6.2500000e-02
   1.5999800e+01   6.2500781e-02   6.2501562e-02   6.2500000e-02   6.2500000e-02
   1.5999850e+01   6.2500586e-02   6.2501172e-02   6.2500000e-02   6.2500000e-02
   1.5999900e+01   6.2500391e-02   6.2500781e-02   6.2500000e-02   6.2500000e-02
   1.5999950e+01   6.2500195e-02   6.2500391e-02   6.2500000e-02   6.2500000e-02
   1.6000000e+01   6.2500000e-02   6.2500000e-02   5.7138348e-02   5.8946699e-02
   1.6100000e+01   6.2111801e-02   6.2304687e-02   5.6943035e-02   5.8751386e-02
   1.6200000e+01   6.1728395e-02   6.2109375e-02   5.6747723e-02   5.8556074e-02
   1.6300000e+01   6.1349693e-02   6.1914062e-02   5.6552410e-02   5.8360761e-02
   1.6400000e+01   6.0975610e-02   6.1718750e-02   5.6357098e-02   5.8165449e-02
   1.6500000e+01   6.0606061e-02   6.1523438e-02   5.6161785e-02   5.7970136e-02
   1.6600000e+01   6.0240964e-02   6.1328125e-02   5.5966473e-02   5.7774824e-02
   1.6700000e+01   5.9880240e-02   6.1132812e-02   5.5771160e-02   5.7579511e-02
   1.6800000e+01   5.9523810e-02   6.0937500e-02   5.5575848e-02   5.7384199e-02
   1.6900000e+01   5.9171598e-02   6.0742188e-02   5.5380535e-02   5.7188886e-02
   1.7000000e+01   5.8823529e-02   6.0546875e-02   5.5185223e-02   5.6993574e-02
   1.7100000e+01   5.8479532e-02   6.0351562e-02   5.4989910e-02   5.6798261e-02
   1.7200000e+01   5.8139535e-02   6.0156250e-02   5.4794598e-02   5.6602949e-02
   1.7300000e+01   5.7803468e-02   5.9960937e-02   5.4599285e-02   5.6407636e-02
   1.7400000e+01   5.7471264e-02   5.9765625e-02   5.4403973e-02   5.6212324e-02
   1.7500000e+01   5.7142857e-02   5.9570313e-02   5.4208660e-02   5.6017011e-02
   1.7600000e+01   5.6818182e-02   5.9375000e-02   5.4013348e-02   5.5821699e-02
   1.7700000e+01   5.6497175e-02   5.9179688e-02   5.3818035e-02   5.5626386e-02
   1.7800000e+01   5.6179775e-02   5.8984375e-02   5.3622723e-02   5.5431074e-02
   1.7900000e+01   5.5865922e-02   5.8789062e-02   5.3427410e-02   5.5235761e-02
   1.8000000e+01   5.5555556e-02   5.8593750e-02   5.3232098e-02   5.5040449e-02
   1.8100000e+01   5.5248619e-02   5.8398437e-02   5.3036785e-02   5.4845136e-02
   1.8200000e+01   5.4945055e-02   5.8203125e-02   5.2841473e-02   5.4649824e-02
   1.8300000e+01   5.4644809e-02   5.8007812e-02   5.2646160e-02   5.4454511e-02
   1.8400000e+01   5.4347826e-02   5.7812500e-02   5.2450848e-02   5.4259199e-02
   1.8500000e+01   5.4054054e-02   5.7617188e-02   5.2255535e-02   5.4063886e-02
   1.8600000e+01   5.3763441e-02   5.7421875e-02   5.2060223e-02   5.3868574e-02
   1.8700000e+01   5.3475936e-02   5.7226563e-02   5.1864910e-02   5.3673261e-02
   1.8800000e+01   5.3191489e-02   5.7031250e-02   5.1669598e-02   5.3477949e-02
   1.8900000e+01   5.2910053e-02   5.6835937e-02   5.1474285e-02   5.3282636e-02
   1.9000000e+01   5.2631579e-02   5.6640625e-02   5.1278973e-02   5.3087324e-02
   1.9100000e+01   5.2356021e-02   5.6445312e-02   5.1083660e-02   5.2892011e-02
   1.9200000e+01   5.2083333e-02   5.6250000e-02   5.0888348e-02   5.2696699e-02
   1.9300000e+01   5.1813472e-02   5.6054687e-02   5.0693035e-02   5.2501386e-02
   1.9400000e+01   5.1546392e-02   5.5859375e-02   5.0497723e-02   5.2306074e-02
   1.9500000e+01   5.1282051e-02   5.5664063e-02   5.0302410e-02   5.2110761e-02
   1.9600000e+01   5.1020408e-02   5.5468750e-02   5.0107098e-02   5.1915449e-02
   1.9700000e+01   5.0761421e-02   5.5273438e-02   4.9911785e-02   5.1720136e-02
   1.9800000e+01   5.0505051e-02   5.5078125e-02   4.9716473e-02   5.1524824e-02
   1.9900000e+01   5.0251256e-02   5.4882812e-02   4.9521160e-02   5.1329511e-02
   2.0000000e+01   5.0000000e-02   5.4687500e-02   4.9325848e-02   5.1134199e-02
   2.0100000e+01   4.9751244e-02   5.4492187e-02   4.9130535e-02   5.0938886e-02
   2.0200000e+01   4.9504950e-02   5.4296875e-02   4.8935223e-02   5.0743574e-02
   2.0300000e+01   4.9261084e-02   5.4101562e-02   4.8739910e-02   5.0548261e-02
   2.0400000e+01   4.9019608e-02   5.3906250e-02   4.8544598e-02   5.0352949e-02
   2.0500000e+01   4.8780488e-02   5.3710938e-02   4.8349285e-02   5.0157636e-02
   2.0600000e+01   4.8543689e-02   5.3515625e-02   4.8153973e-02   4.9962324e-02
   2.0700000e+01   4.8309179e-02   5.3320312e-02   4.7958660e-02   4.9767011e-02
   2.0800000e+01   4.8076923e-02   5.3125000e-02   4.7763348e-02   4.9571699e-02
   2.0900000e+01   4.7846890e-02   5.2929687e-02   4.7568035e-02   4.9376386e-02
   2.1000000e+01   4.7619048e-02   5.2734375e-02   4.7372723e-02   4.9181074e-02
   2.1100000e+01   4.7393365e-02   5.2539062e-02   4.7177410e-02   4.8985761e-02
   2.1200000e+01   4.7169811e-02   5.2343750e-02   4.6982098e-02   4.8790449e-02
   2.1300000e+01   4.6948357e-02   5.2148437e-02   4.6786785e-02   4.8595136e-02
   2.1400000e+01   4.6728972e-02   5.1953125e-02   4.6591473e-02   4.8399824e-02
   2.1500000e+01   4.6511628e-02   5.1757813e-02   4.6396160e-02   4.8204511e-02
   2.1600000e+01   4.6296296e-02   5.1562500e-02   4.6200848e-02   4.8009199e-02
   2.1700000e+01   4.6082949e-02   5.1367187e-02   4.6005535e-02   4.7813886e-02
   2.1800000e+01   4.5871560e-02   5.1171875e-02   4.5810223e-02   4.7618574e-02
   2.1900000e+01   4.5662100e-02   5.0976562e-02   4.5614910e-02   4.7423261e-02
   2.2000000e+01   4.5454545e-02   5.0781250e-02   4.5419598e-02   4.7227949e-02
   2.2100000e+01   4.5248869e-02   5.0585937e-02   4.5224285e-02   4.7032636e-02
   2.2200000e+01   4.5045045e-02   5.0390625e-02   4.5028973e-02   4.6837324e-02
   2.2300000e+01   4.4843049e-02   5.0195312e-02   4.4833660e-02   4.6642011e-02
   2.2400000e+01   4.4642857e-02   5.0000000e-02   4.4638348e-02   4.6446699e-02
   2.2500000e+01   4.4444444e-02   4.9804688e-02   4.4443035e-02   4.6251386e-02
   2.2600000e+01   4.4247788e-02   4.9609375e-02   4.4247723e-02   4.6056074e-02
   2.2700000e+01   4.4052863e-02   4.9414062e-02   4.4052410e-02   4.5860761e-02
   2.2800000e+01   4.3859649e-02   4.9218750e-02   4.3857098e-02   4.5665449e-02
   2.2900000e+01   4.3668122e-02   4.9023437e-02   4.3661785e-02   4.5470136e-02
   2.3000000e+01   4.3478261e-02   4.8828125e-02   4.3466473e-02   4.5274824e-02
   2.3100000e+01   4.3290043e-02   4.8632812e-02   4.3271160e-02   4.5079511e-02
   2.3200000e+01   4.3103448e-02   4.8437500e-02   4.3075848e-02   4.4884199e-02
   2.3300000e+01   4.2918455e-02   4.8242187e-02   4.2880535e-02   4.4688886e-02
   2.3400000e+01   4.2735043e-02   4.8046875e-02   4.2685223e-02   4.4493574e-02
   2.3500000e+01   4.2553191e-02   4.7851563e-02   4.2489910e-02   4.4298261e-02
   2.3600000e+01   4.2372881e-02   4.7656250e-02   4.2294598e-02   4.4102949e-02
   2.3700000e+01   4.2194093e-02   4.7460937e-02   4.2099285e-02   4.3907636e-02
   2.3800000e+01   4.2016807e-02   4.7265625e-02   4.1903973e-02   4.3712324e-02
   2.3900000e+01   4.1841004e-02   4.7070312e-02   4.1708660e-02   4.3517011e-02
   2.4000000e+01   4.1666667e-02   4.6875000e-02   4.1513348e-02   4.3321699e-02
   2.4100000e+01   4.1493776e-02   4.6679687e-02   4.1318035e-02   4.3126386e-02
   2.4200000e+01   4.1322314e-02   4.6484375e-02   4.1122723e-02   4.2931074e-02
   2.4300000e+01   4.1152263e-02   4.6289062e-02   4.0927410e-02   4.2735761e-02
   2.4400000e+01   4.0983607e-02   4.6093750e-02   4.0732098e-02   4.2540449e-02
   2.4500000e+01   4.0816327e-02   4.5898438e-02   4.0536785e-02   4.2345136e-02
   2.4600000e+01   4.0650407e-02   4.5703125e-02   4.0341473e-02   4.2149824e-02
   2.4700000e+01   4.0485830e-02   4.5507812e-02   4.0146160e-02   4.1954511e-02
   2.4800000e+01   4.0322581e-02   4.5312500e-02   3.9950848e-02   4.1759199e-02
   2.4900000e+01   4.0160643e-02   4.5117187e-02   3.9755535e-02   4.1563886e-02
   2.5000000e+01   4.0000000e-02   4.4921875e-02   3.9560223e-02   4.1368574e-02
   2.5100000e+01   3.9840637e-02   4.4726562e-02   3.9364910e-02   4.1173261e-02
   2.5200000e+01   3.9682540e-02   4.4531250e-02   3.9169598e-02   4.0977949e-02
   2.5300000e+01   3.9525692e-02   4.4335937e-02   3.8974285e-02   4.0782636e-02
   2.5400000e+01   3.9370079e-02   4.4140625e-02   3.8778973e-02   4.0587324e-02
   2.5500000e+01   3.9215686e-02   4.3945313e-02   3.8583660e-02   4.0392011e-02
   2.5600000e+01   3.9062500e-02   4.3750000e-02   3.8388348e-02   4.0196699e-02
   2.5700000e+01   3.8910506e-02   4.3554687e-02   3.8193035e-02   4.0001386e-02
   2.5800000e+01   3.8759690e-02   4.3359375e-02   3.7997723e-02   3.9806074e-02
   2.5900000e+01   3.8610039e-02   4.3164062e-02   3.7802410e-02   3.9610761e-02
   2.6000000e+01   3.8461538e-02   4.2968750e-02   3.7607098e-02   3.9415449e-02
   2.6100000e+01   3.8314176e-02   4.2773437e-02   3.7411785e-02   3.9220136e-02
   2.6200000e+01   3.8167939e-02   4.2578125e-02   3.7216473e-02   3.9024824e-02
   2.6300000e+01   3.8022814e-02   4.2382812e-02   3.7021160e-02   3.8829511e-02
   2.6400000e+01   3.7878788e-02   4.2187500e-02   3.6825848e-02   3.8634199e-02
   2.6500000e+01   3.7735849e-02   4.1992188e-02   3.6630535e-02   3.8438886e-02
   2.6600000e+01   3.7593985e-02   4.1796875e-02   3.6435223e-02   3.8243574e-02
   2.6700000e+01   3.7453184e-02   4.1601562e-02   3.6239910e-02   3.8048261e-02
   2.6800000e+01   3.7313433e-02   4.1406250e-02   3.6044598e-02   3.7852949e-02
   2.6900000e+01   3.7174721e-02   4.1210937e-02   3.5849285e-02   3.7657636e-02
   2.7000000e+01   3.7037037e-02   4.1015625e-02   3.5653973e-02   3.7462324e-02
   2.7100000e+01   3.6900369e-02   4.0820312e-02   3.5458660e-02   3.7267011e-02
   2.7200000e+01   3.6764706e-02   4.0625000e-02   3.5263348e-02   3.7071699e-02
   2.7300000e+01   3.6630037e-02   4.0429687e-02   3.5068035e-02   3.6876386e-02
   2.7400000e+01   3.6496350e-02   4.0234375e-02   3.4872723e-02   3.6681074e-02
   2.7500000e+01   3.6363636e-02   4.0039063e-02   3.4677410e-02   3.6485761e-02
   2.7600000e+01   3.6231884e-02   3.9843750e-02   3.4482098e-02   3.6290449e-02
   2.7700000e+01   3.6101083e-02   3.9648437e-02   3.4286785e-02   3.6095136e-02
   2.7800000e+01   3.5971223e-02   3.9453125e-02   3.4091473e-02   3.5899824e-02
   2.7900000e+01   3.5842294e-02   3.9257812e-02   3.3896160e-02   3.5704511e-02
   2.8000000e+01   3.5714286e-02   3.9062500e-02   3.3700848e-02   3.5509199e-02
   2.8100000e+01   3.5587189e-02   3.8867187e-02   3.3505535e-02   3.5313886e-02
   2.8200000e+01   3.5460993e-02   3.8671875e-02   3.3310223e-02   3.5118574e-02
   2.8300000e+01   3.5335689e-02   3.8476562e-02   3.3114910e-02   3.4923261e-02
   2.8400000e+01   3.5211268e-02   3.8281250e-02   3.2919598e-02   3.4727949e-02
   2.8500000e+01   3.5087719e-02   3.8085938e-02   3.2724285e-02   3.4532636e-02
   2.8600000e+01   3.4965035e-02   3.7890625e-02   3.2528973e-02   3.4337324e-02
   2.8700000e+01   3.4843206e-02   3.7695312e-02   3.2333660e-02   3.4142011e-02
   2.8800000e+01   3.4722222e-02   3.7500000e-02   3.2138348e-02   3.3946699e-02
   2.8900000e+01   3.4602076e-02   3.7304687e-02   3.1943035e-02   3.3751386e-02
   2.9000000e+01   3.4482759e-02   3.7109375e-02   3.1747723e-02   3.3556074e-02
   2.9100000e+01   3.4364261e-02   3.6914062e-02   3.1552410e-02   3.3360761e-02
   2.9200000e+01   3.4246575e-02   3.6718750e-02   3.1357098e-02   3.3165449e-02
   2.9300000e+01   3.4129693e-02   3.6523437e-02   3.1250000e-02   3.2970136e-02
   2.9400000e+01   3.4013605e-02   3.6328125e-02   3.1250000e-02   3.2774824e-02
   2.9500000e+01   3.3898305e-02   3.6132813e-02   3.1250000e-02   3.2579511e-02
   2.9600000e+01   3.3783784e-02   3.5937500e-02   3.1250000e-02   3.2384199e-02
   2.9700000e+01   3.3670034e-02   3.5742187e-02   3.1250000e-02   3.2188886e-02
   2.9800000e+01   3.3557047e-02   3.5546875e-02   3.1250000e-02   3.1993574e-02
   2.9900000e+01   3.3444816e-02   3.5351562e-02   3.1250000e-02   3.1798261e-02
   3.0000000e+01   3.3333333e-02   3.5156250e-02   3.1250000e-02   3.1602949e-02
   3.0100000e+01   3.3222591e-02   3.4960937e-02   3.1250000e-02   3.1407636e-02
   3.0200000e+01   3.3112583e-02   3.4765625e-02   3.1250000e-02   3.1250000e-02
   3.0300000e+01   3.3003300e-02   3.4570312e-02   3.1250000e-02   3.1250000e-02
   3.0400000e+01   3.2894737e-02   3.4375000e-02   3.1250000e-02   3.1250000e-02
   3.0500000e+01   3.2786885e-02   3.4179688e-02   3.1250000e-02   3.1250000e-02
   3.0600000e+01   3.2679739e-02   3.3984375e-02   3.1250000e-02   3.1250000e-02
   3.0700000e+01   3.2573290e-02   3.3789062e-02   3.1250000e-02   3.1250000e-02
   3.0800000e+01   3.2467532e-02   3.3593750e-02   3.1250000e-02   3.1250000e-02
   3.0900000e+01   3.2362460e-02   3.3398437e-02   3.1250000e-02   3.1250000e-02
   3.1000000e+01   3.2258065e-02   3.3203125e-02   3.1250000e-02   3.1250000e-02
   3.1100000e+01   3.2154341e-02   3.3007812e-02   3.1250000e-02   3.1250000e-02
   3.1200000e+01   3.2051282e-02   3.2812500e-02   3.1250000e-02   3.1250000e-02
   3.1300000e+01   3.1948882e-02   3.2617187e-02   3.1250000e-02   3.1250000e-02
   3.1400000e+01   3.1847134e-02   3.2421875e-02   3.1250000e-02   3.1250000e-02
   3.1500000e+01   3.1746032e-02   3.2226563e-02   3.1250000e-02   3.1250000e-02
   3.1600000e+01   3.1645570e-02   3.2031250e-02   3.1250000e-02   3.1250000e-02
   3.1700000e+01   3.1545741e-02   3.1835937e-02   3.1250000e-02   3.1250000e-02
   3.1800000e+01   3.1446541e-02   3.1640625e-02   3.1250000e-02   3.1250000e-02
   3.1900000e+01   3.1347962e-02   3.1445312e-02   3.1250000e-02   3.1250000e-02
   3.1902000e+01   3.1345997e-02   3.1441406e-02   3.1250000e-02   3.1250000e-02
   3.1904000e+01   3.1344032e-02   3.1437500e-02   3.1250000e-02   3.1250000e-02
   3.1906000e+01   3.1342067e-02   3.1433594e-02   3.1250000e-02   3.1250000e-02
   3.1908000e+01   3.1340103e-02   3.1429687e-02   3.1250000e-02   3.1250000e-02
   3.1910000e+01   3.1338139e-02   3.1425781e-02   3.1250000e-02   3.1250000e-02
   3.1912000e+01   3.1336174e-02   3.1421875e-02   3.1250000e-02   3.1250000e-02
   3.1914000e+01   3.1334211e-02   3.1417969e-02   3.1250000e-02   3.1250000e-02
   3.1916000e+01   3.1332247e-02   3.1414062e-02   3.1250000e-02   3.1250000e-02
   3.1918000e+01   3.1330284e-02   3.1410156e-02   3.1250000e-02   3.1250000e-02
   3.1920000e+01   3.1328321e-02   3.1406250e-02   3.1250000e-02   3.1250000e-02
   3.1922000e+01   3.1326358e-02   3.1402344e-02   3.1250000e-02   3.1250000e-02
   3.1924000e+01   3.1324395e-02   3.1398438e-02   3.1250000e-02   3.1250000e-02
   3.1926000e+01   3.1322433e-02   3.1394531e-02   3.1250000e-02   3.1250000e-02
   3.1928000e+01   3.1320471e-02   3.1390625e-02   3.1250000e-02   3.1250000e-02
   3.1930000e+01   3.1318509e-02   3.1386719e-02   3.1250000e-02   3.1250000e-02
   3.1932000e+01   3.1316548e-02   3.1382813e-02   3.1250000e-02   3.1250000e-02
   3.1934000e+01   3.1314586e-02   3.1378906e-02   3.1250000e-02   3.1250000e-02
   3.1936000e+01   3.1312625e-02   3.1375000e-02   3.1250000e-02   3.1250000e-02
   3.1938000e+01   3.1310664e-02   3.1371094e-02   3.1250000e-02   3.1250000e-02
   3.1940000e+01   3.1308704e-02   3.1367187e-02   3.1250000e-02   3.1250000e-02
   3.1942000e+01   3.1306743e-02   3.1363281e-02   3.1250000e-02   3.1250000e-02
   3.1944000e+01   3.1304783e-02   3.1359375e-02   3.1250000e-02   3.1250000e-02
   3.1946000e+01   3.1302824e-02   3.1355469e-02   3.1250000e-02   3.1250000e-02
   3.1948000e+01   3.1300864e-02   3.1351562e-02   3.1250000e-02   3.1250000e-02
   3.1950000e+01   3.1298905e-02   3.1347656e-02   3.1250000e-02   3.1250000e-02
   3.1952000e+01   3.1296945e-02   3.1343750e-02   3.1250000e-02   3.1250000e-02
   3.1954000e+01   3.1294987e-02   3.1339844e-02   3.1250000e-02   3.1250000e-02
   3.1956000e+01   3.1293028e-02   3.1335938e-02   3.1250000e-02   3.1250000e-02
   3.1958000e+01   3.1291070e-02   3.1332031e-02   3.1250000e-02   3.1250000e-02
   3.1960000e+01   3.1289111e-02   3.1328125e-02   3.1250000e-02   3.1250000e-02
   3.1962000e+01   3.1287153e-02   3.1324219e-02   3.1250000e-02   3.1250000e-02
   3.1964000e+01   3.1285196e-02   3.1320313e-02   3.1250000e-02   3.1250000e-02
   3.1966000e+01   3.1283238e-02   3.1316406e-02   3.1250000e-02   3.1250000e-02
   3.1968000e+01   3.1281281e-02   3.1312500e-02   3.1250000e-02   3.1250000e-02
   3.1970000e+01   3.1279324e-02   3.1308594e-02   3.1250000e-02   3.1250000e-02
   3.1972000e+01   3.1277368e-02   3.1304687e-02   3.1250000e-02   3.1250000e-02
   3.1974000e+01   3.1275411e-02   3.1300781e-02   3.1250000e-02   3.1250000e-02
   3.1976000e+01   3.1273455e-02   3.1296875e-02   3.1250000e-02   3.1250000e-02
   3.1978000e+01   3.1271499e-02   3.1292969e-02   3.1250000e-02   3.1250000e-02
   3.1980000e+01   3.1269543e-02   3.1289062e-02   3.1250000e-02   3.1250000e-02
   3.1982000e+01   3.1267588e-02   3.1285156e-02   3.1250000e-02   3.1250000e-02
   3.1984000e+01   3.1265633e-02   3.1281250e-02   3.1250000e-02   3.1250000e-02
   3.1986000e+01   3.1263678e-02   3.1277344e-02   3.1250000e-02   3.1250000e-02
   3.1988000e+01   3.1261723e-02   3.1273438e-02   3.1250000e-02   3.1250000e-02
   3.1990000e+01   3.1259769e-02   3.1269531e-02   3.1250000e-02   3.1250000e-02
   3.1990050e+01   3.1259720e-02   3.1269434e-02   3.1250000e-02   3.1250000e-02
   3.1990100e+01   3.1259671e-02   3.1269336e-02   3.1250000e-02   3.1250000e-02
   3.1990150e+01   3.1259622e-02   3.1269238e-02   3.1250000e-02   3.1250000e-02
   3.1990200e+01   3.1259573e-02   3.1269141e-02   3.1250000e-02   3.1250000e-02
   3.1990250e+01   3.1259524e-02   3.1269043e-02   3.1250000e-02   3.1250000e-02
   3.1990300e+01   3.1259476e-02   3.1268945e-02   3.1250000e-02   3.1250000e-02
   3.1990350e+01   3.1259427e-02   3.1268848e-02   3.1250000e-02   3.1250000e-02
   3.1990400e+01   3.1259378e-02   3.1268750e-02   3.1250000e-02   3.1250000e-02
   3.1990450e+01   3.1259329e-02   3.1268652e-02   3.1250000e-02   3.1250000e-02
   3.1990500e+01   3.1259280e-02   3.1268555e-02   3.1250000e-02   3.1250000e-02
   3.1990550e+01   3.1259231e-02   3.1268457e-02   3.1250000e-02   3.1250000e-02
   3.1990600e+01   3.1259182e-02   3.1268359e-02   3.1250000e-02   3.1250000e-02
   3.1990650e+01   3.1259134e-02   3.1268262e-02   3.1250000e-02   3.1250000e-02
   3.1990700e+01   3.1259085e-02   3.1268164e-02   3.1250000e-02   3.1250000e-02
   3.1990750e+01   3.1259036e-02   3.1268066e-02   3.1250000e-02   3.1250000e-02
   3.1990800e+01   3.1258987e-02   3.1267969e-02   3.1250000e-02   3.1250000e-02
   3.1990850e+01   3.1258938e-02   3.1267871e-02   3.1250000e-02   3.1250000e-02
   3.1990900e+01   3.1258889e-02   3.1267773e-02   3.1250000e-02   3.1250000e-02
   3.1990950e+01   3.1258840e-02   3.1267676e-02   3.1250000e-02   3.1250000e-02
   3.1991000e+01   3.1258792e-02   3.1267578e-02   3.1250000e-02   3.1250000e-02
   3.1991050e+01   3.1258743e-02   3.1267480e-02   3.1250000e-02   3.1250000e-02
   3.1991100e+01   3.1258694e-02   3.1267383e-02   3.1250000e-02   3.1250000e-02
   3.1991150e+01   3.1258645e-02   3.1267285e-02   3.1250000e-02   3.1250000e-02
   3.1991200e+01   3.1258596e-02   3.1267188e-02   3.1250000e-02   3.1250000e-02
   3.1991250e+01   3.1258547e-02   3.1267090e-02   3.1250000e-02   3.1250000e-02
   3.1991300e+01   3.1258498e-02   3.1266992e-02   3.1250000e-02   3.1250000e-02
   3.1991350e+01   3.1258450e-02   3.1266895e-02   3.1250000e-02   3.1250000e-02
   3.1991400e+01   3.1258401e-02   3.1266797e-02   3.1250000e-02   3.1250000e-02
   3.1991450e+01   3.1258352e-02   3.1266699e-02   3.1250000e-02   3.1250000e-02
   3.1991500e+01   3.1258303e-02   3.1266602e-02   3.1250000e-02   3.1250000e-02
   3.1991550e+01   3.1258254e-02   3.1266504e-02   3.1250000e-02   3.1250000e-02
   3.1991600e+01   3.1258205e-02   3.1266406e-02   3.1250000e-02   3.1250000e-02
   3.1991650e+01   3.1258156e-02   3.1266309e-02   3.1250000e-02   3.1250000e-02
   3.1991700e+01   3.1258108e-02   3.1266211e-02   3.1250000e-02   3.1250000e-02
   3.1991750e+01   3.1258059e-02   3.1266113e-02   3.1250000e-02   3.1250000e-02
   3.1991800e+01   3.1258010e-02   3.1266016e-02   3.1250000e-02   3.1250000e-02
   3.1991850e+01   3.1257961e-02   3.1265918e-02   3.1250000e-02   3.1250000e-02
   3.1991900e+01   3.1257912e-02   3.1265820e-02   3.1250000e-02   3.1250000e-02
   3.1991950e+01   3.1257863e-02   3.1265723e-02   3.1250000e-02   3.1250000e-02
   3.1992000e+01   3.1257814e-02   3.1265625e-02   3.1250000e-02   3.1250000e-02
   3.1992050e+01   3.1257766e-02   3.1265527e-02   3.1250000e-02   3.1250000e-02
   3.1992100e+01   3.1257717e-02   3.1265430e-02   3.1250000e-02   3.1250000e-02
   3.1992150e+01   3.1257668e-02   3.1265332e-02   3.1250000e-02   3.1250000e-02
   3.1992200e+01   3.1257619e-02   3.1265234e-02   3.1250000e-02   3.1250000e-02
   3.1992250e+01   3.1257570e-02   3.1265137e-02   3.1250000e-02   3.1250000e-02
   3.1992300e+01   3.1257521e-02   3.1265039e-02   3.1250000e-02   3.1250000e-02
   3.1992350e+01   3.1257472e-02   3.1264941e-02   3.1250000e-02   3.1250000e-02
   3.1992400e+01   3.1257424e-02   3.1264844e-02   3.1250000e-02   3.1250000e-02
   3.1992450e+01   3.1257375e-02   3.1264746e-02   3.1250000e-02   3.1250000e-02
   3.1992500e+01   3.1257326e-02   3.1264648e-02   3.1250000e-02   3.1250000e-02
   3.1992550e+01   3.1257277e-02   3.1264551e-02   3.1250000e-02   3.1250000e-02
   3.1992600e+01   3.1257228e-02   3.1264453e-02   3.1250000e-02   3.1250000e-02
   3.1992650e+01   3.1257179e-02   3.1264355e-02   3.1250000e-02   3.1250000e-02
   3.1992700e+01   3.1257131e-02   3.1264258e-02   3.1250000e-02   3.1250000e-02
   3.1992750e+01   3.1257082e-02   3.1264160e-02   3.1250000e-02   3.1250000e-02
   3.1992800e+01   3.1257033e-02   3.1264063e-02   3.1250000e-02   3.1250000e-02
   3.1992850e+01   3.1256984e-02   3.1263965e-02   3.1250000e-02   3.1250000e-02
   3.1992900e+01   3.1256935e-02   3.1263867e-02   3.1250000e-02   3.1250000e-02
   3.1992950e+01   3.1256886e-02   3.1263770e-02   3.1250000e-02   3.1250000e-02
   3.1993000e+01   3.1256837e-02   3.1263672e-02   3.1250000e-02   3.1250000e-02
   3.1993050e+01   3.1256789e-02   3.1263574e-02   3.1250000e-02   3.1250000e-02
   3.1993100e+01   3.1256740e-02   3.1263477e-02   3.1250000e-02   3.1250000e-02
   3.1993150e+01   3.1256691e-02   3.1263379e-02   3.1250000e-02   3.1250000e-02
   3.1993200e+01   3.1256642e-02   3.1263281e-02   3.1250000e-02   3.1250000e-02
   3.1993250e+01   3.1256593e-02   3.1263184e-02   3.1250000e-02   3.1250000e-02
   3.1993300e+01   3.1256544e-02   3.1263086e-02   3.1250000e-02   3.1250000e-02
   3.1993350e+01   3.1256495e-02   3.1262988e-02   3.1250000e-02   3.1250000e-02
   3.1993400e+01   3.1256447e-02   3.1262891e-02   3.1250000e-02   3.1250000e-02
   3.1993450e+01   3.1256398e-02   3.1262793e-02   3.1250000e-02   3.1250000e-02
   3.1993500e+01   3.1256349e-02   3.1262695e-02   3.1250000e-02   3.1250000e-02
   3.1993550e+01   3.1256300e-02   3.1262598e-02   3.1250000e-02   3.1250000e-02
   3.1993600e+01   3.1256251e-02   3.1262500e-02   3.1250000e-02   3.1250000e-02
   3.1993650e+01   3.1256202e-02   3.1262402e-02   3.1250000e-02   3.1250000e-02
   3.1993700e+01   3.1256154e-02   3.1262305e-02   3.1250000e-02   3.1250000e-02
   3.1993750e+01   3.1256105e-02   3.1262207e-02   3.1250000e-02   3.1250000e-02
   3.1993800e+01   3.1256056e-02   3.1262109e-02   3.1250000e-02   3.1250000e-02
   3.1993850e+01   3.1256007e-02   3.1262012e-02   3.1250000e-02   3.1250000e-02
   3.1993900e+01   3.1255958e-02   3.1261914e-02   3.1250000e-02   3.1250000e-02
   3.1993950e+01   3.1255909e-02   3.1261816e-02   3.1250000e-02   3.1250000e-02
   3.1994000e+01   3.1255860e-02   3.1261719e-02   3.1250000e-02   3.1250000e-02
   3.1994050e+01   3.1255812e-02   3.1261621e-02   3.1250000e-02   3.1250000e-02
   3.1994100e+01   3.1255763e-02   3.1261523e-02   3.1250000e-02   3.1250000e-02
   3.1994150e+01   3.1255714e-02   3.1261426e-02   3.1250000e-02   3.1250000e-02
   3.1994200e+01   3.1255665e-02   3.1261328e-02   3.1250000e-02   3.1250000e-02
   3.1994250e+01   3.1255616e-02   3.1261230e-02   3.1250000e-02   3.1250000e-02
   3.1994300e+01   3.1255567e-02   3.1261133e-02   3.1250000e-02   3.1250000e-02
   3.1994350e+01   3.1255519e-02   3.1261035e-02   3.1250000e-02   3.1250000e-02
   3.1994400e+01   3.1255470e-02   3.1260938e-02   3.1250000e-02   3.1250000e-02
   3.1994450e+01   3.1255421e-02   3.1260840e-02   3.1250000e-02   3.1250000e-02
   3.1994500e+01   3.1255372e-02   3.1260742e-02   3.1250000e-02   3.1250000e-02
   3.1994550e+01   3.1255323e-02   3.1260645e-02   3.1250000e-02   3.1250000e-02
   3.1994600e+01   3.1255274e-02   3.1260547e-02   3.1250000e-02   3.1250000e-02
   3.1994650e+01   3.1255225e-02   3.1260449e-02   3.1250000e-02   3.1250000e-02
   3.1994700e+01   3.1255177e-02   3.1260352e-02   3.1250000e-02   3.1250000e-02
   3.1994750e+01   3.1255128e-02   3.1260254e-02   3.1250000e-02   3.1250000e-02
   3.1994800e+01   3.1255079e-02   3.1260156e-02   3.1250000e-02   3.1250000e-02
   3.1994850e+01   3.1255030e-02   3.1260059e-02   3.1250000e-02   3.1250000e-02
   3.1994900e+01   3.1254981e-02   3.1259961e-02   3.1250000e-02   3.1250000e-02
   3.1994950e+01   3.1254932e-02   3.1259863e-02   3.1250000e-02   3.1250000e-02
   3.1995000e+01   3.1254884e-02   3.1259766e-02   3.1250000e-02   3.1250000e-02
   3.1995050e+01   3.1254835e-02   3.1259668e-02   3.1250000e-02   3.1250000e-02
   3.1995100e+01   3.1254786e-02   3.1259570e-02   3.1250000e-02   3.1250000e-02
   3.1995150e+01   3.1254737e-02   3.1259473e-02   3.1250000e-02   3.1250000e-02
   3.1995200e+01   3.1254688e-02   3.1259375e-02   3.1250000e-02   3.1250000e-02
   3.1995250e+01   3.1254639e-02   3.1259277e-02   3.1250000e-02   3.1250000e-02
   3.1995300e+01   3.1254591e-02   3.1259180e-02   3.1250000e-02   3.1250000e-02
   3.1995350e+01   3.1254542e-02   3.1259082e-02   3.1250000e-02   3.1250000e-02
   3.1995400e+01   3.1254493e-02   3.1258984e-02   3.1250000e-02   3.1250000e-02
   3.1995450e+01   3.1254444e-02   3.1258887e-02   3.1250000e-02   3.1250000e-02
   3.1995500e+01   3.1254395e-02   3.1258789e-02   3.1250000e-02   3.1250000e-02
   3.1995550e+01   3.1254346e-02   3.1258691e-02   3.1250000e-02   3.1250000e-02
   3.1995600e+01   3.1254297e-02   3.1258594e-02   3.1250000e-02   3.1250000e-02
   3.1995650e+01   3.1254249e-02   3.1258496e-02   3.1250000e-02   3.1250000e-02
   3.1995700e+01   3.1254200e-02   3.1258398e-02   3.1250000e-02   3.1250000e-02
   3.1995750e+01   3.1254151e-02   3.1258301e-02   3.1250000e-02   3.1250000e-02
   3.1995800e+01   3.1254102e-02   3.1258203e-02   3.1250000e-02   3.1250000e-02
   3.1995850e+01   3.1254053e-02   3.1258105e-02   3.1250000e-02   3.1250000e-02
   3.1995900e+01   3.1254004e-02   3.1258008e-02   3.1250000e-02   3.1250000e-02
   3.1995950e+01   3.1253956e-02   3.1257910e-02   3.1250000e-02   3.1250000e-02
   3.1996000e+01   3.1253907e-02   3.1257813e-02   3.1250000e-02   3.1250000e-02
   3.1996050e+01   3.1253858e-02   3.1257715e-02   3.1250000e-02   3.1250000e-02
   3.1996100e+01   3.1253809e-02   3.1257617e-02   3.1250000e-02   3.1250000e-02
   3.1996150e+01   3.1253760e-02   3.1257520e-02   3.1250000e-02   3.1250000e-02
   3.1996200e+01   3.1253711e-02   3.1257422e-02   3.1250000e-02   3.1250000e-02
   3.1996250e+01   3.1253663e-02   3.1257324e-02   3.1250000e-02   3.1250000e-02
   3.1996300e+01   3.1253614e-02   3.1257227e-02   3.1250000e-02   3.1250000e-02
   3.1996350e+01   3.1253565e-02   3.1257129e-02   3.1250000e-02   3.1250000e-02
   3.1996400e+01   3.1253516e-02   3.1257031e-02   3.1250000e-02   3.1250000e-02
   3.1996450e+01   3.1253467e-02   3.1256934e-02   3.1250000e-02   3.1250000e-02
   3.1996500e+01   3.1253418e-02   3.1256836e-02   3.1250000e-02   3.1250000e-02
   3.1996550e+01   3.1253370e-02   3.1256738e-02   3.1250000e-02   3.1250000e-02
   3.1996600e+01   3.1253321e-02   3.1256641e-02   3.1250000e-02   3.1250000e-02
   3.1996650e+01   3.1253272e-02   3.1256543e-02   3.1250000e-02   3.1250000e-02
   3.1996700e+01   3.1253223e-02   3.1256445e-02   3.1250000e-02   3.1250000e-02
   3.1996750e+01   3.1253174e-02   3.1256348e-02   3.1250000e-02   3.1250000e-02
   3.1996800e+01   3.1253125e-02   3.1256250e-02   3.1250000e-02   3.1250000e-02
   3.1996850e+01   3.1253076e-02   3.1256152e-02   3.1250000e-02   3.1250000e-02
   3.1996900e+01   3.1253028e-02   3.1256055e-02   3.1250000e-02   3.1250000e-02
   3.1996950e+01   3.1252979e-02   3.1255957e-02   3.1250000e-02   3.1250000e-02
   3.1997000e+01   3.1252930e-02   3.1255859e-02   3.1250000e-02   3.1250000e-02
   3.1997050e+01   3.1252881e-02   3.1255762e-02   3.1250000e-02   3.1250000e-02
   3.1997100e+01   3.1252832e-02   3.1255664e-02   3.1250000e-02   3.1250000e-02
   3.1997150e+01   3.1252783e-02   3.1255566e-02   3.1250000e-02   3.1250000e-02
   3.1997200e+01   3.1252735e-02   3.1255469e-02   3.1250000e-02   3.1250000e-02
   3.1997250e+01   3.1252686e-02   3.1255371e-02   3.1250000e-02   3.1250000e-02
   3.1997300e+01   3.1252637e-02   3.1255273e-02   3.1250000e-02   3.1250000e-02
   3.1997350e+01   3.1252588e-02   3.1255176e-02   3.1250000e-02   3.1250000e-02
   3.1997400e+01   3.1252539e-02   3.1255078e-02   3.1250000e-02   3.1250000e-02
   3.1997450e+01   3.1252490e-02   3.1254980e-02   3.1250000e-02   3.1250000e-02
   3.1997500e+01   3.1252442e-02   3.1254883e-02   3.1250000e-02   3.1250000e-02
   3.1997550e+01   3.1252393e-02   3.1254785e-02   3.1250000e-02   3.1250000e-02
   3.1997600e+01   3.1252344e-02   3.1254688e-02   3.1250000e-02   3.1250000e-02
   3.1997650e+01   3.1252295e-02   3.1254590e-02   3.1250000e-02   3.1250000e-02
   3.1997700e+01   3.1252246e-02   3.1254492e-02   3.1250000e-02   3.1250000e-02
   3.1997750e+01   3.1252197e-02   3.1254395e-02   3.1250000e-02   3.1250000e-02
   3.1997800e+01   3.1252149e-02   3.1254297e-02   3.1250000e-02   3.1250000e-02
   3.1997850e+01   3.1252100e-02   3.1254199e-02   3.1250000e-02   3.1250000e-02
   3.1997900e+01   3.1252051e-02   3.1254102e-02   3.1250000e-02   3.1250000e-02
   3.1997950e+01   3.1252002e-02   3.1254004e-02   3.1250000e-02   3.1250000e-02
   3.1998000e+01   3.1251953e-02   3.1253906e-02   3.1250000e-02   3.1250000e-02
   3.1998050e+01   3.1251904e-02   3.1253809e-02   3.1250000e-02   3.1250000e-02
   3.1998100e+01   3.1251856e-02   3.1253711e-02   3.1250000e-02   3.1250000e-02
   3.1998150e+01   3.1251807e-02   3.1253613e-02   3.1250000e-02   3.1250000e-02
   3.1998200e+01   3.1251758e-02   3.1253516e-02   3.1250000e-02   3.1250000e-02
   3.1998250e+01   3.1251709e-02   3.1253418e-02   3.1250000e-02   3.1250000e-02
   3.1998300e+01   3.1251660e-02   3.1253320e-02   3.1250000e-02   3.1250000e-02
   3.1998350e+01   3.1251611e-02   3.1253223e-02   3.1250000e-02   3.1250000e-02
   3.1998400e+01   3.1251563e-02   3.1253125e-02   3.1250000e-02   3.1250000e-02
   3.1998450e+01   3.1251514e-02   3.1253027e-02   3.1250000e-02   3.1250000e-02
   3.1998500e+01   3.1251465e-02   3.1252930e-02   3.1250000e-02   3.1250000e-02
   3.1998550e+01   3.1251416e-02   3.1252832e-02   3.1250000e-02   3.1250000e-02
   3.1998600e+01   3.1251367e-02   3.1252734e-02   3.1250000e-02   3.1250000e-02
   3.1998650e+01   3.1251318e-02   3.1252637e-02   3.1250000e-02   3.1250000e-02
   3.1998700e+01   3.1251270e-02   3.1252539e-02   3.1250000e-02   3.1250000e-02
   3.1998750e+01   3.1251221e-02   3.1252441e-02   3.1250000e-02   3.1250000e-02
   3.1998800e+01   3.1251172e-02   3.1252344e-02   3.1250000e-02   3.1250000e-02
   3.1998850e+01   3.1251123e-02   3.1252246e-02   3.1250000e-02   3.1250000e-02
   3.1998900e+01   3.1251074e-02   3.1252148e-02   3.1250000e-02   3.1250000e-02
   3.1998950e+01   3.1251025e-02   3.1252051e-02   3.1250000e-02   3.1250000e-02
   3.1999000e+01   3.1250977e-02   3.1251953e-02   3.1250000e-02   3.1250000e-02
   3.1999050e+01   3.1250928e-02   3.1251855e-02   3.1250000e-02   3.1250000e-02
   3.1999100e+01   3.1250879e-02   3.1251758e-02   3.1250000e-02   3.1250000e-02
   3.1999150e+01   3.1250830e-02   3.1251660e-02   3.1250000e-02   3.1250000e-02
   3.1999200e+01   3.1250781e-02   3.1251563e-02   3.1250000e-02   3.1250000e-02
   3.1999250e+01   3.1250732e-02   3.1251465e-02   3.1250000e-02   3.1250000e-02
   3.1999300e+01   3.1250684e-02   3.1251367e-02   3.1250000e-02   3.1250000e-02
   3.1999350e+01   3.1250635e-02   3.1251270e-02   3.1250000e-02   3.1250000e-02
   3.1999400e+01   3.1250586e-02   3.1251172e-02   3.1250000e-02   3.1250000e-02
   3.1999450e+01   3.1250537e-02   3.1251074e-02   3.1250000e-02   3.1250000e-02
   3.1999500e+01   3.1250488e-02   3.1250977e-02   3.1250000e-02   3.1250000e-02
   3.1999550e+01   3.1250439e-02   3.1250879e-02   3.1250000e-02   3.1250000e-02
   3.1999600e+01   3.1250391e-02   3.1250781e-02   3.1250000e-02   3.1250000e-02
   3.1999650e+01   3.1250342e-02   3.1250684e-02   3.1250000e-02   3.1250000e-02
   3.1999700e+01   3.1250293e-02   3.1250586e-02   3.1250000e-02   3.1250000e-02
   3.1999750e+01   3.1250244e-02   3.1250488e-02   3.1250000e-02   3.1250000e-02
   3.1999800e+01   3.1250195e-02   3.1250391e-02   3.1250000e-02   3.1250000e-02
   3.1999850e+01   3.1250146e-02   3.1250293e-02   3.1250000e-02   3.1250000e-02
   3.1999900e+01   3.1250098e-02   3.1250195e-02   3.1250000e-02   3.1250000e-02
   3.1999950e+01   3.1250049e-02   3.1250098e-02   3.1250000e-02   3.1250000e-02
   3.2000000e+01   3.1250000e-02   3.1250000e-02   2.8569174e-02   2.9473349e-02
   3.2100000e+01   3.1152648e-02   3.1201172e-02   2.8520346e-02   2.9424521e-02
   3.2200000e+01   3.1055901e-02   3.1152344e-02   2.8471518e-02   2.9375693e-02
   3.2300000e+01   3.0959752e-02   3.1103516e-02   2.8422689e-02   2.9326865e-02
   3.2400000e+01   3.0864198e-02   3.1054687e-02   2.8373861e-02   2.9278037e-02
   3.2500000e+01   3.0769231e-02   3.1005859e-02   2.8325033e-02   2.9229209e-02
   3.2600000e+01   3.0674847e-02   3.0957031e-02   2.8276205e-02   2.9180381e-02
   3.2700000e+01   3.0581040e-02   3.0908203e-02   2.8227377e-02   2.9131553e-02
   3.2800000e+01   3.0487805e-02   3.0859375e-02   2.8178549e-02   2.9082724e-02
   3.2900000e+01   3.0395137e-02   3.0810547e-02   2.8129721e-02   2.9033896e-02
   3.3000000e+01   3.0303030e-02   3.0761719e-02   2.8080893e-02   2.8985068e-02
   3.3100000e+01   3.0211480e-02   3.0712891e-02   2.8032064e-02   2.8936240e-02
   3.3200000e+01   3.0120482e-02   3.0664062e-02   2.7983236e-02   2.8887412e-02
   3.3300000e+01   3.0030030e-02   3.0615234e-02   2.7934408e-02   2.8838584e-02
   3.3400000e+01   2.9940120e-02   3.0566406e-02   2.7885580e-02   2.8789756e-02
   3.3500000e+01   2.9850746e-02   3.0517578e-02   2.7836752e-02   2.8740928e-02
   3.3600000e+01   2.9761905e-02   3.0468750e-02   2.7787924e-02   2.8692099e-02
   3.3700000e+01   2.9673591e-02   3.0419922e-02   2.7739096e-02   2.8643271e-02
   3.3800000e+01   2.9585799e-02   3.0371094e-02   2.7690268e-02   2.8594443e-02
   3.3900000e+01   2.9498525e-02   3.0322266e-02   2.7641439e-02   2.8545615e-02
   3.4000000e+01   2.9411765e-02   3.0273438e-02   2.7592611e-02   2.8496787e-02
   3.4100000e+01   2.9325513e-02   3.0224609e-02   2.7543783e-02   2.8447959e-02
   3.4200000e+01   2.9239766e-02   3.0175781e-02   2.7494955e-02   2.8399131e-02
   3.4300000e+01   2.9154519e-02   3.0126953e-02   2.7446127e-02   2.8350303e-02
   3.4400000e+01   2.9069767e-02   3.0078125e-02   2.7397299e-02   2.8301474e-02
   3.4500000e+01   2.8985507e-02   3.0029297e-02   2.7348471e-02   2.8252646e-02
   3.4600000e+01   2.8901734e-02   2.9980469e-02   2.7299643e-02   2.8203818e-02
   3.4700000e+01   2.8818444e-02   2.9931641e-02   2.7250814e-02   2.8154990e-02
   3.4800000e+01   2.8735632e-02   2.9882812e-02   2.7201986e-02   2.8106162e-02
   3.4900000e+01   2.8653295e-02   2.9833984e-02   2.7153158e-02   2.8057334e-02
   3.5000000e+01   2.8571429e-02   2.9785156e-02   2.7104330e-02   2.8008506e-02
   3.5100000e+01   2.8490028e-02   2.9736328e-02   2.7055502e-02   2.7959678e-02
   3.5200000e+01   2.8409091e-02   2.9687500e-02   2.7006674e-02   2.7910849e-02
   3.5300000e+01   2.8328612e-02   2.9638672e-02   2.6957846e-02   2.7862021e-02
   3.5400000e+01   2.8248588e-02   2.9589844e-02   2.6909018e-02   2.7813193e-02
   3.5500000e+01   2.8169014e-02   2.9541016e-02   2.6860189e-02   2.7764365e-02
   3.5600000e+01   2.8089888e-02   2.9492187e-02   2.6811361e-02   2.7715537e-02
   3.5700000e+01   2.8011204e-02   2.9443359e-02   2.6762533e-02   2.7666709e-02
   3.5800000e+01   2.7932961e-02   2.9394531e-02   2.6713705e-02   2.7617881e-02
   3.5900000e+01   2.7855153e-02   2.9345703e-02   2.6664877e-02   2.7569053e-02
   3.6000000e+01   2.7777778e-02   2.9296875e-02   2.6616049e-02   2.7520224e-02
   3.6100000e+01   2.7700831e-02   2.9248047e-02   2.6567221e-02   2.7471396e-02
   3.6200000e+01   2.7624309e-02   2.9199219e-02   2.6518393e-02   2.7422568e-02
   3.6300000e+01   2.7548209e-02   2.9150391e-02   2.6469564e-02   2.7373740e-02
   3.6400000e+01   2.7472527e-02   2.9101563e-02   2.6420736e-02   2.7324912e-02
   3.6500000e+01   2.7397260e-02   2.9052734e-02   2.6371908e-02   2.7276084e-02
   3.6600000e+01   2.7322404e-02   2.9003906e-02   2.6323080e-02   2.7227256e-02
   3.6700000e+01   2.7247956e-02   2.8955078e-02   2.6274252e-02   2.7178428e-02
   3.6800000e+01   2.7173913e-02   2.8906250e-02   2.6225424e-02   2.7129599e-02
   3.6900000e+01   2.7100271e-02   2.8857422e-02   2.6176596e-02   2.7080771e-02
   3.7000000e+01   2.7027027e-02   2.8808594e-02   2.6127768e-02   2.7031943e-02
   3.7100000e+01   2.6954178e-02   2.8759766e-02   2.6078939e-02   2.6983115e-02
   3.7200000e+01   2.6881720e-02   2.8710937e-02   2.6030111e-02   2.6934287e-02
   3.7300000e+01   2.6809651e-02   2.8662109e-02   2.5981283e-02   2.6885459e-02
   3.7400000e+01   2.6737968e-02   2.8613281e-02   2.5932455e-02   2.6836631e-02
   3.7500000e+01   2.6666667e-02   2.8564453e-02   2.5883627e-02   2.6787803e-02
   3.7600000e+01   2.6595745e-02   2.8515625e-02   2.5834799e-02   2.6738974e-02
   3.7700000e+01   2.6525199e-02   2.8466797e-02   2.5785971e-02   2.6690146e-02
   3.7800000e+01   2.6455026e-02   2.8417969e-02   2.5737143e-02   2.6641318e-02
   3.7900000e+01   2.6385224e-02   2.8369141e-02   2.5688314e-02   2.6592490e-02
   3.8000000e+01   2.6315789e-02   2.8320313e-02   2.5639486e-02   2.6543662e-02
   3.8100000e+01   2.6246719e-02   2.8271484e-02   2.5590658e-02   2.6494834e-02
   3.8200000e+01   2.6178010e-02   2.8222656e-02   2.5541830e-02   2.6446006e-02
   3.8300000e+01   2.6109661e-02   2.8173828e-02   2.5493002e-02   2.6397178e-02
   3.8400000e+01   2.6041667e-02   2.8125000e-02   2.5444174e-02   2.6348349e-02
   3.8500000e+01   2.5974026e-02   2.8076172e-02   2.5395346e-02   2.6299521e-02
   3.8600000e+01   2.5906736e-02   2.8027344e-02   2.5346518e-02   2.6250693e-02
   3.8700000e+01   2.5839793e-02   2.7978516e-02   2.5297689e-02   2.6201865e-02
   3.8800000e+01   2.5773196e-02   2.7929687e-02   2.5248861e-02   2.6153037e-02
   3.8900000e+01   2.5706941e-02   2.7880859e-02   2.5200033e-02   2.6104209e-02
   3.9000000e+01   2.5641026e-02   2.7832031e-02   2.5151205e-02   2.6055381e-02
   3.9100000e+01   2.5575448e-02   2.7783203e-02   2.5102377e-02   2.6006553e-02
   3.9200000e+01   2.5510204e-02   2.7734375e-02   2.5053549e-02   2.5957724e-02
   3.9300000e+01   2.5445293e-02   2.7685547e-02   2.5004721e-02   2.5908896e-02
   3.9400000e+01   2.5380711e-02   2.7636719e-02   2.4955893e-02   2.5860068e-02
   3.9500000e+01   2.5316456e-02   2.7587891e-02   2.4907064e-02   2.5811240e-02
   3.9600000e+01   2.5252525e-02   2.7539062e-02   2.4858236e-02   2.5762412e-02
   3.9700000e+01   2.5188917e-02   2.7490234e-02   2.4809408e-02   2.5713584e-02
   3.9800000e+01   2.5125628e-02   2.7441406e-02   2.4760580e-02   2.5664756e-02
   3.9900000e+01   2.5062657e-02   2.7392578e-02   2.4711752e-02   2.5615928e-02
   4.0000000e+01   2.5000000e-02   2.7343750e-02   2.4662924e-02   2.5567099e-02
   4.0100000e+01   2.4937656e-02   2.7294922e-02   2.4614096e-02   2.5518271e-02
   4.0200000e+01   2.4875622e-02   2.7246094e-02   2.4565268e-02   2.5469443e-02
   4.0300000e+01   2.4813896e-02   2.7197266e-02   2.4516439e-02   2.5420615e-02
   4.0400000e+01   2.4752475e-02   2.7148437e-02   2.4467611e-02   2.5371787e-02
   4.0500000e+01   2.4691358e-02   2.7099609e-02   2.4418783e-02   2.5322959e-02
   4.0600000e+01   2.4630542e-02   2.7050781e-02   2.4369955e-02   2.5274131e-02
   4.0700000e+01   2.4570025e-02   2.7001953e-02   2.4321127e-02   2.5225303e-02
   4.0800000e+01   2.4509804e-02   2.6953125e-02   2.4272299e-02   2.5176474e-02
   4.0900000e+01   2.4449878e-02   2.6904297e-02   2.4223471e-02   2.5127646e-02
   4.1000000e+01   2.4390244e-02   2.6855469e-02   2.4174643e-02   2.5078818e-02
   4.1100000e+01   2.4330900e-02   2.6806641e-02   2.4125814e-02   2.5029990e-02
   4.1200000e+01   2.4271845e-02   2.6757813e-02   2.4076986e-02   2.4981162e-02
   4.1300000e+01   2.4213075e-02   2.6708984e-02   2.4028158e-02   2.4932334e-02
   4.1400000e+01   2.4154589e-02   2.6660156e-02   2.3979330e-02   2.4883506e-02
   4.1500000e+01   2.4096386e-02   2.6611328e-02   2.3930502e-02   2.4834678e-02
   4.1600000e+01   2.4038462e-02   2.6562500e-02   2.3881674e-02   2.4785849e-02
   4.1700000e+01   2.3980815e-02   2.6513672e-02   2.3832846e-02   2.4737021e-02
   4.1800000e+01   2.3923445e-02   2.6464844e-02   2.3784018e-02   2.4688193e-02
   4.1900000e+01   2.3866348e-02   2.6416016e-02   2.3735189e-02   2.4639365e-02
   4.2000000e+01   2.3809524e-02   2.6367188e-02   2.3686361e-02   2.4590537e-02
   4.2100000e+01   2.3752969e-02   2.6318359e-02   2.3637533e-02   2.4541709e-02
   4.2200000e+01   2.3696682e-02   2.6269531e-02   2.3588705e-02   2.4492881e-02
   4.2300000e+01   2.3640662e-02   2.6220703e-02   2.3539877e-02   2.4444053e-02
   4.2400000e+01   2.3584906e-02   2.6171875e-02   2.3491049e-02   2.4395224e-02
   4.2500000e+01   2.3529412e-02   2.6123047e-02   2.3442221e-02   2.4346396e-02
   4.2600000e+01   2.3474178e-02   2.6074219e-02   2.3393393e-02   2.4297568e-02
   4.2700000e+01   2.3419204e-02   2.6025391e-02   2.3344564e-02   2.4248740e-02
   4.2800000e+01   2.3364486e-02   2.5976563e-02   2.3295736e-02   2.4199912e-02
   4.2900000e+01   2.3310023e-02   2.5927734e-02   2.3246908e-02   2.4151084e-02
   4.3000000e+01   2.3255814e-02   2.5878906e-02   2.3198080e-02   2.4102256e-02
   4.3100000e+01   2.3201856e-02   2.5830078e-02   2.3149252e-02   2.4053428e-02
   4.3200000e+01   2.3148148e-02   2.5781250e-02   2.3100424e-02   2.4004599e-02
   4.3300000e+01   2.3094688e-02   2.5732422e-02   2.3051596e-02   2.3955771e-02
   4.3400000e+01   2.3041475e-02   2.5683594e-02   2.3002768e-02   2.3906943e-02
   4.3500000e+01   2.2988506e-02   2.5634766e-02   2.2953939e-02   2.3858115e-02
   4.3600000e+01   2.2935780e-02   2.5585937e-02   2.2905111e-02   2.3809287e-02
   4.3700000e+01   2.2883295e-02   2.5537109e-02   2.2856283e-02   2.3760459e-02
   4.3800000e+01   2.2831050e-02   2.5488281e-02   2.2807455e-02   2.3711631e-02
   4.3900000e+01   2.2779043e-02   2.5439453e-02   2.2758627e-02   2.3662803e-02
   4.4000000e+01   2.2727273e-02   2.5390625e-02   2.2709799e-02   2.3613974e-02
   4.4100000e+01   2.2675737e-02   2.5341797e-02   2.2660971e-02   2.3565146e-02
   4.4200000e+01   2.2624434e-02   2.5292969e-02   2.2612143e-02   2.3516318e-02
   4.4300000e+01   2.2573363e-02   2.5244141e-02   2.2563314e-02   2.3467490e-02
   4.4400000e+01   2.2522523e-02   2.5195313e-02   2.2514486e-02   2.3418662e-02
   4.4500000e+01   2.2471910e-02   2.5146484e-02   2.2465658e-02   2.3369834e-02
   4.4600000e+01   2.2421525e-02   2.5097656e-02   2.2416830e-02   2.3321006e-02
   4.4700000e+01   2.2371365e-02   2.5048828e-02   2.2368002e-02   2.3272178e-02
   4.4800000e+01   2.2321429e-02   2.5000000e-02   2.2319174e-02   2.3223349e-02
   4.4900000e+01   2.2271715e-02   2.4951172e-02   2.2270346e-02   2.3174521e-02
   4.5000000e+01   2.2222222e-02   2.4902344e-02   2.2221518e-02   2.3125693e-02
   4.5100000e+01   2.2172949e-02   2.4853516e-02   2.2172689e-02   2.3076865e-02
   4.5200000e+01   2.2123894e-02   2.4804688e-02   2.2123861e-02   2.3028037e-02
   4.5300000e+01   2.2075055e-02   2.4755859e-02   2.2075033e-02   2.2979209e-02
   4.5400000e+01   2.2026432e-02   2.4707031e-02   2.2026205e-02   2.2930381e-02
   4.5500000e+01   2.1978022e-02   2.4658203e-02   2.1977377e-02   2.2881553e-02
   4.5600000e+01   2.1929825e-02   2.4609375e-02   2.1928549e-02   2.2832724e-02
   4.5700000e+01   2.1881838e-02   2.4560547e-02   2.1879721e-02   2.2783896e-02
   4.5800000e+01   2.1834061e-02   2.4511719e-02   2.1830893e-02   2.2735068e-02
   4.5900000e+01   2.1786492e-02   2.4462891e-02   2.1782064e-02   2.2686240e-02
   4.6000000e+01   2.1739130e-02   2.4414063e-02   2.1733236e-02   2.2637412e-02
   4.6100000e+01   2.1691974e-02   2.4365234e-02   2.1684408e-02   2.2588584e-02
   4.6200000e+01   2.1645022e-02   2.4316406e-02   2.1635580e-02   2.2539756e-02
   4.6300000e+01   2.1598272e-02   2.4267578e-02   2.1586752e-02   2.2490928e-02
   4.6400000e+01   2.1551724e-02   2.4218750e-02   2.1537924e-02   2.2442099e-02
   4.6500000e+01   2.1505376e-02   2.4169922e-02   2.1489096e-02   2.2393271e-02
   4.6600000e+01   2.1459227e-02   2.4121094e-02   2.1440268e-02   2.2344443e-02
   4.6700000e+01   2.1413276e-02   2.4072266e-02   2.1391439e-02   2.2295615e-02
   4.6800000e+01   2.1367521e-02   2.4023438e-02   2.1342611e-02   2.2246787e-02
   4.6900000e+01   2.1321962e-02   2.3974609e-02   2.1293783e-02   2.2197959e-02
   4.7000000e+01   2.1276596e-02   2.3925781e-02   2.1244955e-02   2.2149131e-02
   4.7100000e+01   2.1231423e-02   2.3876953e-02   2.1196127e-02   2.2100303e-02
   4.7200000e+01   2.1186441e-02   2.3828125e-02   2.1147299e-02   2.2051474e-02
   4.7300000e+01   2.1141649e-02   2.3779297e-02   2.1098471e-02   2.2002646e-02
   4.7400000e+01   2.1097046e-02   2.3730469e-02   2.1049643e-02   2.1953818e-02
   4.7500000e+01   2.1052632e-02   2.3681641e-02   2.1000814e-02   2.1904990e-02
   4.7600000e+01   2.1008403e-02   2.3632812e-02   2.0951986e-02   2.1856162e-02
   4.7700000e+01   2.0964361e-02   2.3583984e-02   2.0903158e-02   2.1807334e-02
   4.7800000e+01   2.0920502e-02   2.3535156e-02   2.0854330e-02   2.1758506e-02
   4.7900000e+01   2.0876827e-02   2.3486328e-02   2.0805502e-02   2.1709678e-02
   4.8000000e+01   2.0833333e-02   2.3437500e-02   2.0756674e-02   2.1660849e-02
   4.8100000e+01   2.0790021e-02   2.3388672e-02   2.0707846e-02   2.1612021e-02
   4.8200000e+01   2.0746888e-02   2.3339844e-02   2.0659018e-02   2.1563193e-02
   4.8300000e+01   2.0703934e-02   2.3291016e-02   2.0610189e-02   2.1514365e-02
   4.8400000e+01   2.0661157e-02   2.3242188e-02   2.0561361e-02   2.1465537e-02
   4.8500000e+01   2.0618557e-02   2.3193359e-02   2.0512533e-02   2.1416709e-02
   4.8600000e+01   2.0576132e-02   2.3144531e-02   2.0463705e-02   2.1367881e-02
   4.8700000e+01   2.0533881e-02   2.3095703e-02   2.0414877e-02   2.1319053e-02
   4.8800000e+01   2.0491803e-02   2.3046875e-02   2.0366049e-02   2.1270224e-02
   4.8900000e+01   2.0449898e-02   2.2998047e-02   2.0317221e-02   2.1221396e-02
   4.9000000e+01   2.0408163e-02   2.2949219e-02   2.0268393e-02   2.1172568e-02
   4.9100000e+01   2.0366599e-02   2.2900391e-02   2.0219564e-02   2.1123740e-02
   4.9200000e+01   2.0325203e-02   2.2851562e-02   2.0170736e-02   2.1074912e-02
   4.9300000e+01   2.0283976e-02   2.2802734e-02   2.0121908e-02   2.1026084e-02
   4.9400000e+01   2.0242915e-02   2.2753906e-02   2.0073080e-02   2.0977256e-02
   4.9500000e+01   2.0202020e-02   2.2705078e-02   2.0024252e-02   2.0928428e-02
   4.9600000e+01   2.0161290e-02   2.2656250e-02   1.9975424e-02   2.0879599e-02
   4.9700000e+01   2.0120724e-02   2.2607422e-02   1.9926596e-02   2.0830771e-02
   4.9800000e+01   2.0080321e-02   2.2558594e-02   1.9877768e-02   2.0781943e-02
   4.9900000e+01   2.0040080e-02   2.2509766e-02   1.9828939e-02   2.0733115e-02
   5.0000000e+01   2.0000000e-02   2.2460938e-02   1.9780111e-02   2.0684287e-02
   5.0100000e+01   1.9960080e-02   2.2412109e-02   1.9731283e-02   2.0635459e-02
   5.0200000e+01   1.9920319e-02   2.2363281e-02   1.9682455e-02   2.0586631e-02
   5.0300000e+01   1.9880716e-02   2.2314453e-02   1.9633627e-02   2.0537803e-02
   5.0400000e+01   1.9841270e-02   2.2265625e-02   1.9584799e-02   2.0488974e-02
   5.0500000e+01   1.9801980e-02   2.2216797e-02   1.9535971e-02   2.0440146e-02
   5.0600000e+01   1.9762846e-02   2.2167969e-02   1.9487143e-02   2.0391318e-02
   5.0700000e+01   1.9723866e-02   2.2119141e-02   1.9438314e-02   2.0342490e-02
   5.0800000e+01   1.9685039e-02   2.2070313e-02   1.9389486e-02   2.0293662e-02
   5.0900000e+01   1.9646365e-02   2.2021484e-02   1.9340658e-02   2.0244834e-02
   5.1000000e+01   1.9607843e-02   2.1972656e-02   1.9291830e-02   2.0196006e-02
   5.1100000e+01   1.9569472e-02   2.1923828e-02   1.9243002e-02   2.0147178e-02
   5.1200000e+01   1.9531250e-02   2.1875000e-02   1.9194174e-02   2.0098349e-02
   5.1300000e+01   1.9493177e-02   2.1826172e-02   1.9145346e-02   2.0049521e-02
   5.1400000e+01   1.9455253e-02   2.1777344e-02   1.9096518e-02   2.0000693e-02
   5.1500000e+01   1.9417476e-02   2.1728516e-02   1.9047689e-02   1.9951865e-02
   5.1600000e+01   1.9379845e-02   2.1679688e-02   1.8998861e-02   1.9903037e-02
   5.1700000e+01   1.9342360e-02   2.1630859e-02   1.8950033e-02   1.9854209e-02
   5.1800000e+01   1.9305019e-02   2.1582031e-02   1.8901205e-02   1.9805381e-02
   5.1900000e+01   1.9267823e-02   2.1533203e-02   1.8852377e-02   1.9756553e-02
   5.2000000e+01   1.9230769e-02   2.1484375e-02   1.8803549e-02   1.9707724e-02
   5.2100000e+01   1.9193858e-02   2.1435547e-02   1.8754721e-02   1.9658896e-02
   5.2200000e+01   1.9157088e-02   2.1386719e-02   1.8705893e-02   1.9610068e-02
   5.2300000e+01   1.9120459e-02   2.1337891e-02   1.8657064e-02   1.9561240e-02
   5.2400000e+01   1.9083969e-02   2.1289063e-02   1.8608236e-02   1.9512412e-02
   5.2500000e+01   1.9047619e-02   2.1240234e-02   1.8559408e-02   1.9463584e-02
   5.2600000e+01   1.9011407e-02   2.1191406e-02   1.8510580e-02   1.9414756e-02
   5.2700000e+01   1.8975332e-02   2.1142578e-02   1.8461752e-02   1.9365928e-02
   5.2800000e+01   1.8939394e-02   2.1093750e-02   1.8412924e-02   1.9317099e-02
   5.2900000e+01   1.8903592e-02   2.1044922e-02   1.8364096e-02   1.9268271e-02
   5.3000000e+01   1.8867925e-02   2.0996094e-02   1.8315268e-02   1.9219443e-02
   5.3100000e+01   1.8832392e-02   2.0947266e-02   1.8266439e-02   1.9170615e-02
   5.3200000e+01   1.8796992e-02   2.0898437e-02   1.8217611e-02   1.9121787e-02
   5.3300000e+01   1.8761726e-02   2.0849609e-02   1.8168783e-02   1.9072959e-02
   5.3400000e+01   1.8726592e-02   2.0800781e-02   1.8119955e-02   1.9024131e-02
   5.3500000e+01   1.8691589e-02   2.0751953e-02   1.8071127e-02   1.8975303e-02
   5.3600000e+01   1.8656716e-02   2.0703125e-02   1.8022299e-02   1.8926474e-02
   5.3700000e+01   1.8621974e-02   2.0654297e-02   1.7973471e-02   1.8877646e-02
   5.3800000e+01   1.8587361e-02   2.0605469e-02   1.7924643e-02   1.8828818e-02
   5.3900000e+01   1.8552876e-02   2.0556641e-02   1.7875814e-02   1.8779990e-02
   5.4000000e+01   1.8518519e-02   2.0507813e-02   1.7826986e-02   1.8731162e-02
   5.4100000e+01   1.8484288e-02   2.0458984e-02   1.7778158e-02   1.8682334e-02
   5.4200000e+01   1.8450185e-02   2.0410156e-02   1.7729330e-02   1.8633506e-02
   5.4300000e+01   1.8416206e-02   2.0361328e-02   1.7680502e-02   1.8584678e-02
   5.4400000e+01   1.8382353e-02   2.0312500e-02   1.7631674e-02   1.8535849e-02
   5.4500000e+01   1.8348624e-02   2.0263672e-02   1.7582846e-02   1.8487021e-02
   5.4600000e+01   1.8315018e-02   2.0214844e-02   1.7534018e-02   1.8438193e-02
   5.4700000e+01   1.8281536e-02   2.0166016e-02   1.7485189e-02   1.8389365e-02
   5.4800000e+01   1.8248175e-02   2.0117188e-02   1.7436361e-02   1.8340537e-02
   5.4900000e+01   1.8214936e-02   2.0068359e-02   1.7387533e-02   1.8291709e-02
   5.5000000e+01   1.8181818e-02   2.0019531e-02   1.7338705e-02   1.8242881e-02
   5.5100000e+01   1.8148820e-02   1.9970703e-02   1.7289877e-02   1.8194053e-02
   5.5200000e+01   1.8115942e-02   1.9921875e-02   1.7241049e-02   1.8145224e-02
   5.5300000e+01   1.8083183e-02   1.9873047e-02   1.7192221e-02   1.8096396e-02
   5.5400000e+01   1.8050542e-02   1.9824219e-02   1.7143393e-02   1.8047568e-02
   5.5500000e+01   1.8018018e-02   1.9775391e-02   1.7094564e-02   1.7998740e-02
   5.5600000e+01   1.7985612e-02   1.9726563e-02   1.7045736e-02   1.7949912e-02
   5.5700000e+01   1.7953321e-02   1.9677734e-02   1.6996908e-02   1.7901084e-02
   5.5800000e+01   1.7921147e-02   1.9628906e-02   1.6948080e-02   1.7852256e-02
   5.5900000e+01   1.7889088e-02   1.9580078e-02   1.6899252e-02   1.7803428e-02
   5.6000000e+01   1.7857143e-02   1.9531250e-02   1.6850424e-02   1.7754599e-02
   5.6100000e+01   1.7825312e-02   1.9482422e-02   1.6801596e-02   1.7705771e-02
   5.6200000e+01   1.7793594e-02   1.9433594e-02   1.6752768e-02   1.7656943e-02
   5.6300000e+01   1.7761989e-02   1.9384766e-02   1.6703939e-02   1.7608115e-02
   5.6400000e+01   1.7730496e-02   1.9335938e-02   1.6655111e-02   1.7559287e-02
   5.6500000e+01   1.7699115e-02   1.9287109e-02   1.6606283e-02   1.7510459e-02
   5.6600000e+01   1.7667845e-02   1.9238281e-02   1.6557455e-02   1.7461631e-02
   5.6700000e+01   1.7636684e-02   1.9189453e-02   1.6508627e-02   1.7412803e-02
   5.6800000e+01   1.7605634e-02   1.9140625e-02   1.6459799e-02   1.7363974e-02
   5.6900000e+01   1.7574692e-02   1.9091797e-02   1.6410971e-02   1.7315146e-02
   5.7000000e+01   1.7543860e-02   1.9042969e-02   1.6362143e-02   1.7266318e-02
   5.7100000e+01   1.7513135e-02   1.8994141e-02   1.6313314e-02   1.7217490e-02
   5.7200000e+01   1.7482517e-02   1.8945312e-02   1.6264486e-02   1.7168662e-02
   5.7300000e+01   1.7452007e-02   1.8896484e-02   1.6215658e-02   1.7119834e-02
   5.7400000e+01   1.7421603e-02   1.8847656e-02   1.6166830e-02   1.7071006e-02
   5.7500000e+01   1.7391304e-02   1.8798828e-02   1.6118002e-02   1.7022178e-02
   5.7600000e+01   1.7361111e-02   1.8750000e-02   1.6069174e-02   1.6973349e-02
   5.7700000e+01   1.7331023e-02   1.8701172e-02   1.6020346e-02   1.6924521e-02
   5.7800000e+01   1.7301038e-02   1.8652344e-02   1.5971518e-02   1.6875693e-02
   5.7900000e+01   1.7271157e-02   1.8603516e-02   1.5922689e-02   1.6826865e-02
   5.8000000e+01   1.7241379e-02   1.8554688e-02   1.5873861e-02   1.6778037e-02
   5.8100000e+01   1.7211704e-02   1.8505859e-02   1.5825033e-02   1.6729209e-02
   5.8200000e+01   1.7182131e-02   1.8457031e-02   1.5776205e-02   1.6680381e-02
   5.8300000e+01   1.7152659e-02   1.8408203e-02   1.5727377e-02   1.6631553e-02
   5.8400000e+01   1.7123288e-02   1.8359375e-02   1.5678549e-02   1.6582724e-02
   5.8500000e+01   1.7094017e-02   1.8310547e-02   1.5629721e-02   1.6533896e-02
   5.8600000e+01   1.7064846e-02   1.8261719e-02   1.5625000e-02   1.6485068e-02
   5.8700000e+01   1.7035775e-02   1.8212891e-02   1.5625000e-02   1.6436240e-02
   5.8800000e+01   1.7006803e-02   1.8164063e-02   1.5625000e-02   1.6387412e-02
   5.8900000e+01   1.6977929e-02   1.8115234e-02   1.5625000e-02   1.6338584e-02
   5.9000000e+01   1.6949153e-02   1.8066406e-02   1.5625000e-02   1.6289756e-02
   5.9100000e+01   1.6920474e-02   1.8017578e-02   1.5625000e-02   1.6240928e-02
   5.9200000e+01   1.6891892e-02   1.7968750e-02   1.5625000e-02   1.6192099e-02
   5.9300000e+01   1.6863406e-02   1.7919922e-02   1.5625000e-02   1.6143271e-02
   5.9400000e+01   1.6835017e-02   1.7871094e-02   1.5625000e-02   1.6094443e-02
   5.9500000e+01   1.6806723e-02   1.7822266e-02   1.5625000e-02   1.6045615e-02
   5.9600000e+01   1.6778523e-02   1.7773438e-02   1.5625000e-02   1.5996787e-02
   5.9700000e+01   1.6750419e-02   1.7724609e-02   1.5625000e-02   1.5947959e-02
   5.9800000e+01   1.6722408e-02   1.7675781e-02   1.5625000e-02   1.5899131e-02
   5.9900000e+01   1.6694491e-02   1.7626953e-02   1.5625000e-02   1.5850303e-02
   6.0000000e+01   1.6666667e-02   1.7578125e-02   1.5625000e-02   1.5801474e-02
   6.0100000e+01   1.6638935e-02   1.7529297e-02   1.5625000e-02   1.5752646e-02
   6.0200000e+01   1.6611296e-02   1.7480469e-02   1.5625000e-02   1.5703818e-02
   6.0300000e+01   1.6583748e-02   1.7431641e-02   1.5625000e-02   1.5654990e-02
   6.0400000e+01   1.6556291e-02   1.7382813e-02   1.5625000e-02   1.5625000e-02
   6.0500000e+01   1.6528926e-02   1.7333984e-02   1.5625000e-02   1.5625000e-02
   6.0600000e+01   1.6501650e-02   1.7285156e-02   1.5625000e-02   1.5625000e-02
   6.0700000e+01   1.6474465e-02   1.7236328e-02   1.5625000e-02   1.5625000e-02
   6.0800000e+01   1.6447368e-02   1.7187500e-02   1.5625000e-02   1.5625000e-02
   6.0900000e+01   1.6420361e-02   1.7138672e-02   1.5625000e-02   1.5625000e-02
   6.1000000e+01   1.6393443e-02   1.7089844e-02   1.5625000e-02   1.5625000e-02
   6.1100000e+01   1.6366612e-02   1.7041016e-02   1.5625000e-02   1.5625000e-02
   6.1200000e+01   1.6339869e-02   1.6992187e-02   1.5625000e-02   1.5625000e-02
   6.1300000e+01   1.6313214e-02   1.6943359e-02   1.5625000e-02   1.5625000e-02
   6.1400000e+01   1.6286645e-02   1.6894531e-02   1.5625000e-02   1.5625000e-02
   6.1500000e+01   1.6260163e-02   1.6845703e-02   1.5625000e-02   1.5625000e-02
   6.1600000e+01   1.6233766e-02   1.6796875e-02   1.5625000e-02   1.5625000e-02
   6.1700000e+01   1.6207455e-02   1.6748047e-02   1.5625000e-02   1.5625000e-02
   6.1800000e+01   1.6181230e-02   1.6699219e-02   1.5625000e-02   1.5625000e-02
   6.1900000e+01   1.6155089e-02   1.6650391e-02   1.5625000e-02   1.5625000e-02
   6.2000000e+01   1.6129032e-02   1.6601563e-02   1.5625000e-02   1.5625000e-02
   6.2100000e+01   1.6103060e-02   1.6552734e-02   1.5625000e-02   1.5625000e-02
   6.2200000e+01   1.6077170e-02   1.6503906e-02   1.5625000e-02   1.5625000e-02
   6.2300000e+01   1.6051364e-02   1.6455078e-02   1.5625000e-02   1.5625000e-02
   6.2400000e+01   1.6025641e-02   1.6406250e-02   1.5625000e-02   1.5625000e-02
   6.2500000e+01   1.6000000e-02   1.6357422e-02   1.5625000e-02   1.5625000e-02
   6.2600000e+01   1.5974441e-02   1.6308594e-02   1.5625000e-02   1.5625000e-02
   6.2700000e+01   1.5948963e-02   1.6259766e-02   1.5625000e-02   1.5625000e-02
   6.2800000e+01   1.5923567e-02   1.6210938e-02   1.5625000e-02   1.5625000e-02
   6.2900000e+01   1.5898251e-02   1.6162109e-02   1.5625000e-02   1.5625000e-02
   6.3000000e+01   1.5873016e-02   1.6113281e-02   1.5625000e-02   1.5625000e-02
   6.3100000e+01   1.5847861e-02   1.6064453e-02   1.5625000e-02   1.5625000e-02
   6.3200000e+01   1.5822785e-02   1.6015625e-02   1.5625000e-02   1.5625000e-02
   6.3300000e+01   1.5797788e-02   1.5966797e-02   1.5625000e-02   1.5625000e-02
   6.3400000e+01   1.5772871e-02   1.5917969e-02   1.5625000e-02   1.5625000e-02
   6.3500000e+01   1.5748031e-02   1.5869141e-02   1.5625000e-02   1.5625000e-02
   6.3600000e+01   1.5723270e-02   1.5820313e-02   1.5625000e-02   1.5625000e-02
   6.3700000e+01   1.5698587e-02   1.5771484e-02   1.5625000e-02   1.5625000e-02
   6.3800000e+01   1.5673981e-02   1.5722656e-02   1.5625000e-02   1.5625000e-02
   6.3900000e+01   1.5649452e-02   1.5673828e-02   1.5625000e-02   1.5625000e-02
   6.3902000e+01   1.5648962e-02   1.5672852e-02   1.5625000e-02   1.5625000e-02
   6.3904000e+01   1.5648473e-02   1.5671875e-02   1.5625000e-02   1.5625000e-02
   6.3906000e+01   1.5647983e-02   1.5670898e-02   1.5625000e-02   1.5625000e-02
   6.3908000e+01   1.5647493e-02   1.5669922e-02   1.5625000e-02   1.5625000e-02
   6.3910000e+01   1.5647004e-02   1.5668945e-02   1.5625000e-02   1.5625000e-02
   6.3912000e+01   1.5646514e-02   1.5667969e-02   1.5625000e-02   1.5625000e-02
   6.3914000e+01   1.5646024e-02   1.5666992e-02   1.5625000e-02   1.5625000e-02
   6.3916000e+01   1.5645535e-02   1.5666016e-02   1.5625000e-02   1.5625000e-02
   6.3918000e+01   1.5645045e-02   1.5665039e-02   1.5625000e-02   1.5625000e-02
   6.3920000e+01   1.5644556e-02   1.5664062e-02   1.5625000e-02   1.5625000e-02
   6.3922000e+01   1.5644066e-02   1.5663086e-02   1.5625000e-02   1.5625000e-02
   6.3924000e+01   1.5643577e-02   1.5662109e-02   1.5625000e-02   1.5625000e-02
   6.3926000e+01   1.5643087e-02   1.5661133e-02   1.5625000e-02   1.5625000e-02
   6.3928000e+01   1.5642598e-02   1.5660156e-02   1.5625000e-02   1.5625000e-02
   6.3930000e+01   1.5642109e-02   1.5659180e-02   1.5625000e-02   1.5625000e-02
   6.3932000e+01   1.5641619e-02   1.5658203e-02   1.5625000e-02   1.5625000e-02
   6.3934000e+01   1.5641130e-02   1.5657227e-02   1.5625000e-02   1.5625000e-02
   6.3936000e+01   1.5640641e-02   1.5656250e-02   1.5625000e-02   1.5625000e-02
   6.3938000e+01   1.5640151e-02   1.5655273e-02   1.5625000e-02   1.5625000e-02
   6.3940000e+01   1.5639662e-02   1.5654297e-02   1.5625000e-02   1.5625000e-02
   6.3942000e+01   1.5639173e-02   1.5653320e-02   1.5625000e-02   1.5625000e-02
   6.3944000e+01   1.5638684e-02   1.5652344e-02   1.5625000e-02   1.5625000e-02
   6.3946000e+01   1.5638195e-02   1.5651367e-02   1.5625000e-02   1.5625000e-02
   6.3948000e+01   1.5637706e-02   1.5650391e-02   1.5625000e-02   1.5625000e-02
   6.3950000e+01   1.5637217e-02   1.5649414e-02   1.5625000e-02   1.5625000e-02
   6.3952000e+01   1.5636728e-02   1.5648438e-02   1.5625000e-02   1.5625000e-02
   6.3954000e+01   1.5636239e-02   1.5647461e-02   1.5625000e-02   1.5625000e-02
   6.3956000e+01   1.5635750e-02   1.5646484e-02   1.5625000e-02   1.5625000e-02
   6.3958000e+01   1.5635261e-02   1.5645508e-02   1.5625000e-02   1.5625000e-02
   6.3960000e+01   1.5634772e-02   1.5644531e-02   1.5625000e-02   1.5625000e-02
   6.3962000e+01   1.5634283e-02   1.5643555e-02   1.5625000e-02   1.5625000e-02
   6.3964000e+01   1.5633794e-02   1.5642578e-02   1.5625000e-02   1.5625000e-02
   6.3966000e+01   1.5633305e-02   1.5641602e-02   1.5625000e-02   1.5625000e-02
   6.3968000e+01   1.5632816e-02   1.5640625e-02   1.5625000e-02   1.5625000e-02
   6.3970000e+01   1.5632328e-02   1.5639648e-02   1.5625000e-02   1.5625000e-02
   6.3972000e+01   1.5631839e-02   1.5638672e-02   1.5625000e-02   1.5625000e-02
   6.3974000e+01   1.5631350e-02   1.5637695e-02   1.5625000e-02   1.5625000e-02
   6.3976000e+01   1.5630862e-02   1.5636719e-02   1.5625000e-02   1.5625000e-02
   6.3978000e+01   1.5630373e-02   1.5635742e-02   1.5625000e-02   1.5625000e-02
   6.3980000e+01   1.5629884e-02   1.5634766e-02   1.5625000e-02   1.5625000e-02
   6.3982000e+01   1.5629396e-02   1.5633789e-02   1.5625000e-02   1.5625000e-02
   6.3984000e+01   1.5628907e-02   1.5632812e-02   1.5625000e-02   1.5625000e-02
   6.3986000e+01   1.5628419e-02   1.5631836e-02   1.5625000e-02   1.5625000e-02
   6.3988000e+01   1.5627930e-02   1.5630859e-02   1.5625000e-02   1.5625000e-02
   6.3990000e+01   1.5627442e-02   1.5629883e-02   1.5625000e-02   1.5625000e-02
   6.3990050e+01   1.5627430e-02   1.5629858e-02   1.5625000e-02   1.5625000e-02
   6.3990100e+01   1.5627417e-02   1.5629834e-02   1.5625000e-02   1.5625000e-02
   6.3990150e+01   1.5627405e-02   1.5629810e-02   1.5625000e-02   1.5625000e-02
   6.3990200e+01   1.5627393e-02   1.5629785e-02   1.5625000e-02   1.5625000e-02
   6.3990250e+01   1.5627381e-02   1.5629761e-02   1.5625000e-02   1.5625000e-02
   6.3990300e+01   1.5627369e-02   1.5629736e-02   1.5625000e-02   1.5625000e-02
   6.3990350e+01   1.5627356e-02   1.5629712e-02   1.5625000e-02   1.5625000e-02
   6.3990400e+01   1.5627344e-02   1.5629687e-02   1.5625000e-02   1.5625000e-02
   6.3990450e+01   1.5627332e-02   1.5629663e-02   1.5625000e-02   1.5625000e-02
   6.3990500e+01   1.5627320e-02   1.5629639e-02   1.5625000e-02   1.5625000e-02
   6.3990550e+01   1.5627307e-02   1.5629614e-02   1.5625000e-02   1.5625000e-02
   6.3990600e+01   1.5627295e-02   1.5629590e-02   1.5625000e-02   1.5625000e-02
   6.3990650e+01   1.5627283e-02   1.5629565e-02   1.5625000e-02   1.5625000e-02
   6.3990700e+01   1.5627271e-02   1.5629541e-02   1.5625000e-02   1.5625000e-02
   6.3990750e+01   1.5627259e-02   1.5629517e-02   1.5625000e-02   1.5625000e-02
   6.3990800e+01   1.5627246e-02   1.5629492e-02   1.5625000e-02   1.5625000e-02
   6.3990850e+01   1.5627234e-02   1.5629468e-02   1.5625000e-02   1.5625000e-02
   6.3990900e+01   1.5627222e-02   1.5629443e-02   1.5625000e-02   1.5625000e-02
   6.3990950e+01   1.5627210e-02   1.5629419e-02   1.5625000e-02   1.5625000e-02
   6.3991000e+01   1.5627198e-02   1.5629395e-02   1.5625000e-02   1.5625000e-02
   6.3991050e+01   1.5627185e-02   1.5629370e-02   1.5625000e-02   1.5625000e-02
   6.3991100e+01   1.5627173e-02   1.5629346e-02   1.5625000e-02   1.5625000e-02
   6.3991150e+01   1.5627161e-02   1.5629321e-02   1.5625000e-02   1.5625000e-02
   6.3991200e+01   1.5627149e-02   1.5629297e-02   1.5625000e-02   1.5625000e-02
   6.3991250e+01   1.5627137e-02   1.5629272e-02   1.5625000e-02   1.5625000e-02
   6.3991300e+01   1.5627124e-02   1.5629248e-02   1.5625000e-02   1.5625000e-02
   6.3991350e+01   1.5627112e-02   1.5629224e-02   1.5625000e-02   1.5625000e-02
   6.3991400e+01   1.5627100e-02   1.5629199e-02   1.5625000e-02   1.5625000e-02
   6.3991450e+01   1.5627088e-02   1.5629175e-02   1.5625000e-02   1.5625000e-02
   6.3991500e+01   1.5627075e-02   1.5629150e-02   1.5625000e-02   1.5625000e-02
   6.3991550e+01   1.5627063e-02   1.5629126e-02   1.5625000e-02   1.5625000e-02
   6.3991600e+01   1.5627051e-02   1.5629102e-02   1.5625000e-02   1.5625000e-02
   6.3991650e+01   1.5627039e-02   1.5629077e-02   1.5625000e-02   1.5625000e-02
   6.3991700e+01   1.5627027e-02   1.5629053e-02   1.5625000e-02   1.5625000e-02
   6.3991750e+01   1.5627014e-02   1.5629028e-02   1.5625000e-02   1.5625000e-02
   6.3991800e+01   1.5627002e-02   1.5629004e-02   1.5625000e-02   1.5625000e-02
   6.3991850e+01   1.5626990e-02   1.5628979e-02   1.5625000e-02   1.5625000e-02
   6.3991900e+01   1.5626978e-02   1.5628955e-02   1.5625000e-02   1.5625000e-02
   6.3991950e+01   1.5626966e-02   1.5628931e-02   1.5625000e-02   1.5625000e-02
   6.3992000e+01   1.5626953e-02   1.5628906e-02   1.5625000e-02   1.5625000e-02
   6.3992050e+01   1.5626941e-02   1.5628882e-02   1.5625000e-02   1.5625000e-02
   6.3992100e+01   1.5626929e-02   1.5628857e-02   1.5625000e-02   1.5625000e-02
   6.3992150e+01   1.5626917e-02   1.5628833e-02   1.5625000e-02   1.5625000e-02
   6.3992200e+01   1.5626905e-02   1.5628809e-02   1.5625000e-02   1.5625000e-02
   6.3992250e+01   1.5626892e-02   1.5628784e-02   1.5625000e-02   1.5625000e-02
   6.3992300e+01   1.5626880e-02   1.5628760e-02   1.5625000e-02   1.5625000e-02
   6.3992350e+01   1.5626868e-02   1.5628735e-02   1.5625000e-02   1.5625000e-02
   6.3992400e+01   1.5626856e-02   1.5628711e-02   1.5625000e-02   1.5625000e-02
   6.3992450e+01   1.5626843e-02   1.5628687e-02   1.5625000e-02   1.5625000e-02
   6.3992500e+01   1.5626831e-02   1.5628662e-02   1.5625000e-02   1.5625000e-02
   6.3992550e+01   1.5626819e-02   1.5628638e-02   1.5625000e-02   1.5625000e-02
   6.3992600e+01   1.5626807e-02   1.5628613e-02   1.5625000e-02   1.5625000e-02
   6.3992650e+01   1.5626795e-02   1.5628589e-02   1.5625000e-02   1.5625000e-02
   6.3992700e+01   1.5626782e-02   1.5628564e-02   1.5625000e-02   1.5625000e-02
   6.3992750e+01   1.5626770e-02   1.5628540e-02   1.5625000e-02   1.5625000e-02
   6.3992800e+01   1.5626758e-02   1.5628516e-02   1.5625000e-02   1.5625000e-02
   6.3992850e+01   1.5626746e-02   1.5628491e-02   1.5625000e-02   1.5625000e-02
   6.3992900e+01   1.5626734e-02   1.5628467e-02   1.5625000e-02   1.5625000e-02
   6.3992950e+01   1.5626721e-02   1.5628442e-02   1.5625000e-02   1.5625000e-02
   6.3993000e+01   1.5626709e-02   1.5628418e-02   1.5625000e-02   1.5625000e-02
   6.3993050e+01   1.5626697e-02   1.5628394e-02   1.5625000e-02   1.5625000e-02
   6.3993100e+01   1.5626685e-02   1.5628369e-02   1.5625000e-02   1.5625000e-02
   6.3993150e+01   1.5626673e-02   1.5628345e-02   1.5625000e-02   1.5625000e-02
   6.3993200e+01   1.5626660e-02   1.5628320e-02   1.5625000e-02   1.5625000e-02
   6.3993250e+01   1.5626648e-02   1.5628296e-02   1.5625000e-02   1.5625000e-02
   6.3993300e+01   1.5626636e-02   1.5628271e-02   1.5625000e-02   1.5625000e-02
   6.3993350e+01   1.5626624e-02   1.5628247e-02   1.5625000e-02   1.5625000e-02
   6.3993400e+01   1.5626611e-02   1.5628223e-02   1.5625000e-02   1.5625000e-02
   6.3993450e+01   1.5626599e-02   1.5628198e-02   1.5625000e-02   1.5625000e-02
   6.3993500e+01   1.5626587e-02   1.5628174e-02   1.5625000e-02   1.5625000e-02
   6.3993550e+01   1.5626575e-02   1.5628149e-02   1.5625000e-02   1.5625000e-02
   6.3993600e+01   1.5626563e-02   1.5628125e-02   1.5625000e-02   1.5625000e-02
   6.3993650e+01   1.5626550e-02   1.5628101e-02   1.5625000e-02   1.5625000e-02
   6.3993700e+01   1.5626538e-02   1.5628076e-02   1.5625000e-02   1.5625000e-02
   6.3993750e+01   1.5626526e-02   1.5628052e-02   1.5625000e-02   1.5625000e-02
   6.3993800e+01   1.5626514e-02   1.5628027e-02   1.5625000e-02   1.5625000e-02
   6.3993850e+01   1.5626502e-02   1.5628003e-02   1.5625000e-02   1.5625000e-02
   6.3993900e+01   1.5626489e-02   1.5627979e-02   1.5625000e-02   1.5625000e-02
   6.3993950e+01   1.5626477e-02   1.5627954e-02   1.5625000e-02   1.5625000e-02
   6.3994000e+01   1.5626465e-02   1.5627930e-02   1.5625000e-02   1.5625000e-02
   6.3994050e+01   1.5626453e-02   1.5627905e-02   1.5625000e-02   1.5625000e-02
   6.3994100e+01   1.5626441e-02   1.5627881e-02   1.5625000e-02   1.5625000e-02
   6.3994150e+01   1.5626428e-02   1.5627856e-02   1.5625000e-02   1.5625000e-02
   6.3994200e+01   1.5626416e-02   1.5627832e-02   1.5625000e-02   1.5625000e-02
   6.3994250e+01   1.5626404e-02   1.5627808e-02   1.5625000e-02   1.5625000e-02
   6.3994300e+01   1.5626392e-02   1.5627783e-02   1.5625000e-02   1.5625000e-02
   6.3994350e+01   1.5626380e-02   1.5627759e-02   1.5625000e-02   1.5625000e-02
   6.3994400e+01   1.5626367e-02   1.5627734e-02   1.5625000e-02   1.5625000e-02
   6.3994450e+01   1.5626355e-02   1.5627710e-02   1.5625000e-02   1.5625000e-02
   6.3994500e+01   1.5626343e-02   1.5627686e-02   1.5625000e-02   1.5625000e-02
   6.3994550e+01   1.5626331e-02   1.5627661e-02   1.5625000e-02   1.5625000e-02
   6.3994600e+01   1.5626318e-02   1.5627637e-02   1.5625000e-02   1.5625000e-02
   6.3994650e+01   1.5626306e-02   1.5627612e-02   1.5625000e-02   1.5625000e-02
   6.3994700e+01   1.5626294e-02   1.5627588e-02   1.5625000e-02   1.5625000e-02
   6.3994750e+01   1.5626282e-02   1.5627563e-02   1.5625000e-02   1.5625000e-02
   6.3994800e+01   1.5626270e-02   1.5627539e-02   1.5625000e-02   1.5625000e-02
   6.3994850e+01   1.5626257e-02   1.5627515e-02   1.5625000e-02   1.5625000e-02
   6.3994900e+01   1.5626245e-02   1.5627490e-02   1.5625000e-02   1.5625000e-02
   6.3994950e+01   1.5626233e-02   1.5627466e-02   1.5625000e-02   1.5625000e-02
   6.3995000e+01   1.5626221e-02   1.5627441e-02   1.5625000e-02   1.5625000e-02
   6.3995050e+01   1.5626209e-02   1.5627417e-02   1.5625000e-02   1.5625000e-02
   6.3995100e+01   1.5626196e-02   1.5627393e-02   1.5625000e-02   1.5625000e-02
   6.3995150e+01   1.5626184e-02   1.5627368e-02   1.5625000e-02   1.5625000e-02
   6.3995200e+01   1.5626172e-02   1.5627344e-02   1.5625000e-02   1.5625000e-02
   6.3995250e+01   1.5626160e-02   1.5627319e-02   1.5625000e-02   1.5625000e-02
   6.3995300e+01   1.5626148e-02   1.5627295e-02   1.5625000e-02   1.5625000e-02
   6.3995350e+01   1.5626135e-02   1.5627271e-02   1.5625000e-02   1.5625000e-02
   6.3995400e+01   1.5626123e-02   1.5627246e-02   1.5625000e-02   1.5625000e-02
   6.3995450e+01   1.5626111e-02   1.5627222e-02   1.5625000e-02   1.5625000e-02
   6.3995500e+01   1.5626099e-02   1.5627197e-02   1.5625000e-02   1.5625000e-02
   6.3995550e+01   1.5626087e-02   1.5627173e-02   1.5625000e-02   1.5625000e-02
   6.3995600e+01   1.5626074e-02   1.5627148e-02   1.5625000e-02   1.5625000e-02
   6.3995650e+01   1.5626062e-02   1.5627124e-02   1.5625000e-02   1.5625000e-02
   6.3995700e+01   1.5626050e-02   1.5627100e-02   1.5625000e-02   1.5625000e-02
   6.3995750e+01   1.5626038e-02   1.5627075e-02   1.5625000e-02   1.5625000e-02
   6.3995800e+01   1.5626025e-02   1.5627051e-02   1.5625000e-02   1.5625000e-02
   6.3995850e+01   1.5626013e-02   1.5627026e-02   1.5625000e-02   1.5625000e-02
   6.3995900e+01   1.5626001e-02   1.5627002e-02   1.5625000e-02   1.5625000e-02
   6.3995950e+01   1.5625989e-02   1.5626978e-02   1.5625000e-02   1.5625000e-02
   6.3996000e+01   1.5625977e-02   1.5626953e-02   1.5625000e-02   1.5625000e-02
   6.3996050e+01   1.5625964e-02   1.5626929e-02   1.5625000e-02   1.5625000e-02
   6.3996100e+01   1.5625952e-02   1.5626904e-02   1.5625000e-02   1.5625000e-02
   6.3996150e+01   1.5625940e-02   1.5626880e-02   1.5625000e-02   1.5625000e-02
   6.3996200e+01   1.5625928e-02   1.5626855e-02   1.5625000e-02   1.5625000e-02
   6.3996250e+01   1.5625916e-02   1.5626831e-02   1.5625000e-02   1.5625000e-02
   6.3996300e+01   1.5625903e-02   1.5626807e-02   1.5625000e-02   1.5625000e-02
   6.3996350e+01   1.5625891e-02   1.5626782e-02   1.5625000e-02   1.5625000e-02
   6.3996400e+01   1.5625879e-02   1.5626758e-02   1.5625000e-02   1.5625000e-02
   6.3996450e+01   1.5625867e-02   1.5626733e-02   1.5625000e-02   1.5625000e-02
   6.3996500e+01   1.5625855e-02   1.5626709e-02   1.5625000e-02   1.5625000e-02
   6.3996550e+01   1.5625842e-02   1.5626685e-02   1.5625000e-02   1.5625000e-02
   6.3996600e+01   1.5625830e-02   1.5626660e-02   1.5625000e-02   1.5625000e-02
   6.3996650e+01   1.5625818e-02   1.5626636e-02   1.5625000e-02   1.5625000e-02
   6.3996700e+01   1.5625806e-02   1.5626611e-02   1.5625000e-02   1.5625000e-02
   6.3996750e+01   1.5625793e-02   1.5626587e-02   1.5625000e-02   1.5625000e-02
   6.3996800e+01   1.5625781e-02   1.5626563e-02   1.5625000e-02   1.5625000e-02
   6.3996850e+01   1.5625769e-02   1.5626538e-02   1.5625000e-02   1.5625000e-02
   6.3996900e+01   1.5625757e-02   1.5626514e-02   1.5625000e-02   1.5625000e-02
   6.3996950e+01   1.5625745e-02   1.5626489e-02   1.5625000e-02   1.5625000e-02
   6.3997000e+01   1.5625732e-02   1.5626465e-02   1.5625000e-02   1.5625000e-02
   6.3997050e+01   1.5625720e-02   1.5626440e-02   1.5625000e-02   1.5625000e-02
   6.3997100e+01   1.5625708e-02   1.5626416e-02   1.5625000e-02   1.5625000e-02
   6.3997150e+01   1.5625696e-02   1.5626392e-02   1.5625000e-02   1.5625000e-02
   6.3997200e+01   1.5625684e-02   1.5626367e-02   1.5625000e-02   1.5625000e-02
   6.3997250e+01   1.5625671e-02   1.5626343e-02   1.5625000e-02   1.5625000e-02
   6.3997300e+01   1.5625659e-02   1.5626318e-02   1.5625000e-02   1.5625000e-02
   6.3997350e+01   1.5625647e-02   1.5626294e-02   1.5625000e-02   1.5625000e-02
   6.3997400e+01   1.5625635e-02   1.5626270e-02   1.5625000e-02   1.5625000e-02
   6.3997450e+01   1.5625623e-02   1.5626245e-02   1.5625000e-02   1.5625000e-02
   6.3997500e+01   1.5625610e-02   1.5626221e-02   1.5625000e-02   1.5625000e-02
   6.3997550e+01   1.5625598e-02   1.5626196e-02   1.5625000e-02   1.5625000e-02
   6.3997600e+01   1.5625586e-02   1.5626172e-02   1.5625000e-02   1.5625000e-02
   6.3997650e+01   1.5625574e-02   1.5626147e-02   1.5625000e-02   1.5625000e-02
   6.3997700e+01   1.5625562e-02   1.5626123e-02   1.5625000e-02   1.5625000e-02
   6.3997750e+01   1.5625549e-02   1.5626099e-02   1.5625000e-02   1.5625000e-02
   6.3997800e+01   1.5625537e-02   1.5626074e-02   1.5625000e-02   1.5625000e-02
   6.3997850e+01   1.5625525e-02   1.5626050e-02   1.5625000e-02   1.5625000e-02
   6.3997900e+01   1.5625513e-02   1.5626025e-02   1.5625000e-02   1.5625000e-02
   6.3997950e+01   1.5625501e-02   1.5626001e-02   1.5625000e-02   1.5625000e-02
   6.3998000e+01   1.5625488e-02   1.5625977e-02   1.5625000e-02   1.5625000e-02
   6.3998050e+01   1.5625476e-02   1.5625952e-02   1.5625000e-02   1.5625000e-02
   6.3998100e+01   1.5625464e-02   1.5625928e-02   1.5625000e-02   1.5625000e-02
   6.3998150e+01   1.5625452e-02   1.5625903e-02   1.5625000e-02   1.5625000e-02
   6.3998200e+01   1.5625439e-02   1.5625879e-02   1.5625000e-02   1.5625000e-02
   6.3998250e+01   1.5625427e-02   1.5625854e-02   1.5625000e-02   1.5625000e-02
   6.3998300e+01   1.5625415e-02   1.5625830e-02   1.5625000e-02   1.5625000e-02
   6.3998350e+01   1.5625403e-02   1.5625806e-02   1.5625000e-02   1.5625000e-02
   6.3998400e+01   1.5625391e-02   1.5625781e-02   1.5625000e-02   1.5625000e-02
   6.3998450e+01   1.5625378e-02   1.5625757e-02   1.5625000e-02   1.5625000e-02
   6.3998500e+01   1.5625366e-02   1.5625732e-02   1.5625000e-02   1.5625000e-02
   6.3998550e+01   1.5625354e-02   1.5625708e-02   1.5625000e-02   1.5625000e-02
   6.3998600e+01   1.5625342e-02   1.5625684e-02   1.5625000e-02   1.5625000e-02
   6.3998650e+01   1.5625330e-02   1.5625659e-02   1.5625000e-02   1.5625000e-02
   6.3998700e+01   1.5625317e-02   1.5625635e-02   1.5625000e-02   1.5625000e-02
   6.3998750e+01   1.5625305e-02   1.5625610e-02   1.5625000e-02   1.5625000e-02
   6.3998800e+01   1.5625293e-02   1.5625586e-02   1.5625000e-02   1.5625000e-02
   6.3998850e+01   1.5625281e-02   1.5625562e-02   1.5625000e-02   1.5625000e-02
   6.3998900e+01   1.5625269e-02   1.5625537e-02   1.5625000e-02   1.5625000e-02
   6.3998950e+01   1.5625256e-02   1.5625513e-02   1.5625000e-02   1.5625000e-02
   6.3999000e+01   1.5625244e-02   1.5625488e-02   1.5625000e-02   1.5625000e-02
   6.3999050e+01   1.5625232e-02   1.5625464e-02   1.5625000e-02   1.5625000e-02
   6.3999100e+01   1.5625220e-02   1.5625439e-02   1.5625000e-02   1.5625000e-02
   6.3999150e+01   1.5625208e-02   1.5625415e-02   1.5625000e-02   1.5625000e-02
   6.3999200e+01   1.5625195e-02   1.5625391e-02   1.5625000e-02   1.5625000e-02
   6.3999250e+01   1.5625183e-02   1.5625366e-02   1.5625000e-02   1.5625000e-02
   6.3999300e+01   1.5625171e-02   1.5625342e-02   1.5625000e-02   1.5625000e-02
   6.3999350e+01   1.5625159e-02   1.5625317e-02   1.5625000e-02   1.5625000e-02
   6.3999400e+01   1.5625146e-02   1.5625293e-02   1.5625000e-02   1.5625000e-02
   6.3999450e+01   1.5625134e-02   1.5625269e-02   1.5625000e-02   1.5625000e-02
   6.3999500e+01   1.5625122e-02   1.5625244e-02   1.5625000e-02   1.5625000e-02
   6.3999550e+01   1.5625110e-02   1.5625220e-02   1.5625000e-02   1.5625000e-02
   6.3999600e+01   1.5625098e-02   1.5625195e-02   1.5625000e-02   1.5625000e-02
   6.3999650e+01   1.5625085e-02   1.5625171e-02   1.5625000e-02   1.5625000e-02
   6.3999700e+01   1.5625073e-02   1.5625146e-02   1.5625000e-02   1.5625000e-02
   6.3999750e+01   1.5625061e-02   1.5625122e-02   1.5625000e-02   1.5625000e-02
   6.3999800e+01   1.5625049e-02   1.5625098e-02   1.5625000e-02   1.5625000e-02
   6.3999850e+01   1.5625037e-02   1.5625073e-02   1.5625000e-02   1.5625000e-02
   6.3999900e+01   1.5625024e-02   1.5625049e-02   1.5625000e-02   1.5625000e-02
   6.3999950e+01   1.5625012e-02   1.5625024e-02   1.5625000e-02   1.5625000e-02
   6.4000000e+01   1.5625000e-02   1.5625000e-02   1.4284587e-02   1.4736675e-02
   6.4100000e+01   1.5600624e-02   1.5612793e-02   1.4272380e-02   1.4724468e-02
   6.4200000e+01   1.5576324e-02   1.5600586e-02   1.4260173e-02   1.4712261e-02
   6.4300000e+01   1.5552100e-02   1.5588379e-02   1.4247966e-02   1.4700054e-02
   6.4400000e+01   1.5527950e-02   1.5576172e-02   1.4235759e-02   1.4687847e-02
   6.4500000e+01   1.5503876e-02   1.5563965e-02   1.4223552e-02   1.4675640e-02
   6.4600000e+01   1.5479876e-02   1.5551758e-02   1.4211345e-02   1.4663433e-02
   6.4700000e+01   1.5455951e-02   1.5539551e-02   1.4199138e-02   1.4651225e-02
   6.4800000e+01   1.5432099e-02   1.5527344e-02   1.4186931e-02   1.4639018e-02
   6.4900000e+01   1.5408320e-02   1.5515137e-02   1.4174724e-02   1.4626811e-02
   6.5000000e+01   1.5384615e-02   1.5502930e-02   1.4162517e-02   1.4614604e-02
   6.5100000e+01   1.5360983e-02   1.5490723e-02   1.4150310e-02   1.4602397e-02
   6.5200000e+01   1.5337423e-02   1.5478516e-02   1.4138103e-02   1.4590190e-02
   6.5300000e+01   1.5313936e-02   1.5466309e-02   1.4125896e-02   1.4577983e-02
   6.5400000e+01   1.5290520e-02   1.5454102e-02   1.4113688e-02   1.4565776e-02
   6.5500000e+01   1.5267176e-02   1.5441895e-02   1.4101481e-02   1.4553569e-02
   6.5600000e+01   1.5243902e-02   1.5429688e-02   1.4089274e-02   1.4541362e-02
   6.5700000e+01   1.5220700e-02   1.5417480e-02   1.4077067e-02   1.4529155e-02
   6.5800000e+01   1.5197568e-02   1.5405273e-02   1.4064860e-02   1.4516948e-02
   6.5900000e+01   1.5174507e-02   1.5393066e-02   1.4052653e-02   1.4504741e-02
   6.6000000e+01   1.5151515e-02   1.5380859e-02   1.4040446e-02   1.4492534e-02
   6.6100000e+01   1.5128593e-02   1.5368652e-02   1.4028239e-02   1.4480327e-02
   6.6200000e+01   1.5105740e-02   1.5356445e-02   1.4016032e-02   1.4468120e-02
   6.6300000e+01   1.5082956e-02   1.5344238e-02   1.4003825e-02   1.4455913e-02
   6.6400000e+01   1.5060241e-02   1.5332031e-02   1.3991618e-02   1.4443706e-02
   6.6500000e+01   1.5037594e-02   1.5319824e-02   1.3979411e-02   1.4431499e-02
   6.6600000e+01   1.5015015e-02   1.5307617e-02   1.3967204e-02   1.4419292e-02
   6.6700000e+01   1.4992504e-02   1.5295410e-02   1.3954997e-02   1.4407085e-02
   6.6800000e+01   1.4970060e-02   1.5283203e-02   1.3942790e-02   1.4394878e-02
   6.6900000e+01   1.4947683e-02   1.5270996e-02   1.3930583e-02   1.4382671e-02
   6.7000000e+01   1.4925373e-02   1.5258789e-02   1.3918376e-02   1.4370464e-02
   6.7100000e+01   1.4903130e-02   1.5246582e-02   1.3906169e-02   1.4358257e-02
   6.7200000e+01   1.4880952e-02   1.5234375e-02   1.3893962e-02   1.4346050e-02
   6.7300000e+01   1.4858841e-02   1.5222168e-02   1.3881755e-02   1.4333843e-02
   6.7400000e+01   1.4836795e-02   1.5209961e-02   1.3869548e-02   1.4321636e-02
   6.7500000e+01   1.4814815e-02   1.5197754e-02   1.3857341e-02   1.4309429e-02
   6.7600000e+01   1.4792899e-02   1.5185547e-02   1.3845134e-02   1.4297222e-02
   6.7700000e+01   1.4771049e-02   1.5173340e-02   1.3832927e-02   1.4285015e-02
   6.7800000e+01   1.4749263e-02   1.5161133e-02   1.3820720e-02   1.4272808e-02
   6.7900000e+01   1.4727541e-02   1.5148926e-02   1.3808513e-02   1.4260600e-02
   6.8000000e+01   1.4705882e-02   1.5136719e-02   1.3796306e-02   1.4248393e-02
   6.8100000e+01   1.4684288e-02   1.5124512e-02   1.3784099e-02   1.4236186e-02
   6.8200000e+01   1.4662757e-02   1.5112305e-02   1.3771892e-02   1.4223979e-02
   6.8300000e+01   1.4641288e-02   1.5100098e-02   1.3759685e-02   1.4211772e-02
   6.8400000e+01   1.4619883e-02   1.5087891e-02   1.3747478e-02   1.4199565e-02
   6.8500000e+01   1.4598540e-02   1.5075684e-02   1.3735271e-02   1.4187358e-02
   6.8600000e+01   1.4577259e-02   1.5063477e-02   1.3723063e-02   1.4175151e-02
   6.8700000e+01   1.4556041e-02   1.5051270e-02   1.3710856e-02   1.4162944e-02
   6.8800000e+01   1.4534884e-02   1.5039063e-02   1.3698649e-02   1.4150737e-02
   6.8900000e+01   1.4513788e-02   1.5026855e-02   1.3686442e-02   1.4138530e-02
   6.9000000e+01   1.4492754e-02   1.5014648e-02   1.3674235e-02   1.4126323e-02
   6.9100000e+01   1.4471780e-02   1.5002441e-02   1.3662028e-02   1.4114116e-02
   6.9200000e+01   1.4450867e-02   1.4990234e-02   1.3649821e-02   1.4101909e-02
   6.9300000e+01   1.4430014e-02   1.4978027e-02   1.3637614e-02   1.4089702e-02
   6.9400000e+01   1.4409222e-02   1.4965820e-02   1.3625407e-02   1.4077495e-02
   6.9500000e+01   1.4388489e-02   1.4953613e-02   1.3613200e-02   1.4065288e-02
   6.9600000e+01   1.4367816e-02   1.4941406e-02   1.3600993e-02   1.4053081e-02
   6.9700000e+01   1.4347202e-02   1.4929199e-02   1.3588786e-02   1.4040874e-02
   6.9800000e+01   1.4326648e-02   1.4916992e-02   1.3576579e-02   1.4028667e-02
   6.9900000e+01   1.4306152e-02   1.4904785e-02   1.3564372e-02   1.4016460e-02
   7.0000000e+01   1.4285714e-02   1.4892578e-02   1.3552165e-02   1.4004253e-02
   7.0100000e+01   1.4265335e-02   1.4880371e-02   1.3539958e-02   1.3992046e-02
   7.0200000e+01   1.4245014e-02   1.4868164e-02   1.3527751e-02   1.3979839e-02
   7.0300000e+01   1.4224751e-02   1.4855957e-02   1.3515544e-02   1.3967632e-02
   7.0400000e+01   1.4204545e-02   1.4843750e-02   1.3503337e-02   1.3955425e-02
   7.0500000e+01   1.4184397e-02   1.4831543e-02   1.3491130e-02   1.3943218e-02
   7.0600000e+01   1.4164306e-02   1.4819336e-02   1.3478923e-02   1.3931011e-02
   7.0700000e+01   1.4144272e-02   1.4807129e-02   1.3466716e-02   1.3918804e-02
   7.0800000e+01   1.4124294e-02   1.4794922e-02   1.3454509e-02   1.3906597e-02
   7.0900000e+01   1.4104372e-02   1.4782715e-02   1.3442302e-02   1.3894390e-02
   7.1000000e+01   1.4084507e-02   1.4770508e-02   1.3430095e-02   1.3882183e-02
   7.1100000e+01   1.4064698e-02   1.4758301e-02   1.3417888e-02   1.3869975e-02
   7.1200000e+01   1.4044944e-02   1.4746094e-02   1.3405681e-02   1.3857768e-02
   7.1300000e+01   1.4025245e-02   1.4733887e-02   1.3393474e-02   1.3845561e-02
   7.1400000e+01   1.4005602e-02   1.4721680e-02   1.3381267e-02   1.3833354e-02
   7.1500000e+01   1.3986014e-02   1.4709473e-02   1.3369060e-02   1.3821147e-02
   7.1600000e+01   1.3966480e-02   1.4697266e-02   1.3356853e-02   1.3808940e-02
   7.1700000e+01   1.3947001e-02   1.4685059e-02   1.3344646e-02   1.3796733e-02
   7.1800000e+01   1.3927577e-02   1.4672852e-02   1.3332438e-02   1.3784526e-02
   7.1900000e+01   1.3908206e-02   1.4660645e-02   1.3320231e-02   1.3772319e-02
   7.2000000e+01   1.3888889e-02   1.4648438e-02   1.3308024e-02   1.3760112e-02
   7.2100000e+01   1.3869626e-02   1.4636230e-02   1.3295817e-02   1.3747905e-02
   7.2200000e+01   1.3850416e-02   1.4624023e-02   1.3283610e-02   1.3735698e-02
   7.2300000e+01   1.3831259e-02   1.4611816e-02   1.3271403e-02   1.3723491e-02
   7.2400000e+01   1.3812155e-02   1.4599609e-02   1.3259196e-02   1.3711284e-02
   7.2500000e+01   1.3793103e-02   1.4587402e-02   1.3246989e-02   1.3699077e-02
   7.2600000e+01   1.3774105e-02   1.4575195e-02   1.3234782e-02   1.3686870e-02
   7.2700000e+01   1.3755158e-02   1.4562988e-02   1.3222575e-02   1.3674663e-02
   7.2800000e+01   1.3736264e-02   1.4550781e-02   1.3210368e-02   1.3662456e-02
   7.2900000e+01   1.3717421e-02   1.4538574e-02   1.3198161e-02   1.3650249e-02
   7.3000000e+01   1.3698630e-02   1.4526367e-02   1.3185954e-02   1.3638042e-02
   7.3100000e+01   1.3679891e-02   1.4514160e-02   1.3173747e-02   1.3625835e-02
   7.3200000e+01   1.3661202e-02   1.4501953e-02   1.3161540e-02   1.3613628e-02
   7.3300000e+01   1.3642565e-02   1.4489746e-02   1.3149333e-02   1.3601421e-02
   7.3400000e+01   1.3623978e-02   1.4477539e-02   1.3137126e-02   1.3589214e-02
   7.3500000e+01   1.3605442e-02   1.4465332e-02   1.3124919e-02   1.3577007e-02
   7.3600000e+01   1.3586957e-02   1.4453125e-02   1.3112712e-02   1.3564800e-02
   7.3700000e+01   1.3568521e-02   1.4440918e-02   1.3100505e-02   1.3552593e-02
   7.3800000e+01   1.3550136e-02   1.4428711e-02   1.3088298e-02   1.3540386e-02
   7.3900000e+01   1.3531800e-02   1.4416504e-02   1.3076091e-02   1.3528179e-02
   7.4000000e+01   1.3513514e-02   1.4404297e-02   1.3063884e-02   1.3515972e-02
   7.4100000e+01   1.3495277e-02   1.4392090e-02   1.3051677e-02   1.3503765e-02
   7.4200000e+01   1.3477089e-02   1.4379883e-02   1.3039470e-02   1.3491558e-02
   7.4300000e+01   1.3458950e-02   1.4367676e-02   1.3027263e-02   1.3479350e-02
   7.4400000e+01   1.3440860e-02   1.4355469e-02   1.3015056e-02   1.3467143e-02
   7.4500000e+01   1.3422819e-02   1.4343262e-02   1.3002849e-02   1.3454936e-02
   7.4600000e+01   1.3404826e-02   1.4331055e-02   1.2990642e-02   1.3442729e-02
   7.4700000e+01   1.3386881e-02   1.4318848e-02   1.2978435e-02   1.3430522e-02
   7.4800000e+01   1.3368984e-02   1.4306641e-02   1.2966228e-02   1.3418315e-02
   7.4900000e+01   1.3351135e-02   1.4294434e-02   1.2954021e-02   1.3406108e-02
   7.5000000e+01   1.3333333e-02   1.4282227e-02   1.2941813e-02   1.3393901e-02
   7.5100000e+01   1.3315579e-02   1.4270020e-02   1.2929606e-02   1.3381694e-02
   7.5200000e+01   1.3297872e-02   1.4257813e-02   1.2917399e-02   1.3369487e-02
   7.5300000e+01   1.3280212e-02   1.4245605e-02   1.2905192e-02   1.3357280e-02
   7.5400000e+01   1.3262599e-02   1.4233398e-02   1.2892985e-02   1.3345073e-02
   7.5500000e+01   1.3245033e-02   1.4221191e-02   1.2880778e-02   1.3332866e-02
   7.5600000e+01   1.3227513e-02   1.4208984e-02   1.2868571e-02   1.3320659e-02
   7.5700000e+01   1.3210040e-02   1.4196777e-02   1.2856364e-02   1.3308452e-02
   7.5800000e+01   1.3192612e-02   1.4184570e-02   1.2844157e-02   1.3296245e-02
   7.5900000e+01   1.3175231e-02   1.4172363e-02   1.2831950e-02   1.3284038e-02
   7.6000000e+01   1.3157895e-02   1.4160156e-02   1.2819743e-02   1.3271831e-02
   7.6100000e+01   1.3140604e-02   1.4147949e-02   1.2807536e-02   1.3259624e-02
   7.6200000e+01   1.3123360e-02   1.4135742e-02   1.2795329e-02   1.3247417e-02
   7.6300000e+01   1.3106160e-02   1.4123535e-02   1.2783122e-02   1.3235210e-02
   7.6400000e+01   1.3089005e-02   1.4111328e-02   1.2770915e-02   1.3223003e-02
   7.6500000e+01   1.3071895e-02   1.4099121e-02   1.2758708e-02   1.3210796e-02
   7.6600000e+01   1.3054830e-02   1.4086914e-02   1.2746501e-02   1.3198589e-02
   7.6700000e+01   1.3037810e-02   1.4074707e-02   1.2734294e-02   1.3186382e-02
   7.6800000e+01   1.3020833e-02   1.4062500e-02   1.2722087e-02   1.3174175e-02
   7.6900000e+01   1.3003901e-02   1.4050293e-02   1.2709880e-02   1.3161968e-02
   7.7000000e+01   1.2987013e-02   1.4038086e-02   1.2697673e-02   1.3149761e-02
   7.7100000e+01   1.2970169e-02   1.4025879e-02   1.2685466e-02   1.3137554e-02
   7.7200000e+01   1.2953368e-02   1.4013672e-02   1.2673259e-02   1.3125347e-02
   7.7300000e+01   1.2936611e-02   1.4001465e-02   1.2661052e-02   1.3113140e-02
   7.7400000e+01   1.2919897e-02   1.3989258e-02   1.2648845e-02   1.3100933e-02
   7.7500000e+01   1.2903226e-02   1.3977051e-02   1.2636638e-02   1.3088725e-02
   7.7600000e+01   1.2886598e-02   1.3964844e-02   1.2624431e-02   1.3076518e-02
   7.7700000e+01   1.2870013e-02   1.3952637e-02   1.2612224e-02   1.3064311e-02
   7.7800000e+01   1.2853470e-02   1.3940430e-02   1.2600017e-02   1.3052104e-02
   7.7900000e+01   1.2836970e-02   1.3928223e-02   1.2587810e-02   1.3039897e-02
   7.8000000e+01   1.2820513e-02   1.3916016e-02   1.2575603e-02   1.3027690e-02
   7.8100000e+01   1.2804097e-02   1.3903809e-02   1.2563396e-02   1.3015483e-02
   7.8200000e+01   1.2787724e-02   1.3891602e-02   1.2551188e-02   1.3003276e-02
   7.8300000e+01   1.2771392e-02   1.3879395e-02   1.2538981e-02   1.2991069e-02
   7.8400000e+01   1.2755102e-02   1.3867187e-02   1.2526774e-02   1.2978862e-02
   7.8500000e+01   1.2738854e-02   1.3854980e-02   1.2514567e-02   1.2966655e-02
   7.8600000e+01   1.2722646e-02   1.3842773e-02   1.2502360e-02   1.2954448e-02
   7.8700000e+01   1.2706480e-02   1.3830566e-02   1.2490153e-02   1.2942241e-02
   7.8800000e+01   1.2690355e-02   1.3818359e-02   1.2477946e-02   1.2930034e-02
   7.8900000e+01   1.2674271e-02   1.3806152e-02   1.2465739e-02   1.2917827e-02
   7.9000000e+01   1.2658228e-02   1.3793945e-02   1.2453532e-02   1.2905620e-02
   7.9100000e+01   1.2642225e-02   1.3781738e-02   1.2441325e-02   1.2893413e-02
   7.9200000e+01   1.2626263e-02   1.3769531e-02   1.2429118e-02   1.2881206e-02
   7.9300000e+01   1.2610340e-02   1.3757324e-02   1.2416911e-02   1.2868999e-02
   7.9400000e+01   1.2594458e-02   1.3745117e-02   1.2404704e-02   1.2856792e-02
   7.9500000e+01   1.2578616e-02   1.3732910e-02   1.2392497e-02   1.2844585e-02
   7.9600000e+01   1.2562814e-02   1.3720703e-02   1.2380290e-02   1.2832378e-02
   7.9700000e+01   1.2547051e-02   1.3708496e-02   1.2368083e-02   1.2820171e-02
   7.9800000e+01   1.2531328e-02   1.3696289e-02   1.2355876e-02   1.2807964e-02
   7.9900000e+01   1.2515645e-02   1.3684082e-02   1.2343669e-02   1.2795757e-02
   8.0000000e+01   1.2500000e-02   1.3671875e-02   1.2331462e-02   1.2783550e-02


==> SLMSResult.dat <==
   1.0000000e+00   3.2697955e+00   3.1403769e+00   2.7612679e+00   3.1407828e+00
   2.0000000e+00   1.7127613e+00   1.7155643e+00   1.8296703e+00   1.7143876e+00
   3.0000000e+00   1.7023567e+00   1.7045849e+00   1.8114777e+00   1.7035140e+00
   4.0000000e+00   1.6938085e+00   1.6963017e+00   1.7917126e+00   1.6952338e+00
   5.0000000e+00   1.6825769e+00   1.6850734e+00   1.7736543e+00   1.6841726e+00
   6.0000000e+00   1.6737769e+00   1.6764880e+00   1.7546080e+00   1.6755854e+00
   7.0000000e+00   1.6651283e+00   1.6678252e+00   1.7385700e+00   1.6669706e+00
   8.0000000e+00   1.6575459e+00   1.6600630e+00   1.7304209e+00   1.6592250e+00
   9.0000000e+00   1.6506563e+00   1.6533601e+00   1.7181392e+00   1.6524093e+00
   1.0000000e+01   1.6450081e+00   1.6475580e+00   1.7108375e+00   1.6466825e+00
   1.1000000e+01   1.6389979e+00   1.6414041e+00   1.7044682e+00   1.6405191e+00
   1.2000000e+01   1.6335797e+00   1.6359123e+00   1.6982913e+00   1.6350404e+00
   1.3000000e+01   1.6279893e+00   1.6302517e+00   1.6920217e+00   1.6294243e+00
   1.4000000e+01   1.6223295e+00   1.6248312e+00   1.6847819e+00   1.6238758e+00
   1.5000000e+01   1.6166657e+00   1.6187904e+00   1.6788114e+00   1.6179436e+00
   1.6000000e+01   1.6124503e+00   1.6143109e+00   1.6738209e+00   1.6135894e+00
   1.7000000e+01   1.6080793e+00   1.6097552e+00   1.6675660e+00   1.6091260e+00
   1.8000000e+01   1.6039481e+00   1.6055453e+00   1.6619442e+00   1.6049566e+00
   1.9000000e+01   1.5994072e+00   1.6009880e+00   1.6555202e+00   1.6003266e+00
   2.0000000e+01   1.5955949e+00   1.5968371e+00   1.6498557e+00   1.5962625e+00
   2.1000000e+01   1.5922091e+00   1.5931680e+00   1.6432459e+00   1.5926045e+00
   2.2000000e+01   1.5906268e+00   1.5911998e+00   1.6382310e+00   1.5906602e+00
   2.3000000e+01   1.5892483e+00   1.5892726e+00   1.6340475e+00   1.5889491e+00
   2.4000000e+01   1.5886898e+00   1.5884283e+00   1.6305746e+00   1.5882394e+00
   2.5000000e+01   1.5871623e+00   1.5869528e+00   1.6269131e+00   1.5867326e+00
   2.6000000e+01   1.5855747e+00   1.5852320e+00   1.6234088e+00   1.5850156e+00
   2.7000000e+01   1.5844274e+00   1.5842163e+00   1.6196301e+00   1.5838687e+00
   2.8000000e+01   1.5840061e+00   1.5835338e+00   1.6157926e+00   1.5832341e+00
   2.9000000e+01   1.5852917e+00   1.5846395e+00   1.6135667e+00   1.5843379e+00
   3.0000000e+01   1.5859173e+00   1.5851133e+00   1.6118812e+00   1.5848885e+00
   3.1000000e+01   1.5863297e+00   1.5856710e+00   1.6088045e+00   1.5853705e+00
   3.2000000e+01   1.5860057e+00   1.5852248e+00   1.6066263e+00   1.5849535e+00
   3.3000000e+01   1.5853843e+00   1.5844929e+00   1.6041557e+00   1.5842063e+00
   3.4000000e+01   1.5851879e+00   1.5844730e+00   1.6026609e+00   1.5841547e+00
   3.5000000e+01   1.5840796e+00   1.5833789e+00   1.6010290e+00   1.5831050e+00
   3.6000000e+01   1.5825061e+00   1.5821060e+00   1.5989527e+00   1.5818346e+00
   3.7000000e+01   1.5795960e+00   1.5794312e+00   1.5963647e+00   1.5791198e+00
   3.8000000e+01   1.5785149e+00   1.5785347e+00   1.5956716e+00   1.5781727e+00
   3.9000000e+01   1.5759868e+00   1.5762759e+00   1.5938714e+00   1.5758919e+00
   4.0000000e+01   1.5739574e+00   1.5743810e+00   1.5916145e+00   1.5739877e+00
   4.1000000e+01   1.5709249e+00   1.5717102e+00   1.5906969e+00   1.5712341e+00
   4.2000000e+01   1.5667433e+00   1.5677409e+00   1.5890646e+00   1.5672082e+00
   4.3000000e+01   1.5633879e+00   1.5645076e+00   1.5872452e+00   1.5639481e+00
   4.4000000e+01   1.5606679e+00   1.5619648e+00   1.5859347e+00   1.5613528e+00
   4.5000000e+01   1.5571324e+00   1.5586407e+00   1.5841423e+00   1.5579905e+00
   4.6000000e+01   1.5532404e+00   1.5548111e+00   1.5819989e+00   1.5541957e+00
   4.7000000e+01   1.5499708e+00   1.5517045e+00   1.5797500e+00   1.5509983e+00
   4.8000000e+01   1.5457982e+00   1.5477686e+00   1.5777293e+00   1.5469776e+00
   4.9000000e+01   1.5417410e+00   1.5438656e+00   1.5752817e+00   1.5430291e+00
   5.0000000e+01   1.5378908e+00   1.5401820e+00   1.5731973e+00   1.5392792e+00
   5.1000000e+01   1.5331324e+00   1.5356379e+00   1.5702874e+00   1.5346650e+00
   5.2000000e+01   1.5290080e+00   1.5316402e+00   1.5677001e+00   1.5306591e+00
   5.3000000e+01   1.5236168e+00   1.5265631e+00   1.5645711e+00   1.5255037e+00
   5.4000000e+01   1.5176286e+00   1.5207195e+00   1.5607048e+00   1.5196754e+00
   5.5000000e+01   1.5125986e+00   1.5158122e+00   1.5572105e+00   1.5146894e+00
   5.6000000e+01   1.5059349e+00   1.5092635e+00   1.5531399e+00   1.5081718e+00
   5.7000000e+01   1.5006593e+00   1.5040797e+00   1.5488378e+00   1.5029511e+00
   5.8000000e+01   1.4946715e+00   1.4981878e+00   1.5440915e+00   1.4970978e+00
   5.9000000e+01   1.4895452e+00   1.4931396e+00   1.5402293e+00   1.4920377e+00
   6.0000000e+01   1.4832050e+00   1.4868975e+00   1.5357811e+00   1.4858040e+00
   6.1000000e+01   1.4782315e+00   1.4819674e+00   1.5322126e+00   1.4809155e+00
   6.2000000e+01   1.4738589e+00   1.4776249e+00   1.5277914e+00   1.4765612e+00
   6.3000000e+01   1.4687638e+00   1.4725708e+00   1.5237943e+00   1.4714625e+00
   6.4000000e+01   1.4618394e+00   1.4657951e+00   1.5185080e+00   1.4646219e+00
   6.5000000e+01   1.4558968e+00   1.4599739e+00   1.5139660e+00   1.4587668e+00
   6.6000000e+01   1.4504902e+00   1.4545879e+00   1.5098074e+00   1.4533933e+00
   6.7000000e+01   1.4442239e+00   1.4483634e+00   1.5047703e+00   1.4471138e+00
   6.8000000e+01   1.4381526e+00   1.4424547e+00   1.5004651e+00   1.4412246e+00
   6.9000000e+01   1.4336615e+00   1.4379325e+00   1.4968737e+00   1.4367289e+00
   7.0000000e+01   1.4287733e+00   1.4330916e+00   1.4927783e+00   1.4318808e+00
   7.1000000e+01   1.4232151e+00   1.4277118e+00   1.4880753e+00   1.4264647e+00
   7.2000000e+01   1.4177382e+00   1.4224301e+00   1.4841129e+00   1.4211298e+00
   7.3000000e+01   1.4135760e+00   1.4183940e+00   1.4802361e+00   1.4170507e+00
   7.4000000e+01   1.4075804e+00   1.4124542e+00   1.4757027e+00   1.4110991e+00
   7.5000000e+01   1.4023666e+00   1.4073750e+00   1.4716263e+00   1.4059613e+00
   7.6000000e+01   1.3966604e+00   1.4018025e+00   1.4668708e+00   1.4003966e+00
   7.7000000e+01   1.3924442e+00   1.3976200e+00   1.4633870e+00   1.3962128e+00
   7.8000000e+01   1.3855591e+00   1.3909716e+00   1.4586664e+00   1.3894724e+00
   7.9000000e+01   1.3796966e+00   1.3851594e+00   1.4545678e+00   1.3837337e+00
   8.0000000e+01   1.3752030e+00   1.3807295e+00   1.4511524e+00   1.3792725e+00
   8.1000000e+01   1.3689906e+00   1.3746057e+00   1.4460852e+00   1.3731581e+00
   8.2000000e+01   1.3639925e+00   1.3697485e+00   1.4422724e+00   1.3682677e+00
   8.3000000e+01   1.3580613e+00   1.3639182e+00   1.4380463e+00   1.3624285e+00
   8.4000000e+01   1.3524136e+00   1.3584000e+00   1.4335219e+00   1.3568940e+00
   8.5000000e+01   1.3463156e+00   1.3525002e+00   1.4290293e+00   1.3509235e+00
   8.6000000e+01   1.3405660e+00   1.3469012e+00   1.4247463e+00   1.3453467e+00
   8.7000000e+01   1.3347065e+00   1.3411141e+00   1.4205352e+00   1.3395896e+00
   8.8000000e+01   1.3281207e+00   1.3346262e+00   1.4152143e+00   1.3330949e+00
   8.9000000e+01   1.3217530e+00   1.3283240e+00   1.4100334e+00   1.3268155e+00
   9.0000000e+01   1.3166868e+00   1.3233706e+00   1.4062034e+00   1.3218403e+00
   9.1000000e+01   1.3105515e+00   1.3174427e+00   1.4024309e+00   1.3158668e+00
   9.2000000e+01   1.3047943e+00   1.3117980e+00   1.3980450e+00   1.3102101e+00
   9.3000000e+01   1.2992475e+00   1.3064333e+00   1.3936281e+00   1.3047722e+00
   9.4000000e+01   1.2937170e+00   1.3010548e+00   1.3893255e+00   1.2993667e+00
   9.5000000e+01   1.2879157e+00   1.2954088e+00   1.3850718e+00   1.2937117e+00
   9.6000000e+01   1.2819394e+00   1.2895261e+00   1.3809486e+00   1.2878082e+00
   9.7000000e+01   1.2766997e+00   1.2844590e+00   1.3769879e+00   1.2827815e+00
   9.8000000e+01   1.2701407e+00   1.2780014e+00   1.3716375e+00   1.2763061e+00
   9.9000000e+01   1.2640501e+00   1.2721377e+00   1.3673978e+00   1.2704237e+00
   1.0000000e+02   1.2574365e+00   1.2658000e+00   1.3623593e+00   1.2639778e+00
   1.0100000e+02   1.2505532e+00   1.2591634e+00   1.3575459e+00   1.2572983e+00
   1.0200000e+02   1.2448707e+00   1.2536504e+00   1.3536199e+00   1.2517468e+00
   1.0300000e+02   1.2385823e+00   1.2474609e+00   1.3488634e+00   1.2455464e+00
   1.0400000e+02   1.2323717e+00   1.2413155e+00   1.3444902e+00   1.2394423e+00
   1.0500000e+02   1.2260984e+00   1.2351612e+00   1.3402778e+00   1.2333193e+00
   1.0600000e+02   1.2201560e+00   1.2292697e+00   1.3359315e+00   1.2273790e+00
   1.0700000e+02   1.2145783e+00   1.2237646e+00   1.3317619e+00   1.2218703e+00
   1.0800000e+02   1.2084629e+00   1.2177060e+00   1.3275827e+00   1.2158198e+00
   1.0900000e+02   1.2017610e+00   1.2111979e+00   1.3230340e+00   1.2092405e+00
   1.1000000e+02   1.1948311e+00   1.2044241e+00   1.3180636e+00   1.2024627e+00
   1.1100000e+02   1.1889692e+00   1.1988227e+00   1.3141690e+00   1.1968089e+00
   1.1200000e+02   1.1829361e+00   1.1930596e+00   1.3102082e+00   1.1910841e+00
   1.1300000e+02   1.1757224e+00   1.1860272e+00   1.3051940e+00   1.1840270e+00
   1.1400000e+02   1.1695474e+00   1.1800017e+00   1.3007049e+00   1.1779458e+00
   1.1500000e+02   1.1628167e+00   1.1734360e+00   1.2953975e+00   1.1713437e+00
   1.1600000e+02   1.1564058e+00   1.1671431e+00   1.2905900e+00   1.1650639e+00
   1.1700000e+02   1.1495552e+00   1.1604603e+00   1.2858461e+00   1.1583345e+00
   1.1800000e+02   1.1435630e+00   1.1546652e+00   1.2811595e+00   1.1524587e+00
   1.1900000e+02   1.1370155e+00   1.1484230e+00   1.2766635e+00   1.1461680e+00
   1.2000000e+02   1.1308526e+00   1.1423228e+00   1.2720326e+00   1.1400663e+00
   1.2100000e+02   1.1240928e+00   1.1356897e+00   1.2671403e+00   1.1334277e+00
   1.2200000e+02   1.1181946e+00   1.1299382e+00   1.2626762e+00   1.1276307e+00
   1.2300000e+02   1.1113622e+00   1.1232904e+00   1.2581531e+00   1.1209539e+00
   1.2400000e+02   1.1049510e+00   1.1170260e+00   1.2539342e+00   1.1146916e+00
   1.2500000e+02   1.0984350e+00   1.1105836e+00   1.2492100e+00   1.1082767e+00
   1.2600000e+02   1.0915792e+00   1.1039062e+00   1.2442089e+00   1.1015694e+00
   1.2700000e+02   1.0844140e+00   1.0970539e+00   1.2395030e+00   1.0946555e+00
   1.2800000e+02   1.0776891e+00   1.0903852e+00   1.2343155e+00   1.0879894e+00
   1.2900000e+02   1.0714057e+00   1.0841564e+00   1.2297559e+00   1.0817526e+00
   1.3000000e+02   1.0644658e+00   1.0774116e+00   1.2253485e+00   1.0749848e+00
   1.3100000e+02   1.0578680e+00   1.0709463e+00   1.2206676e+00   1.0684907e+00
   1.3200000e+02   1.0514564e+00   1.0647237e+00   1.2158715e+00   1.0622135e+00
   1.3300000e+02   1.0450281e+00   1.0584010e+00   1.2112849e+00   1.0559642e+00
   1.3400000e+02   1.0379685e+00   1.0514906e+00   1.2066158e+00   1.0490248e+00
   1.3500000e+02   1.0312516e+00   1.0449213e+00   1.2008820e+00   1.0423846e+00
   1.3600000e+02   1.0254081e+00   1.0392097e+00   1.1967484e+00   1.0366543e+00
   1.3700000e+02   1.0188610e+00   1.0327882e+00   1.1919395e+00   1.0302490e+00
   1.3800000e+02   1.0129046e+00   1.0268949e+00   1.1875545e+00   1.0243605e+00
   1.3900000e+02   1.0061938e+00   1.0203406e+00   1.1826781e+00   1.0177713e+00
   1.4000000e+02   9.9997979e-01   1.0142067e+00   1.1778571e+00   1.0115975e+00
   1.4100000e+02   9.9298317e-01   1.0074072e+00   1.1726547e+00   1.0047484e+00
   1.4200000e+02   9.8665784e-01   1.0012299e+00   1.1683417e+00   9.9856538e-01
   1.4300000e+02   9.7977928e-01   9.9455331e-01   1.1633251e+00   9.9184336e-01
   1.4400000e+02   9.7305713e-01   9.8790207e-01   1.1583610e+00   9.8518489e-01
   1.4500000e+02   9.6668532e-01   9.8162616e-01   1.1535601e+00   9.7888023e-01
   1.4600000e+02   9.6032771e-01   9.7542844e-01   1.1491306e+00   9.7265754e-01
   1.4700000e+02   9.5394953e-01   9.6914039e-01   1.1446885e+00   9.6638321e-01
   1.4800000e+02   9.4796458e-01   9.6328957e-01   1.1403012e+00   9.6049171e-01
   1.4900000e+02   9.4131961e-01   9.5679091e-01   1.1354714e+00   9.5396525e-01
   1.5000000e+02   9.3485671e-01   9.5047228e-01   1.1306008e+00   9.4763354e-01
   1.5100000e+02   9.2818845e-01   9.4392622e-01   1.1256822e+00   9.4102288e-01
   1.5200000e+02   9.2173855e-01   9.3751454e-01   1.1207544e+00   9.3460851e-01
   1.5300000e+02   9.1495908e-01   9.3085145e-01   1.1156882e+00   9.2789234e-01
   1.5400000e+02   9.0870113e-01   9.2467055e-01   1.1111497e+00   9.2170965e-01
   1.5500000e+02   9.0193339e-01   9.1800726e-01   1.1063989e+00   9.1502005e-01
   1.5600000e+02   8.9565796e-01   9.1182554e-01   1.1015848e+00   9.0884376e-01
   1.5700000e+02   8.8920734e-01   9.0540957e-01   1.0968107e+00   9.0243170e-01
   1.5800000e+02   8.8331004e-01   8.9963556e-01   1.0924105e+00   8.9662836e-01
   1.5900000e+02   8.7712101e-01   8.9356632e-01   1.0880371e+00   8.9050491e-01
   1.6000000e+02   8.7071217e-01   8.8718116e-01   1.0828031e+00   8.8412791e-01
   1.6100000e+02   8.6451775e-01   8.8107422e-01   1.0776054e+00   8.7799416e-01
   1.6200000e+02   8.5868010e-01   8.7526939e-01   1.0728349e+00   8.7219163e-01
   1.6300000e+02   8.5262540e-01   8.6928407e-01   1.0679760e+00   8.6620419e-01
   1.6400000e+02   8.4632201e-01   8.6307267e-01   1.0631246e+00   8.5995273e-01
   1.6500000e+02   8.4066597e-01   8.5745264e-01   1.0585173e+00   8.5430870e-01
   1.6600000e+02   8.3510062e-01   8.5193930e-01   1.0541006e+00   8.4879546e-01
   1.6700000e+02   8.2886531e-01   8.4574202e-01   1.0489784e+00   8.4262328e-01
   1.6800000e+02   8.2302707e-01   8.3993090e-01   1.0440635e+00   8.3680135e-01
   1.6900000e+02   8.1684957e-01   8.3375882e-01   1.0384785e+00   8.3061685e-01
   1.7000000e+02   8.1099812e-01   8.2791256e-01   1.0333737e+00   8.2477784e-01
   1.7100000e+02   8.0537585e-01   8.2236924e-01   1.0288726e+00   8.1922734e-01
   1.7200000e+02   7.9968647e-01   8.1670342e-01   1.0239859e+00   8.1356083e-01
   1.7300000e+02   7.9398290e-01   8.1106862e-01   1.0190198e+00   8.0790258e-01
   1.7400000e+02   7.8827459e-01   8.0536419e-01   1.0141319e+00   8.0220959e-01
   1.7500000e+02   7.8270945e-01   7.9982191e-01   1.0094565e+00   7.9666752e-01
   1.7600000e+02   7.7680078e-01   7.9392601e-01   1.0038689e+00   7.9077356e-01
   1.7700000e+02   7.7119820e-01   7.8833656e-01   9.9903919e-01   7.8517427e-01
   1.7800000e+02   7.6579218e-01   7.8299697e-01   9.9405795e-01   7.7981590e-01
   1.7900000e+02   7.6011972e-01   7.7732981e-01   9.8910859e-01   7.7416443e-01
   1.8000000e+02   7.5474700e-01   7.7195459e-01   9.8425964e-01   7.6881451e-01
   1.8100000e+02   7.4920024e-01   7.6643031e-01   9.7930553e-01   7.6328737e-01
   1.8200000e+02   7.4419319e-01   7.6145916e-01   9.7487277e-01   7.5831130e-01
   1.8300000e+02   7.3886554e-01   7.5616994e-01   9.7021940e-01   7.5301347e-01
   1.8400000e+02   7.3363060e-01   7.5092446e-01   9.6554030e-01   7.4778304e-01
   1.8500000e+02   7.2834758e-01   7.4562068e-01   9.6089647e-01   7.4249967e-01
   1.8600000e+02   7.2344814e-01   7.4071791e-01   9.5636100e-01   7.3759663e-01
   1.8700000e+02   7.1856767e-01   7.3587809e-01   9.5214293e-01   7.3273297e-01
   1.8800000e+02   7.1365704e-01   7.3099789e-01   9.4745968e-01   7.2782611e-01
   1.8900000e+02   7.0878393e-01   7.2613777e-01   9.4276615e-01   7.2296728e-01
   1.9000000e+02   7.0413733e-01   7.2150495e-01   9.3845259e-01   7.1832982e-01
   1.9100000e+02   6.9934350e-01   7.1672347e-01   9.3378826e-01   7.1353853e-01
   1.9200000e+02   6.9420443e-01   7.1161748e-01   9.2915826e-01   7.0841031e-01
   1.9300000e+02   6.8925060e-01   7.0667031e-01   9.2486018e-01   7.0347280e-01
   1.9400000e+02   6.8432366e-01   7.0175801e-01   9.2028396e-01   6.9854495e-01
   1.9500000e+02   6.7952063e-01   6.9694464e-01   9.1577130e-01   6.9374381e-01
   1.9600000e+02   6.7483359e-01   6.9226249e-01   9.1134989e-01   6.8905421e-01
   1.9700000e+02   6.7005701e-01   6.8749960e-01   9.0699031e-01   6.8428931e-01
   1.9800000e+02   6.6543951e-01   6.8287053e-01   9.0258582e-01   6.7966594e-01
   1.9900000e+02   6.6061720e-01   6.7801579e-01   8.9824948e-01   6.7482810e-01
   2.0000000e+02   6.5613318e-01   6.7352896e-01   8.9369780e-01   6.7033919e-01
   2.0100000e+02   6.5163995e-01   6.6903765e-01   8.8944491e-01   6.6583412e-01
   2.0200000e+02   6.4691393e-01   6.6432161e-01   8.8510778e-01   6.6112350e-01
   2.0300000e+02   6.4200194e-01   6.5942149e-01   8.8072141e-01   6.5622190e-01
   2.0400000e+02   6.3742770e-01   6.5482868e-01   8.7605153e-01   6.5162883e-01
   2.0500000e+02   6.3284241e-01   6.5023393e-01   8.7148418e-01   6.4703814e-01
   2.0600000e+02   6.2869451e-01   6.4607951e-01   8.6749302e-01   6.4289125e-01
   2.0700000e+02   6.2421023e-01   6.4160373e-01   8.6319043e-01   6.3840350e-01
   2.0800000e+02   6.1958629e-01   6.3697817e-01   8.5849421e-01   6.3376594e-01
   2.0900000e+02   6.1519675e-01   6.3258910e-01   8.5418609e-01   6.2937727e-01
   2.1000000e+02   6.1082575e-01   6.2823405e-01   8.4998184e-01   6.2501044e-01
   2.1100000e+02   6.0660163e-01   6.2400794e-01   8.4579461e-01   6.2077690e-01
   2.1200000e+02   6.0224876e-01   6.1966381e-01   8.4162816e-01   6.1642277e-01
   2.1300000e+02   5.9777519e-01   6.1519049e-01   8.3723721e-01   6.1193840e-01
   2.1400000e+02   5.9338643e-01   6.1079169e-01   8.3305273e-01   6.0755442e-01
   2.1500000e+02   5.8918786e-01   6.0659681e-01   8.2903860e-01   6.0335884e-01
   2.1600000e+02   5.8485693e-01   6.0223644e-01   8.2482332e-01   5.9901805e-01
   2.1700000e+02   5.8066972e-01   5.9805124e-01   8.2067308e-01   5.9481911e-01
   2.1800000e+02   5.7663290e-01   5.9403357e-01   8.1661462e-01   5.9079569e-01
   2.1900000e+02   5.7255818e-01   5.8996434e-01   8.1255383e-01   5.8671441e-01
   2.2000000e+02   5.6857503e-01   5.8598576e-01   8.0851621e-01   5.8272653e-01
   2.2100000e+02   5.6437161e-01   5.8174797e-01   8.0432396e-01   5.7850012e-01
   2.2200000e+02   5.6014826e-01   5.7754236e-01   8.0022132e-01   5.7428185e-01
   2.2300000e+02   5.5611083e-01   5.7351627e-01   7.9616861e-01   5.7024997e-01
   2.2400000e+02   5.5214848e-01   5.6955594e-01   7.9209318e-01   5.6627322e-01
   2.2500000e+02   5.4815614e-01   5.6554907e-01   7.8812515e-01   5.6227585e-01
   2.2600000e+02   5.4426011e-01   5.6164269e-01   7.8412219e-01   5.5836618e-01
   2.2700000e+02   5.4048283e-01   5.5784004e-01   7.8022392e-01   5.5456109e-01
   2.2800000e+02   5.3666742e-01   5.5401440e-01   7.7639204e-01   5.5073740e-01
   2.2900000e+02   5.3298409e-01   5.5033515e-01   7.7250049e-01   5.4704198e-01
   2.3000000e+02   5.2934953e-01   5.4668314e-01   7.6878490e-01   5.4338822e-01
   2.3100000e+02   5.2550731e-01   5.4284660e-01   7.6480423e-01   5.3954854e-01
   2.3200000e+02   5.2163520e-01   5.3894778e-01   7.6096429e-01   5.3566204e-01
   2.3300000e+02   5.1801893e-01   5.3531720e-01   7.5737524e-01   5.3203185e-01
   2.3400000e+02   5.1418951e-01   5.3146656e-01   7.5344098e-01   5.2817226e-01
   2.3500000e+02   5.1013187e-01   5.2737740e-01   7.4940944e-01   5.2408717e-01
   2.3600000e+02   5.0619834e-01   5.2341887e-01   7.4545985e-01   5.2013790e-01
   2.3700000e+02   5.0277754e-01   5.1998195e-01   7.4180307e-01   5.1669505e-01
   2.3800000e+02   4.9917943e-01   5.1636710e-01   7.3792651e-01   5.1308860e-01
   2.3900000e+02   4.9571824e-01   5.1287222e-01   7.3431479e-01   5.0960067e-01
   2.4000000e+02   4.9187645e-01   5.0903106e-01   7.3046703e-01   5.0574622e-01
   2.4100000e+02   4.8861088e-01   5.0574569e-01   7.2688199e-01   5.0246072e-01
   2.4200000e+02   4.8479021e-01   5.0189076e-01   7.2293072e-01   4.9861748e-01
   2.4300000e+02   4.8094903e-01   4.9805682e-01   7.1900042e-01   4.9477065e-01
   2.4400000e+02   4.7743819e-01   4.9450493e-01   7.1547516e-01   4.9124039e-01
   2.4500000e+02   4.7410401e-01   4.9116360e-01   7.1168780e-01   4.8790760e-01
   2.4600000e+02   4.7083947e-01   4.8785564e-01   7.0829140e-01   4.8461997e-01
   2.4700000e+02   4.6749634e-01   4.8449108e-01   7.0489328e-01   4.8125439e-01
   2.4800000e+02   4.6386347e-01   4.8081737e-01   7.0125164e-01   4.7759793e-01
   2.4900000e+02   4.6033919e-01   4.7725676e-01   6.9747399e-01   4.7404685e-01
   2.5000000e+02   4.5695673e-01   4.7385398e-01   6.9393847e-01   4.7064150e-01
   2.5100000e+02   4.5334076e-01   4.7021101e-01   6.9019262e-01   4.6700487e-01
   2.5200000e+02   4.4999149e-01   4.6683479e-01   6.8674767e-01   4.6363623e-01
   2.5300000e+02   4.4660208e-01   4.6343129e-01   6.8314343e-01   4.6023406e-01
   2.5400000e+02   4.4333085e-01   4.6013036e-01   6.7963145e-01   4.5694082e-01
   2.5500000e+02   4.4025883e-01   4.5703128e-01   6.7640416e-01   4.5384833e-01
   2.5600000e+02   4.3705470e-01   4.5380401e-01   6.7299585e-01   4.5062655e-01
   2.5700000e+02   4.3404008e-01   4.5075681e-01   6.6959303e-01   4.4757437e-01
   2.5800000e+02   4.3079934e-01   4.4749133e-01   6.6606852e-01   4.4431231e-01
   2.5900000e+02   4.2758421e-01   4.4424842e-01   6.6244135e-01   4.4107869e-01
   2.6000000e+02   4.2444922e-01   4.4108754e-01   6.5908225e-01   4.3792004e-01
   2.6100000e+02   4.2160050e-01   4.3820882e-01   6.5586504e-01   4.3503410e-01
   2.6200000e+02   4.1862034e-01   4.3519198e-01   6.5261322e-01   4.3202147e-01
   2.6300000e+02   4.1555416e-01   4.3210139e-01   6.4920591e-01   4.2892697e-01
   2.6400000e+02   4.1270297e-01   4.2921040e-01   6.4609920e-01   4.2605139e-01
   2.6500000e+02   4.0974456e-01   4.2622461e-01   6.4284208e-01   4.2307091e-01
   2.6600000e+02   4.0671072e-01   4.2317562e-01   6.3952808e-01   4.2002085e-01
   2.6700000e+02   4.0376486e-01   4.2019967e-01   6.3627473e-01   4.1705005e-01
   2.6800000e+02   4.0099172e-01   4.1738819e-01   6.3322049e-01   4.1424382e-01
   2.6900000e+02   3.9829410e-01   4.1465492e-01   6.2999352e-01   4.1151535e-01
   2.7000000e+02   3.9542728e-01   4.1176714e-01   6.2682169e-01   4.0862661e-01
   2.7100000e+02   3.9237668e-01   4.0869575e-01   6.2338058e-01   4.0554329e-01
   2.7200000e+02   3.8953203e-01   4.0582039e-01   6.2021523e-01   4.0266486e-01
   2.7300000e+02   3.8698698e-01   4.0324457e-01   6.1730705e-01   4.0008890e-01
   2.7400000e+02   3.8436010e-01   4.0058553e-01   6.1444165e-01   3.9743606e-01
   2.7500000e+02   3.8175086e-01   3.9793394e-01   6.1145985e-01   3.9479848e-01
   2.7600000e+02   3.7892881e-01   3.9508103e-01   6.0800892e-01   3.9195214e-01
   2.7700000e+02   3.7628436e-01   3.9239735e-01   6.0504171e-01   3.8927679e-01
   2.7800000e+02   3.7387650e-01   3.8993251e-01   6.0220716e-01   3.8683513e-01
   2.7900000e+02   3.7139611e-01   3.8740272e-01   5.9934681e-01   3.8431126e-01
   2.8000000e+02   3.6864443e-01   3.8460938e-01   5.9613886e-01   3.8152656e-01
   2.8100000e+02   3.6597670e-01   3.8189101e-01   5.9288834e-01   3.7881106e-01
   2.8200000e+02   3.6340288e-01   3.7928130e-01   5.8985014e-01   3.7620447e-01
   2.8300000e+02   3.6081251e-01   3.7665043e-01   5.8663145e-01   3.7358165e-01
   2.8400000e+02   3.5819460e-01   3.7398208e-01   5.8371997e-01   3.7093189e-01
   2.8500000e+02   3.5567803e-01   3.7143089e-01   5.8081436e-01   3.6837901e-01
   2.8600000e+02   3.5322346e-01   3.6893688e-01   5.7802595e-01   3.6588982e-01
   2.8700000e+02   3.5047469e-01   3.6615325e-01   5.7476464e-01   3.6311021e-01
   2.8800000e+02   3.4784424e-01   3.6349145e-01   5.7172807e-01   3.6044787e-01
   2.8900000e+02   3.4529127e-01   3.6090092e-01   5.6882240e-01   3.5786911e-01
   2.9000000e+02   3.4291477e-01   3.5845420e-01   5.6594789e-01   3.5544382e-01
   2.9100000e+02   3.4045000e-01   3.5594179e-01   5.6298407e-01   3.5294101e-01
   2.9200000e+02   3.3804206e-01   3.5349251e-01   5.6020410e-01   3.5049750e-01
   2.9300000e+02   3.3553375e-01   3.5094047e-01   5.5724863e-01   3.4795111e-01
   2.9400000e+02   3.3321881e-01   3.4858356e-01   5.5453622e-01   3.4559582e-01
   2.9500000e+02   3.3096901e-01   3.4627049e-01   5.5179370e-01   3.4328886e-01
   2.9600000e+02   3.2870498e-01   3.4396288e-01   5.4907857e-01   3.4098929e-01
   2.9700000e+02   3.2645249e-01   3.4166538e-01   5.4641212e-01   3.3870116e-01
   2.9800000e+02   3.2412846e-01   3.3931550e-01   5.4365145e-01   3.3634633e-01
   2.9900000e+02   3.2163763e-01   3.3678377e-01   5.4077221e-01   3.3381539e-01
   3.0000000e+02   3.1931887e-01   3.3441524e-01   5.3814211e-01   3.3146111e-01
   3.0100000e+02   3.1685910e-01   3.3191703e-01   5.3529299e-01   3.2896927e-01
   3.0200000e+02   3.1460438e-01   3.2961273e-01   5.3243841e-01   3.2667836e-01
   3.0300000e+02   3.1245260e-01   3.2741430e-01   5.2998362e-01   3.2449401e-01
   3.0400000e+02   3.1037009e-01   3.2527979e-01   5.2754221e-01   3.2236800e-01
   3.0500000e+02   3.0824519e-01   3.2312329e-01   5.2502630e-01   3.2021385e-01
   3.0600000e+02   3.0603157e-01   3.2087250e-01   5.2237671e-01   3.1796904e-01
   3.0700000e+02   3.0379086e-01   3.1858635e-01   5.1964998e-01   3.1569357e-01
   3.0800000e+02   3.0148576e-01   3.1624416e-01   5.1692379e-01   3.1335566e-01
   3.0900000e+02   2.9941306e-01   3.1413448e-01   5.1435116e-01   3.1125489e-01
   3.1000000e+02   2.9736490e-01   3.1204050e-01   5.1170972e-01   3.0916823e-01
   3.1100000e+02   2.9531914e-01   3.0995334e-01   5.0900528e-01   3.0708620e-01
   3.1200000e+02   2.9323541e-01   3.0783749e-01   5.0651376e-01   3.0497289e-01
   3.1300000e+02   2.9121345e-01   3.0577083e-01   5.0395381e-01   3.0290758e-01
   3.1400000e+02   2.8910204e-01   3.0359997e-01   5.0139143e-01   3.0075169e-01
   3.1500000e+02   2.8696397e-01   3.0143484e-01   4.9889255e-01   2.9858582e-01
   3.1600000e+02   2.8499262e-01   2.9941531e-01   4.9639193e-01   2.9657807e-01
   3.1700000e+02   2.8294112e-01   2.9732214e-01   4.9399874e-01   2.9449325e-01
   3.1800000e+02   2.8089908e-01   2.9524078e-01   4.9161862e-01   2.9242267e-01
   3.1900000e+02   2.7860900e-01   2.9291136e-01   4.8882459e-01   2.9009410e-01
   3.2000000e+02   2.7661794e-01   2.9087843e-01   4.8639649e-01   2.8806830e-01
   3.2100000e+02   2.7468473e-01   2.8890815e-01   4.8396021e-01   2.8609523e-01
   3.2200000e+02   2.7292270e-01   2.8709722e-01   4.8166524e-01   2.8428944e-01
   3.2300000e+02   2.7108787e-01   2.8519993e-01   4.7941473e-01   2.8240513e-01
   3.2400000e+02   2.6916002e-01   2.8321589e-01   4.7693734e-01   2.8043294e-01
   3.2500000e+02   2.6718207e-01   2.8119152e-01   4.7450819e-01   2.7841802e-01
   3.2600000e+02   2.6515350e-01   2.7910313e-01   4.7198147e-01   2.7634444e-01
   3.2700000e+02   2.6313128e-01   2.7702787e-01   4.6950628e-01   2.7428431e-01
   3.2800000e+02   2.6114277e-01   2.7497583e-01   4.6698214e-01   2.7224717e-01
   3.2900000e+02   2.5926502e-01   2.7305112e-01   4.6463727e-01   2.7033191e-01
   3.3000000e+02   2.5727198e-01   2.7103123e-01   4.6218329e-01   2.6831453e-01
   3.3100000e+02   2.5556578e-01   2.6928174e-01   4.5989569e-01   2.6656750e-01
   3.3200000e+02   2.5383763e-01   2.6751568e-01   4.5764983e-01   2.6480480e-01
   3.3300000e+02   2.5210085e-01   2.6573474e-01   4.5539489e-01   2.6303555e-01
   3.3400000e+02   2.5034714e-01   2.6394401e-01   4.5318075e-01   2.6124419e-01
   3.3500000e+02   2.4850331e-01   2.6205667e-01   4.5075248e-01   2.5936207e-01
   3.3600000e+02   2.4665471e-01   2.6016228e-01   4.4838766e-01   2.5747405e-01
   3.3700000e+02   2.4474052e-01   2.5818808e-01   4.4598203e-01   2.5551345e-01
   3.3800000e+02   2.4295566e-01   2.5636557e-01   4.4376085e-01   2.5369136e-01
   3.3900000e+02   2.4119729e-01   2.5456257e-01   4.4151810e-01   2.5189110e-01
   3.4000000e+02   2.3960975e-01   2.5292568e-01   4.3940997e-01   2.5026482e-01
   3.4100000e+02   2.3788404e-01   2.5116771e-01   4.3718766e-01   2.4850811e-01
   3.4200000e+02   2.3616026e-01   2.4938968e-01   4.3495525e-01   2.4674646e-01
   3.4300000e+02   2.3444291e-01   2.4762437e-01   4.3276994e-01   2.4499218e-01
   3.4400000e+02   2.3283401e-01   2.4595852e-01   4.3067626e-01   2.4334038e-01
   3.4500000e+02   2.3119430e-01   2.4426853e-01   4.2841426e-01   2.4165806e-01
   3.4600000e+02   2.2949823e-01   2.4253227e-01   4.2617681e-01   2.3992865e-01
   3.4700000e+02   2.2774385e-01   2.4073620e-01   4.2399073e-01   2.3814039e-01
   3.4800000e+02   2.2610977e-01   2.3905412e-01   4.2189745e-01   2.3647313e-01
   3.4900000e+02   2.2446446e-01   2.3737376e-01   4.1976515e-01   2.3479494e-01
   3.5000000e+02   2.2291323e-01   2.3578538e-01   4.1762592e-01   2.3321187e-01
   3.5100000e+02   2.2131898e-01   2.3412969e-01   4.1543963e-01   2.3157153e-01
   3.5200000e+02   2.1996437e-01   2.3273643e-01   4.1346744e-01   2.3017847e-01
   3.5300000e+02   2.1842508e-01   2.3113716e-01   4.1139596e-01   2.2860207e-01
   3.5400000e+02   2.1683667e-01   2.2949894e-01   4.0927796e-01   2.2697638e-01
   3.5500000e+02   2.1522932e-01   2.2784545e-01   4.0716692e-01   2.2533280e-01
   3.5600000e+02   2.1367965e-01   2.2621937e-01   4.0502647e-01   2.2373672e-01
   3.5700000e+02   2.1211479e-01   2.2461058e-01   4.0293513e-01   2.2213875e-01
   3.5800000e+02   2.1070466e-01   2.2316502e-01   4.0110877e-01   2.2069292e-01
   3.5900000e+02   2.0916355e-01   2.2157867e-01   3.9906037e-01   2.1911775e-01
   3.6000000e+02   2.0761401e-01   2.1997609e-01   3.9705931e-01   2.1752588e-01
   3.6100000e+02   2.0621853e-01   2.1853166e-01   3.9510579e-01   2.1608990e-01
   3.6200000e+02   2.0479862e-01   2.1706684e-01   3.9314364e-01   2.1463304e-01
   3.6300000e+02   2.0338565e-01   2.1559759e-01   3.9118639e-01   2.1318047e-01
   3.6400000e+02   2.0197152e-01   2.1413808e-01   3.8920487e-01   2.1172872e-01
   3.6500000e+02   2.0063401e-01   2.1274471e-01   3.8729033e-01   2.1034494e-01
   3.6600000e+02   1.9898736e-01   2.1104972e-01   3.8505672e-01   2.0865994e-01
   3.6700000e+02   1.9755793e-01   2.0959470e-01   3.8310996e-01   2.0720210e-01
   3.6800000e+02   1.9610009e-01   2.0808314e-01   3.8107762e-01   2.0570144e-01
   3.6900000e+02   1.9476105e-01   2.0668672e-01   3.7916007e-01   2.0432044e-01
   3.7000000e+02   1.9343649e-01   2.0531982e-01   3.7739257e-01   2.0296622e-01
   3.7100000e+02   1.9218973e-01   2.0403902e-01   3.7568888e-01   2.0169238e-01
   3.7200000e+02   1.9083432e-01   2.0262521e-01   3.7376730e-01   2.0029328e-01
   3.7300000e+02   1.8961581e-01   2.0136308e-01   3.7199752e-01   1.9904031e-01
   3.7400000e+02   1.8821986e-01   1.9992500e-01   3.7012953e-01   1.9760674e-01
   3.7500000e+02   1.8678425e-01   1.9844018e-01   3.6819064e-01   1.9613085e-01
   3.7600000e+02   1.8528010e-01   1.9688117e-01   3.6605309e-01   1.9458037e-01
   3.7700000e+02   1.8386530e-01   1.9542446e-01   3.6408927e-01   1.9312492e-01
   3.7800000e+02   1.8254609e-01   1.9405140e-01   3.6227128e-01   1.9176566e-01
   3.7900000e+02   1.8123740e-01   1.9270373e-01   3.6048420e-01   1.9042491e-01
   3.8000000e+02   1.8002775e-01   1.9144583e-01   3.5877370e-01   1.8917080e-01
   3.8100000e+02   1.7871255e-01   1.9009505e-01   3.5694124e-01   1.8782521e-01
   3.8200000e+02   1.7736505e-01   1.8869925e-01   3.5506785e-01   1.8643757e-01
   3.8300000e+02   1.7611050e-01   1.8740152e-01   3.5320271e-01   1.8513808e-01
   3.8400000e+02   1.7496233e-01   1.8619748e-01   3.5148923e-01   1.8394364e-01
   3.8500000e+02   1.7379306e-01   1.8497304e-01   3.4969962e-01   1.8272699e-01
   3.8600000e+02   1.7246334e-01   1.8359873e-01   3.4788277e-01   1.8136548e-01
   3.8700000e+02   1.7134081e-01   1.8242319e-01   3.4621720e-01   1.8020054e-01
   3.8800000e+02   1.7035565e-01   1.8139389e-01   3.4466709e-01   1.7917697e-01
   3.8900000e+02   1.6925619e-01   1.8024220e-01   3.4304314e-01   1.7803000e-01
   3.9000000e+02   1.6801526e-01   1.7894871e-01   3.4125051e-01   1.7675019e-01
   3.9100000e+02   1.6689764e-01   1.7777482e-01   3.3960161e-01   1.7559245e-01
   3.9200000e+02   1.6571127e-01   1.7654274e-01   3.3795500e-01   1.7437467e-01
   3.9300000e+02   1.6466266e-01   1.7543721e-01   3.3638769e-01   1.7328297e-01
   3.9400000e+02   1.6353681e-01   1.7426292e-01   3.3466197e-01   1.7211743e-01
   3.9500000e+02   1.6243352e-01   1.7311020e-01   3.3295152e-01   1.7097552e-01
   3.9600000e+02   1.6129781e-01   1.7192916e-01   3.3125568e-01   1.6980041e-01
   3.9700000e+02   1.6016453e-01   1.7074469e-01   3.2957579e-01   1.6862425e-01
   3.9800000e+02   1.5906479e-01   1.6960300e-01   3.2794135e-01   1.6748857e-01
   3.9900000e+02   1.5802090e-01   1.6851119e-01   3.2632278e-01   1.6640218e-01
   4.0000000e+02   1.5702367e-01   1.6745892e-01   3.2479227e-01   1.6536392e-01
   4.0100000e+02   1.5594054e-01   1.6633239e-01   3.2318518e-01   1.6424115e-01
   4.0200000e+02   1.5495051e-01   1.6530130e-01   3.2163512e-01   1.6321237e-01
   4.0300000e+02   1.5388949e-01   1.6419471e-01   3.2001311e-01   1.6211357e-01
   4.0400000e+02   1.5262182e-01   1.6288261e-01   3.1824366e-01   1.6080370e-01
   4.0500000e+02   1.5159224e-01   1.6181312e-01   3.1656670e-01   1.5973669e-01
   4.0600000e+02   1.5049113e-01   1.6066788e-01   3.1486139e-01   1.5859541e-01
   4.0700000e+02   1.4943844e-01   1.5956847e-01   3.1320737e-01   1.5750353e-01
   4.0800000e+02   1.4843417e-01   1.5852148e-01   3.1171393e-01   1.5646506e-01
   4.0900000e+02   1.4745258e-01   1.5749643e-01   3.1016717e-01   1.5544746e-01
   4.1000000e+02   1.4645255e-01   1.5643732e-01   3.0855837e-01   1.5440083e-01
   4.1100000e+02   1.4541901e-01   1.5536412e-01   3.0693771e-01   1.5333171e-01
   4.1200000e+02   1.4450793e-01   1.5441787e-01   3.0553119e-01   1.5239264e-01
   4.1300000e+02   1.4331928e-01   1.5318122e-01   3.0379454e-01   1.5116365e-01
   4.1400000e+02   1.4237423e-01   1.5218454e-01   3.0226753e-01   1.5017638e-01
   4.1500000e+02   1.4138972e-01   1.5115601e-01   3.0077737e-01   1.4915586e-01
   4.1600000e+02   1.4037218e-01   1.5008979e-01   2.9918435e-01   1.4809605e-01
   4.1700000e+02   1.3934821e-01   1.4901560e-01   2.9766075e-01   1.4703320e-01
   4.1800000e+02   1.3838900e-01   1.4800750e-01   2.9618698e-01   1.4603683e-01
   4.1900000e+02   1.3751559e-01   1.4708984e-01   2.9469644e-01   1.4512112e-01
   4.2000000e+02   1.3647796e-01   1.4601912e-01   2.9313021e-01   1.4405307e-01
   4.2100000e+02   1.3547967e-01   1.4495878e-01   2.9150269e-01   1.4300495e-01
   4.2200000e+02   1.3435067e-01   1.4376795e-01   2.8989432e-01   1.4183288e-01
   4.2300000e+02   1.3349159e-01   1.4287089e-01   2.8855691e-01   1.4093894e-01
   4.2400000e+02   1.3267686e-01   1.4201071e-01   2.8721485e-01   1.4008249e-01
   4.2500000e+02   1.3188799e-01   1.4117104e-01   2.8587577e-01   1.3925247e-01
   4.2600000e+02   1.3102642e-01   1.4026113e-01   2.8439104e-01   1.3834940e-01
   4.2700000e+02   1.3007304e-01   1.3926546e-01   2.8288342e-01   1.3736023e-01
   4.2800000e+02   1.2912372e-01   1.3827060e-01   2.8142961e-01   1.3637759e-01
   4.2900000e+02   1.2830780e-01   1.3740367e-01   2.8005990e-01   1.3552655e-01
   4.3000000e+02   1.2746584e-01   1.3651428e-01   2.7869354e-01   1.3464799e-01
   4.3100000e+02   1.2663283e-01   1.3562339e-01   2.7724882e-01   1.3376815e-01
   4.3200000e+02   1.2571003e-01   1.3465554e-01   2.7582837e-01   1.3280295e-01
   4.3300000e+02   1.2473536e-01   1.3363545e-01   2.7430057e-01   1.3179351e-01
   4.3400000e+02   1.2382721e-01   1.3267709e-01   2.7294281e-01   1.3084897e-01
   4.3500000e+02   1.2292454e-01   1.3173097e-01   2.7151331e-01   1.2991267e-01
   4.3600000e+02   1.2210818e-01   1.3086901e-01   2.7006406e-01   1.2905884e-01
   4.3700000e+02   1.2130908e-01   1.3002468e-01   2.6869478e-01   1.2822560e-01
   4.3800000e+02   1.2058430e-01   1.2925137e-01   2.6744620e-01   1.2746328e-01
   4.3900000e+02   1.1976669e-01   1.2839176e-01   2.6611259e-01   1.2661497e-01
   4.4000000e+02   1.1908168e-01   1.2766846e-01   2.6492022e-01   1.2589499e-01
   4.4100000e+02   1.1829627e-01   1.2683369e-01   2.6347143e-01   1.2507096e-01
   4.4200000e+02   1.1746298e-01   1.2596346e-01   2.6218904e-01   1.2421156e-01
   4.4300000e+02   1.1663841e-01   1.2509543e-01   2.6086418e-01   1.2335433e-01
   4.4400000e+02   1.1586085e-01   1.2426867e-01   2.5957786e-01   1.2253993e-01
   4.4500000e+02   1.1504421e-01   1.2340349e-01   2.5830423e-01   1.2168695e-01
   4.4600000e+02   1.1433375e-01   1.2264928e-01   2.5699182e-01   1.2094451e-01
   4.4700000e+02   1.1363526e-01   1.2190370e-01   2.5572594e-01   1.2020600e-01
   4.4800000e+02   1.1297555e-01   1.2120433e-01   2.5450494e-01   1.1951335e-01
   4.4900000e+02   1.1225763e-01   1.2044499e-01   2.5317665e-01   1.1875915e-01
   4.5000000e+02   1.1150391e-01   1.1965267e-01   2.5179847e-01   1.1797315e-01
   4.5100000e+02   1.1079135e-01   1.1889700e-01   2.5053635e-01   1.1722437e-01
   4.5200000e+02   1.1009027e-01   1.1815836e-01   2.4933562e-01   1.1649483e-01
   4.5300000e+02   1.0930659e-01   1.1732226e-01   2.4797190e-01   1.1566841e-01
   4.5400000e+02   1.0850959e-01   1.1647476e-01   2.4662398e-01   1.1483031e-01
   4.5500000e+02   1.0775030e-01   1.1566619e-01   2.4533372e-01   1.1403071e-01
   4.5600000e+02   1.0704940e-01   1.1490827e-01   2.4421334e-01   1.1329467e-01
   4.5700000e+02   1.0635291e-01   1.1417248e-01   2.4303954e-01   1.1256375e-01
   4.5800000e+02   1.0565859e-01   1.1343350e-01   2.4182779e-01   1.1183529e-01
   4.5900000e+02   1.0496144e-01   1.1269655e-01   2.4066801e-01   1.1110696e-01
   4.6000000e+02   1.0418566e-01   1.1188387e-01   2.3942871e-01   1.1030565e-01
   4.6100000e+02   1.0343604e-01   1.1109429e-01   2.3810195e-01   1.0952064e-01
   4.6200000e+02   1.0271538e-01   1.1033696e-01   2.3689355e-01   1.0876987e-01
   4.6300000e+02   1.0203462e-01   1.0961642e-01   2.3575971e-01   1.0806131e-01
   4.6400000e+02   1.0140320e-01   1.0893801e-01   2.3460924e-01   1.0739537e-01
   4.6500000e+02   1.0082137e-01   1.0830605e-01   2.3344828e-01   1.0677387e-01
   4.6600000e+02   1.0009354e-01   1.0754799e-01   2.3224530e-01   1.0602106e-01
   4.6700000e+02   9.9394001e-02   1.0679969e-01   2.3098403e-01   1.0528362e-01
   4.6800000e+02   9.8718941e-02   1.0606939e-01   2.2974272e-01   1.0456905e-01
   4.6900000e+02   9.8123706e-02   1.0542350e-01   2.2861927e-01   1.0393438e-01
   4.7000000e+02   9.7659888e-02   1.0491685e-01   2.2762934e-01   1.0343433e-01
   4.7100000e+02   9.6987212e-02   1.0421040e-01   2.2634996e-01   1.0273204e-01
   4.7200000e+02   9.6348732e-02   1.0354462e-01   2.2527634e-01   1.0207029e-01
   4.7300000e+02   9.5677205e-02   1.0283778e-01   2.2412457e-01   1.0136881e-01
   4.7400000e+02   9.5109677e-02   1.0221622e-01   2.2300390e-01   1.0076184e-01
   4.7500000e+02   9.4563932e-02   1.0162882e-01   2.2193598e-01   1.0018006e-01
   4.7600000e+02   9.4072605e-02   1.0107902e-01   2.2085074e-01   9.9646080e-02
   4.7700000e+02   9.3399177e-02   1.0036881e-01   2.1968297e-01   9.8944918e-02
   4.7800000e+02   9.2819935e-02   9.9748644e-02   2.1860008e-01   9.8328757e-02
   4.7900000e+02   9.2270115e-02   9.9172765e-02   2.1752711e-01   9.7752768e-02
   4.8000000e+02   9.1689380e-02   9.8546460e-02   2.1640674e-01   9.7137839e-02
   4.8100000e+02   9.0997900e-02   9.7814710e-02   2.1525446e-01   9.6418091e-02
   4.8200000e+02   9.0391191e-02   9.7171054e-02   2.1421358e-01   9.5782150e-02
   4.8300000e+02   8.9834902e-02   9.6575918e-02   2.1316244e-01   9.5192712e-02
   4.8400000e+02   8.9292048e-02   9.5988224e-02   2.1208714e-01   9.4615120e-02
   4.8500000e+02   8.8664797e-02   9.5333047e-02   2.1095289e-01   9.3957397e-02
   4.8600000e+02   8.8052514e-02   9.4682418e-02   2.0985040e-01   9.3313080e-02
   4.8700000e+02   8.7513151e-02   9.4089142e-02   2.0881259e-01   9.2738062e-02
   4.8800000e+02   8.6941904e-02   9.3477013e-02   2.0770288e-01   9.2134355e-02
   4.8900000e+02   8.6400211e-02   9.2896616e-02   2.0668725e-01   9.1562937e-02
   4.9000000e+02   8.5860108e-02   9.2316142e-02   2.0564549e-01   9.0991375e-02
   4.9100000e+02   8.5330815e-02   9.1736054e-02   2.0464835e-01   9.0428143e-02
   4.9200000e+02   8.4722847e-02   9.1091027e-02   2.0350552e-01   8.9786736e-02
   4.9300000e+02   8.4262823e-02   9.0597739e-02   2.0258372e-01   8.9301537e-02
   4.9400000e+02   8.3861228e-02   9.0143098e-02   2.0158119e-01   8.8853696e-02
   4.9500000e+02   8.3395322e-02   8.9636490e-02   2.0058092e-01   8.8354515e-02
   4.9600000e+02   8.2872342e-02   8.9075682e-02   1.9958904e-01   8.7802561e-02
   4.9700000e+02   8.2299883e-02   8.8450946e-02   1.9851945e-01   8.7195435e-02
   4.9800000e+02   8.1780657e-02   8.7902402e-02   1.9758682e-01   8.6653760e-02
   4.9900000e+02   8.1387163e-02   8.7467636e-02   1.9665009e-01   8.6223492e-02
   5.0000000e+02   8.0896688e-02   8.6939467e-02   1.9570915e-01   8.5700650e-02
   5.0100000e+02   8.0485553e-02   8.6496589e-02   1.9482318e-01   8.5261819e-02
   5.0200000e+02   7.9929060e-02   8.5903029e-02   1.9382186e-01   8.4681942e-02
   5.0300000e+02   7.9447776e-02   8.5377756e-02   1.9283165e-01   8.4169888e-02
   5.0400000e+02   7.8953859e-02   8.4852188e-02   1.9182356e-01   8.3649069e-02
   5.0500000e+02   7.8361466e-02   8.4223150e-02   1.9076444e-01   8.3026727e-02
   5.0600000e+02   7.7949532e-02   8.3781614e-02   1.8994924e-01   8.2591023e-02
   5.0700000e+02   7.7467677e-02   8.3274143e-02   1.8904170e-01   8.2082874e-02
   5.0800000e+02   7.6948603e-02   8.2716787e-02   1.8803020e-01   8.1527367e-02
   5.0900000e+02   7.6515513e-02   8.2242995e-02   1.8710193e-01   8.1065291e-02
   5.1000000e+02   7.6184374e-02   8.1865954e-02   1.8628138e-01   8.0702403e-02
   5.1100000e+02   7.5774309e-02   8.1411898e-02   1.8536303e-01   8.0259546e-02
   5.1200000e+02   7.5234220e-02   8.0846720e-02   1.8437714e-01   7.9689084e-02
   5.1300000e+02   7.4917446e-02   8.0486177e-02   1.8356034e-01   7.9337696e-02
   5.1400000e+02   7.4540951e-02   8.0073097e-02   1.8268350e-01   7.8930482e-02
   5.1500000e+02   7.4158064e-02   7.9649172e-02   1.8186344e-01   7.8516521e-02
   5.1600000e+02   7.3723730e-02   7.9178000e-02   1.8095903e-01   7.8056350e-02
   5.1700000e+02   7.3344080e-02   7.8747607e-02   1.8003919e-01   7.7634393e-02
   5.1800000e+02   7.2904655e-02   7.8270953e-02   1.7913195e-01   7.7165166e-02
   5.1900000e+02   7.2435963e-02   7.7777158e-02   1.7817567e-01   7.6673092e-02
   5.2000000e+02   7.2051256e-02   7.7367461e-02   1.7731752e-01   7.6265866e-02
   5.2100000e+02   7.1664756e-02   7.6947189e-02   1.7646264e-01   7.5855349e-02
   5.2200000e+02   7.1218266e-02   7.6461194e-02   1.7550262e-01   7.5378330e-02
   5.2300000e+02   7.0860161e-02   7.6051065e-02   1.7462023e-01   7.4981270e-02
   5.2400000e+02   7.0346747e-02   7.5504034e-02   1.7368785e-01   7.4438661e-02
   5.2500000e+02   6.9940574e-02   7.5059442e-02   1.7285983e-01   7.4006952e-02
   5.2600000e+02   6.9455512e-02   7.4553012e-02   1.7199855e-01   7.3506656e-02
   5.2700000e+02   6.9064903e-02   7.4131231e-02   1.7119067e-01   7.3092851e-02
   5.2800000e+02   6.8688540e-02   7.3722455e-02   1.7037148e-01   7.2691472e-02
   5.2900000e+02   6.8412518e-02   7.3402254e-02   1.6958958e-01   7.2381304e-02
   5.3000000e+02   6.7876349e-02   7.2837177e-02   1.6868139e-01   7.1823457e-02
   5.3100000e+02   6.7560123e-02   7.2473526e-02   1.6791154e-01   7.1476418e-02
   5.3200000e+02   6.7160559e-02   7.2034100e-02   1.6704518e-01   7.1042925e-02
   5.3300000e+02   6.6858537e-02   7.1698134e-02   1.6633419e-01   7.0715670e-02
   5.3400000e+02   6.6342848e-02   7.1157585e-02   1.6546158e-01   7.0176707e-02
   5.3500000e+02   6.5868970e-02   7.0650739e-02   1.6455525e-01   6.9674044e-02
   5.3600000e+02   6.5497230e-02   7.0256725e-02   1.6377353e-01   6.9282283e-02
   5.3700000e+02   6.5189452e-02   6.9914086e-02   1.6303142e-01   6.8948057e-02
   5.3800000e+02   6.4897442e-02   6.9583712e-02   1.6215490e-01   6.8623262e-02
   5.3900000e+02   6.4612852e-02   6.9250739e-02   1.6134588e-01   6.8301323e-02
   5.4000000e+02   6.4171492e-02   6.8783541e-02   1.6047934e-01   6.7839050e-02
   5.4100000e+02   6.3819339e-02   6.8400400e-02   1.5963874e-01   6.7458599e-02
   5.4200000e+02   6.3515802e-02   6.8067028e-02   1.5887587e-01   6.7131495e-02
   5.4300000e+02   6.2981132e-02   6.7497656e-02   1.5796431e-01   6.6573851e-02
   5.4400000e+02   6.2671375e-02   6.7170692e-02   1.5722153e-01   6.6250407e-02
   5.4500000e+02   6.2333246e-02   6.6801279e-02   1.5644856e-01   6.5886484e-02
   5.4600000e+02   6.2035067e-02   6.6476678e-02   1.5569412e-01   6.5569950e-02
   5.4700000e+02   6.1622699e-02   6.6031470e-02   1.5491424e-01   6.5138402e-02
   5.4800000e+02   6.1248935e-02   6.5627025e-02   1.5408032e-01   6.4732994e-02
   5.4900000e+02   6.0934844e-02   6.5263558e-02   1.5330590e-01   6.4381954e-02
   5.5000000e+02   6.0654693e-02   6.4956520e-02   1.5252667e-01   6.4074347e-02
   5.5100000e+02   6.0181360e-02   6.4456440e-02   1.5174245e-01   6.3581761e-02
   5.5200000e+02   5.9797158e-02   6.4047318e-02   1.5096819e-01   6.3175963e-02
   5.5300000e+02   5.9539123e-02   6.3754648e-02   1.5021635e-01   6.2889352e-02
   5.5400000e+02   5.9309111e-02   6.3488126e-02   1.4953213e-01   6.2633542e-02
   5.5500000e+02   5.9038527e-02   6.3192686e-02   1.4888156e-01   6.2349174e-02
   5.5600000e+02   5.8714042e-02   6.2847991e-02   1.4810263e-01   6.2007191e-02
   5.5700000e+02   5.8408691e-02   6.2516937e-02   1.4735655e-01   6.1679979e-02
   5.5800000e+02   5.8093927e-02   6.2166413e-02   1.4662802e-01   6.1339631e-02
   5.5900000e+02   5.7788078e-02   6.1839909e-02   1.4586157e-01   6.1011785e-02
   5.6000000e+02   5.7387360e-02   6.1411059e-02   1.4508785e-01   6.0584047e-02
   5.6100000e+02   5.7110612e-02   6.1108828e-02   1.4437034e-01   6.0285925e-02
   5.6200000e+02   5.6738203e-02   6.0710586e-02   1.4364437e-01   5.9893798e-02
   5.6300000e+02   5.6424717e-02   6.0364947e-02   1.4289756e-01   5.9550678e-02
   5.6400000e+02   5.6096933e-02   5.9998450e-02   1.4210177e-01   5.9191384e-02
   5.6500000e+02   5.5803143e-02   5.9679798e-02   1.4139042e-01   5.8881298e-02
   5.6600000e+02   5.5439545e-02   5.9292385e-02   1.4065041e-01   5.8499318e-02
   5.6700000e+02   5.5086634e-02   5.8914425e-02   1.3998502e-01   5.8126419e-02
   5.6800000e+02   5.4781337e-02   5.8587695e-02   1.3927064e-01   5.7805592e-02
   5.6900000e+02   5.4562449e-02   5.8340608e-02   1.3861540e-01   5.7560626e-02
   5.7000000e+02   5.4260247e-02   5.8010007e-02   1.3791447e-01   5.7234875e-02
   5.7100000e+02   5.3872685e-02   5.7597388e-02   1.3717193e-01   5.6825178e-02
   5.7200000e+02   5.3687738e-02   5.7371397e-02   1.3653101e-01   5.6605952e-02
   5.7300000e+02   5.3464532e-02   5.7112599e-02   1.3588210e-01   5.6359041e-02
   5.7400000e+02   5.3226585e-02   5.6846036e-02   1.3524353e-01   5.6101782e-02
   5.7500000e+02   5.2978594e-02   5.6567815e-02   1.3458156e-01   5.5828140e-02
   5.7600000e+02   5.2736151e-02   5.6288642e-02   1.3393333e-01   5.5555848e-02
   5.7700000e+02   5.2370932e-02   5.5908941e-02   1.3320472e-01   5.5177965e-02
   5.7800000e+02   5.2094637e-02   5.5609234e-02   1.3248798e-01   5.4879664e-02
   5.7900000e+02   5.1900738e-02   5.5382760e-02   1.3186559e-01   5.4655398e-02
   5.8000000e+02   5.1716540e-02   5.5166035e-02   1.3123486e-01   5.4447253e-02
   5.8100000e+02   5.1448598e-02   5.4867032e-02   1.3059137e-01   5.4154816e-02
   5.8200000e+02   5.1261569e-02   5.4647933e-02   1.3001014e-01   5.3944865e-02
   5.8300000e+02   5.0972527e-02   5.4332539e-02   1.2934577e-01   5.3639191e-02
   5.8400000e+02   5.0744200e-02   5.4084012e-02   1.2873197e-01   5.3390966e-02
   5.8500000e+02   5.0442029e-02   5.3739742e-02   1.2798698e-01   5.3058172e-02
   5.8600000e+02   5.0156248e-02   5.3416500e-02   1.2729022e-01   5.2750255e-02
   5.8700000e+02   4.9938532e-02   5.3173803e-02   1.2674384e-01   5.2513444e-02
   5.8800000e+02   4.9775953e-02   5.2991315e-02   1.2616636e-01   5.2338002e-02
   5.8900000e+02   4.9522131e-02   5.2710808e-02   1.2552668e-01   5.2059375e-02
   5.9000000e+02   4.9396544e-02   5.2554256e-02   1.2494891e-01   5.1907948e-02
   5.9100000e+02   4.9118924e-02   5.2248909e-02   1.2426290e-01   5.1610452e-02
   5.9200000e+02   4.8789947e-02   5.1893221e-02   1.2361694e-01   5.1258986e-02
   5.9300000e+02   4.8466337e-02   5.1556992e-02   1.2302301e-01   5.0923089e-02
   5.9400000e+02   4.8192172e-02   5.1256233e-02   1.2235533e-01   5.0625635e-02
   5.9500000e+02   4.7911385e-02   5.0952872e-02   1.2170529e-01   5.0325331e-02
   5.9600000e+02   4.7606649e-02   5.0621487e-02   1.2102804e-01   4.9995788e-02
   5.9700000e+02   4.7396954e-02   5.0386223e-02   1.2045119e-01   4.9763168e-02
   5.9800000e+02   4.7049148e-02   5.0023829e-02   1.1975637e-01   4.9407641e-02
   5.9900000e+02   4.6926687e-02   4.9880218e-02   1.1923429e-01   4.9268807e-02
   6.0000000e+02   4.6844157e-02   4.9767942e-02   1.1874106e-01   4.9165480e-02
   6.0100000e+02   4.6650550e-02   4.9547101e-02   1.1818675e-01   4.8951222e-02
   6.0200000e+02   4.6423480e-02   4.9303764e-02   1.1763946e-01   4.8715906e-02
   6.0300000e+02   4.6249854e-02   4.9097369e-02   1.1708863e-01   4.8517559e-02
   6.0400000e+02   4.6088881e-02   4.8923719e-02   1.1654412e-01   4.8342536e-02
   6.0500000e+02   4.6038698e-02   4.8829976e-02   1.1604358e-01   4.8257461e-02
   6.0600000e+02   4.5772621e-02   4.8551626e-02   1.1546504e-01   4.7983281e-02
   6.0700000e+02   4.5631080e-02   4.8378988e-02   1.1491444e-01   4.7816461e-02
   6.0800000e+02   4.5463594e-02   4.8182705e-02   1.1437568e-01   4.7628563e-02
   6.0900000e+02   4.5212357e-02   4.7916345e-02   1.1385405e-01   4.7365498e-02
   6.1000000e+02   4.5112446e-02   4.7782943e-02   1.1335219e-01   4.7240522e-02
   6.1100000e+02   4.4874121e-02   4.7530632e-02   1.1276988e-01   4.6986396e-02
   6.1200000e+02   4.4723771e-02   4.7371920e-02   1.1225058e-01   4.6824599e-02
   6.1300000e+02   4.4670684e-02   4.7290063e-02   1.1178684e-01   4.6751031e-02
   6.1400000e+02   4.4546715e-02   4.7124603e-02   1.1127347e-01   4.6598208e-02
   6.1500000e+02   4.4311966e-02   4.6874617e-02   1.1070872e-01   4.6355596e-02
   6.1600000e+02   4.4224148e-02   4.6767484e-02   1.1024685e-01   4.6249893e-02
   6.1700000e+02   4.4133217e-02   4.6644081e-02   1.0974004e-01   4.6128932e-02
   6.1800000e+02   4.3853146e-02   4.6360779e-02   1.0923092e-01   4.5844411e-02
   6.1900000e+02   4.3678139e-02   4.6167138e-02   1.0870381e-01   4.5652209e-02
   6.2000000e+02   4.3456612e-02   4.5922475e-02   1.0817395e-01   4.5414410e-02
   6.2100000e+02   4.3253263e-02   4.5700790e-02   1.0765875e-01   4.5198395e-02
   6.2200000e+02   4.3307630e-02   4.5723142e-02   1.0725072e-01   4.5226887e-02
   6.2300000e+02   4.3044014e-02   4.5451943e-02   1.0668386e-01   4.4958375e-02
   6.2400000e+02   4.2936048e-02   4.5310819e-02   1.0622086e-01   4.4821671e-02
   6.2500000e+02   4.2843289e-02   4.5185531e-02   1.0571537e-01   4.4703617e-02
   6.2600000e+02   4.2494074e-02   4.4819364e-02   1.0515159e-01   4.4346386e-02
   6.2700000e+02   4.2325772e-02   4.4624872e-02   1.0464440e-01   4.4159997e-02
   6.2800000e+02   4.2136433e-02   4.4418849e-02   1.0416237e-01   4.3951328e-02
   6.2900000e+02   4.2026416e-02   4.4283196e-02   1.0364985e-01   4.3821295e-02
   6.3000000e+02   4.1910269e-02   4.4146688e-02   1.0322342e-01   4.3695575e-02
   6.3100000e+02   4.1579274e-02   4.3799278e-02   1.0265084e-01   4.3361099e-02
   6.3200000e+02   4.1556392e-02   4.3761093e-02   1.0220935e-01   4.3318648e-02
   6.3300000e+02   4.1420476e-02   4.3597443e-02   1.0172408e-01   4.3158286e-02
   6.3400000e+02   4.1283150e-02   4.3438161e-02   1.0120411e-01   4.2998190e-02
   6.3500000e+02   4.1102555e-02   4.3229833e-02   1.0068581e-01   4.2798596e-02
   6.3600000e+02   4.0922154e-02   4.3023684e-02   1.0022404e-01   4.2598901e-02
   6.3700000e+02   4.0696436e-02   4.2785867e-02   9.9737841e-02   4.2368180e-02
   6.3800000e+02   4.0548413e-02   4.2626520e-02   9.9261684e-02   4.2210221e-02
   6.3900000e+02   4.0472471e-02   4.2527155e-02   9.8852098e-02   4.2116854e-02
   6.4000000e+02   4.0276668e-02   4.2307973e-02   9.8366113e-02   4.1895649e-02
   6.4100000e+02   4.0229026e-02   4.2229037e-02   9.7958000e-02   4.1823585e-02
   6.4200000e+02   4.0022407e-02   4.1989241e-02   9.7477307e-02   4.1593063e-02
   6.4300000e+02   3.9858053e-02   4.1813053e-02   9.7027377e-02   4.1413758e-02
   6.4400000e+02   3.9655634e-02   4.1603337e-02   9.6569635e-02   4.1205554e-02
   6.4500000e+02   3.9580054e-02   4.1512853e-02   9.6168660e-02   4.1116445e-02
   6.4600000e+02   3.9543149e-02   4.1453540e-02   9.5791229e-02   4.1059301e-02
   6.4700000e+02   3.9334502e-02   4.1231157e-02   9.5296087e-02   4.0843401e-02
   6.4800000e+02   3.9228966e-02   4.1101220e-02   9.4902107e-02   4.0723440e-02
   6.4900000e+02   3.9045475e-02   4.0897808e-02   9.4420766e-02   4.0519595e-02
   6.5000000e+02   3.8905402e-02   4.0749689e-02   9.3958691e-02   4.0374014e-02
   6.5100000e+02   3.8766270e-02   4.0592974e-02   9.3539142e-02   4.0223311e-02
   6.5200000e+02   3.8531998e-02   4.0343100e-02   9.3031498e-02   3.9982262e-02
   6.5300000e+02   3.8383030e-02   4.0183454e-02   9.2600196e-02   3.9820554e-02
   6.5400000e+02   3.8311198e-02   4.0090520e-02   9.2203004e-02   3.9731149e-02
   6.5500000e+02   3.8243277e-02   4.0008084e-02   9.1814030e-02   3.9650331e-02
   6.5600000e+02   3.8132227e-02   3.9881143e-02   9.1444525e-02   3.9524631e-02
   6.5700000e+02   3.8033884e-02   3.9760573e-02   9.1027470e-02   3.9408871e-02
   6.5800000e+02   3.7919961e-02   3.9630479e-02   9.0594054e-02   3.9276525e-02
   6.5900000e+02   3.7905063e-02   3.9588247e-02   9.0197664e-02   3.9243813e-02
   6.6000000e+02   3.7795040e-02   3.9461025e-02   8.9747381e-02   3.9118092e-02
   6.6100000e+02   3.7683184e-02   3.9330700e-02   8.9376631e-02   3.8991635e-02
   6.6200000e+02   3.7587644e-02   3.9223933e-02   8.8937579e-02   3.8883100e-02
   6.6300000e+02   3.7460385e-02   3.9092178e-02   8.8529666e-02   3.8748418e-02
   6.6400000e+02   3.7258610e-02   3.8870529e-02   8.8112023e-02   3.8528747e-02
   6.6500000e+02   3.7039921e-02   3.8634283e-02   8.7640560e-02   3.8298204e-02
   6.6600000e+02   3.6925834e-02   3.8489689e-02   8.7230961e-02   3.8163379e-02
   6.6700000e+02   3.6896176e-02   3.8435308e-02   8.6867696e-02   3.8113824e-02
   6.6800000e+02   3.6734979e-02   3.8268447e-02   8.6435782e-02   3.7952095e-02
   6.6900000e+02   3.6757404e-02   3.8271483e-02   8.6109479e-02   3.7960720e-02
   6.7000000e+02   3.6653063e-02   3.8150702e-02   8.5742225e-02   3.7840120e-02
   6.7100000e+02   3.6617913e-02   3.8096573e-02   8.5386777e-02   3.7788151e-02
   6.7200000e+02   3.6448911e-02   3.7922408e-02   8.5006108e-02   3.7615980e-02
   6.7300000e+02   3.6367188e-02   3.7827270e-02   8.4683623e-02   3.7528026e-02
   6.7400000e+02   3.6326468e-02   3.7782311e-02   8.4324833e-02   3.7481943e-02
   6.7500000e+02   3.6101178e-02   3.7553949e-02   8.3903316e-02   3.7253836e-02
   6.7600000e+02   3.6008662e-02   3.7446154e-02   8.3517933e-02   3.7148628e-02
   6.7700000e+02   3.5967537e-02   3.7381856e-02   8.3150870e-02   3.7084611e-02
   6.7800000e+02   3.5742369e-02   3.7137085e-02   8.2740662e-02   3.6841950e-02
   6.7900000e+02   3.5767911e-02   3.7138309e-02   8.2417252e-02   3.6846580e-02
   6.8000000e+02   3.5676962e-02   3.7028701e-02   8.2025586e-02   3.6735572e-02
   6.8100000e+02   3.5650330e-02   3.6993006e-02   8.1697003e-02   3.6700959e-02
   6.8200000e+02   3.5567355e-02   3.6884587e-02   8.1330027e-02   3.6600759e-02
   6.8300000e+02   3.5582292e-02   3.6871113e-02   8.1006491e-02   3.6595603e-02
   6.8400000e+02   3.5383049e-02   3.6675607e-02   8.0597952e-02   3.6395743e-02
   6.8500000e+02   3.5235267e-02   3.6507562e-02   8.0208658e-02   3.6235484e-02
   6.8600000e+02   3.5135821e-02   3.6390263e-02   7.9830803e-02   3.6119668e-02
   6.8700000e+02   3.5120544e-02   3.6359779e-02   7.9533987e-02   3.6090597e-02
   6.8800000e+02   3.5101370e-02   3.6332156e-02   7.9194414e-02   3.6061223e-02
   6.8900000e+02   3.5055755e-02   3.6276516e-02   7.8893471e-02   3.6006034e-02
   6.9000000e+02   3.5013387e-02   3.6198529e-02   7.8520299e-02   3.5936991e-02
   6.9100000e+02   3.4933236e-02   3.6120781e-02   7.8182567e-02   3.5849473e-02
   6.9200000e+02   3.4981530e-02   3.6157880e-02   7.7904131e-02   3.5889268e-02
   6.9300000e+02   3.4904955e-02   3.6065229e-02   7.7543814e-02   3.5797616e-02
   6.9400000e+02   3.4900633e-02   3.6051622e-02   7.7257008e-02   3.5784700e-02
   6.9500000e+02   3.4886781e-02   3.6020958e-02   7.6935224e-02   3.5758606e-02
   6.9600000e+02   3.4683542e-02   3.5811107e-02   7.6553949e-02   3.5555304e-02
   6.9700000e+02   3.4503360e-02   3.5628675e-02   7.6160678e-02   3.5373935e-02
   6.9800000e+02   3.4481014e-02   3.5594212e-02   7.5879457e-02   3.5341439e-02
   6.9900000e+02   3.4460161e-02   3.5554711e-02   7.5599556e-02   3.5306772e-02
   7.0000000e+02   3.4349352e-02   3.5439649e-02   7.5216960e-02   3.5193607e-02
   7.0100000e+02   3.4197334e-02   3.5281658e-02   7.4887121e-02   3.5037766e-02
   7.0200000e+02   3.4188114e-02   3.5251372e-02   7.4542102e-02   3.5015521e-02
   7.0300000e+02   3.4208518e-02   3.5240628e-02   7.4291151e-02   3.5013430e-02
   7.0400000e+02   3.4058175e-02   3.5088758e-02   7.3974269e-02   3.4860834e-02
   7.0500000e+02   3.3836244e-02   3.4875361e-02   7.3588394e-02   3.4642549e-02
   7.0600000e+02   3.3930142e-02   3.4941906e-02   7.3308723e-02   3.4715289e-02
   7.0700000e+02   3.3831517e-02   3.4823986e-02   7.2951689e-02   3.4606804e-02
   7.0800000e+02   3.3670207e-02   3.4650422e-02   7.2546206e-02   3.4433994e-02
   7.0900000e+02   3.3648604e-02   3.4611775e-02   7.2222669e-02   3.4401283e-02
   7.1000000e+02   3.3605837e-02   3.4559548e-02   7.1932200e-02   3.4351589e-02
   7.1100000e+02   3.3431936e-02   3.4371233e-02   7.1572159e-02   3.4166064e-02
   7.1200000e+02   3.3274006e-02   3.4212237e-02   7.1210036e-02   3.4003324e-02
   7.1300000e+02   3.3193963e-02   3.4118297e-02   7.0875048e-02   3.3908942e-02
   7.1400000e+02   3.3035368e-02   3.3944091e-02   7.0572087e-02   3.3738550e-02
   7.1500000e+02   3.3049119e-02   3.3941402e-02   7.0343686e-02   3.3739869e-02
   7.1600000e+02   3.2881528e-02   3.3774685e-02   6.9953781e-02   3.3568876e-02
   7.1700000e+02   3.2734512e-02   3.3605466e-02   6.9625420e-02   3.3406878e-02
   7.1800000e+02   3.2548820e-02   3.3418774e-02   6.9286274e-02   3.3213189e-02
   7.1900000e+02   3.2463908e-02   3.3313020e-02   6.8962922e-02   3.3111989e-02
   7.2000000e+02   3.2452670e-02   3.3288207e-02   6.8646394e-02   3.3086749e-02
   7.2100000e+02   3.2389534e-02   3.3220914e-02   6.8377894e-02   3.3024565e-02
   7.2200000e+02   3.2428672e-02   3.3238329e-02   6.8105755e-02   3.3050419e-02
   7.2300000e+02   3.2406004e-02   3.3205563e-02   6.7796314e-02   3.3015249e-02
   7.2400000e+02   3.2323084e-02   3.3126590e-02   6.7496420e-02   3.2928390e-02
   7.2500000e+02   3.2133158e-02   3.2941375e-02   6.7192679e-02   3.2748057e-02
   7.2600000e+02   3.1998849e-02   3.2790294e-02   6.6801842e-02   3.2598666e-02
   7.2700000e+02   3.1819365e-02   3.2610097e-02   6.6444229e-02   3.2415670e-02
   7.2800000e+02   3.1746373e-02   3.2508045e-02   6.6119611e-02   3.2327842e-02
   7.2900000e+02   3.1802192e-02   3.2555817e-02   6.5898206e-02   3.2377009e-02
   7.3000000e+02   3.1720250e-02   3.2459611e-02   6.5657633e-02   3.2284609e-02
   7.3100000e+02   3.1717982e-02   3.2435362e-02   6.5390106e-02   3.2266691e-02
   7.3200000e+02   3.1675259e-02   3.2387016e-02   6.5152816e-02   3.2223910e-02
   7.3300000e+02   3.1685861e-02   3.2382983e-02   6.4874321e-02   3.2221035e-02
   7.3400000e+02   3.1593653e-02   3.2284242e-02   6.4575453e-02   3.2123798e-02
   7.3500000e+02   3.1496126e-02   3.2180975e-02   6.4266754e-02   3.2021475e-02
   7.3600000e+02   3.1653004e-02   3.2308928e-02   6.4086976e-02   3.2156544e-02
   7.3700000e+02   3.1626234e-02   3.2277590e-02   6.3824552e-02   3.2130399e-02
   7.3800000e+02   3.1463102e-02   3.2111003e-02   6.3516129e-02   3.1961743e-02
   7.3900000e+02   3.1403953e-02   3.2034614e-02   6.3316185e-02   3.1887887e-02
   7.4000000e+02   3.1352929e-02   3.1959653e-02   6.3045076e-02   3.1818806e-02
   7.4100000e+02   3.1138546e-02   3.1747278e-02   6.2689211e-02   3.1607180e-02
   7.4200000e+02   3.0946711e-02   3.1545910e-02   6.2381441e-02   3.1410530e-02
   7.4300000e+02   3.0915825e-02   3.1507205e-02   6.2080499e-02   3.1373135e-02
   7.4400000e+02   3.0844378e-02   3.1433468e-02   6.1807675e-02   3.1299120e-02
   7.4500000e+02   3.0870158e-02   3.1448280e-02   6.1599013e-02   3.1323495e-02
   7.4600000e+02   3.0752803e-02   3.1327707e-02   6.1321078e-02   3.1209666e-02
   7.4700000e+02   3.0826420e-02   3.1394414e-02   6.1075208e-02   3.1272096e-02
   7.4800000e+02   3.0799437e-02   3.1360809e-02   6.0868068e-02   3.1238525e-02
   7.4900000e+02   3.0840548e-02   3.1388650e-02   6.0651257e-02   3.1268468e-02
   7.5000000e+02   3.0769549e-02   3.1305798e-02   6.0359374e-02   3.1187641e-02
   7.5100000e+02   3.0769117e-02   3.1289318e-02   6.0123424e-02   3.1172210e-02
   7.5200000e+02   3.0799967e-02   3.1313322e-02   5.9917804e-02   3.1197335e-02
   7.5300000e+02   3.0727034e-02   3.1232891e-02   5.9621316e-02   3.1116264e-02
   7.5400000e+02   3.0732760e-02   3.1232007e-02   5.9409474e-02   3.1115177e-02
   7.5500000e+02   3.0665444e-02   3.1164922e-02   5.9150406e-02   3.1047822e-02
   7.5600000e+02   3.0629000e-02   3.1122364e-02   5.8919023e-02   3.1006402e-02
   7.5700000e+02   3.0559385e-02   3.1046586e-02   5.8712876e-02   3.0928430e-02
   7.5800000e+02   3.0535368e-02   3.1017900e-02   5.8475701e-02   3.0899881e-02
   7.5900000e+02   3.0312122e-02   3.0801628e-02   5.8222381e-02   3.0687315e-02
   7.6000000e+02   3.0091002e-02   3.0586139e-02   5.7927683e-02   3.0469763e-02
   7.6100000e+02   3.0051505e-02   3.0552156e-02   5.7737978e-02   3.0432821e-02
   7.6200000e+02   3.0108048e-02   3.0596188e-02   5.7575254e-02   3.0480743e-02
   7.6300000e+02   3.0165214e-02   3.0646959e-02   5.7383124e-02   3.0530407e-02
   7.6400000e+02   3.0098809e-02   3.0571524e-02   5.7163844e-02   3.0458658e-02
   7.6500000e+02   3.0005533e-02   3.0474353e-02   5.6930758e-02   3.0367331e-02
   7.6600000e+02   2.9864605e-02   3.0328336e-02   5.6679697e-02   3.0217627e-02
   7.6700000e+02   2.9834189e-02   3.0292789e-02   5.6481804e-02   3.0188701e-02
   7.6800000e+02   2.9779632e-02   3.0223781e-02   5.6240133e-02   3.0128333e-02
   7.6900000e+02   2.9962897e-02   3.0384201e-02   5.6080626e-02   3.0294175e-02
   7.7000000e+02   2.9848346e-02   3.0261538e-02   5.5816008e-02   3.0168202e-02
   7.7100000e+02   2.9809243e-02   3.0229808e-02   5.5583900e-02   3.0126222e-02
   7.7200000e+02   2.9791033e-02   3.0200724e-02   5.5368693e-02   3.0102433e-02
   7.7300000e+02   2.9829662e-02   3.0232214e-02   5.5215156e-02   3.0133464e-02
   7.7400000e+02   2.9701708e-02   3.0097305e-02   5.4941016e-02   3.0004571e-02
   7.7500000e+02   2.9643505e-02   3.0033691e-02   5.4753808e-02   2.9937945e-02
   7.7600000e+02   2.9629989e-02   3.0024080e-02   5.4526097e-02   2.9924485e-02
   7.7700000e+02   2.9559880e-02   2.9943571e-02   5.4310964e-02   2.9850562e-02
   7.7800000e+02   2.9548460e-02   2.9932653e-02   5.4142102e-02   2.9833586e-02
   7.7900000e+02   2.9558383e-02   2.9930295e-02   5.3974304e-02   2.9836657e-02
   7.8000000e+02   2.9604481e-02   2.9965151e-02   5.3841271e-02   2.9879048e-02
   7.8100000e+02   2.9589070e-02   2.9944492e-02   5.3612032e-02   2.9861636e-02
   7.8200000e+02   2.9640577e-02   2.9975368e-02   5.3437328e-02   2.9894762e-02
   7.8300000e+02   2.9507447e-02   2.9847742e-02   5.3163558e-02   2.9763299e-02
   7.8400000e+02   2.9420303e-02   2.9753463e-02   5.2886127e-02   2.9670857e-02
   7.8500000e+02   2.9354652e-02   2.9686046e-02   5.2621736e-02   2.9601434e-02
   7.8600000e+02   2.9402801e-02   2.9733238e-02   5.2483110e-02   2.9648057e-02
   7.8700000e+02   2.9316947e-02   2.9650138e-02   5.2248700e-02   2.9559482e-02
   7.8800000e+02   2.9256197e-02   2.9577904e-02   5.2035012e-02   2.9493960e-02
   7.8900000e+02   2.9362201e-02   2.9681416e-02   5.1918646e-02   2.9592292e-02
   7.9000000e+02   2.9163881e-02   2.9492450e-02   5.1652133e-02   2.9393357e-02
   7.9100000e+02   2.9264404e-02   2.9582407e-02   5.1526679e-02   2.9485192e-02
   7.9200000e+02   2.9305170e-02   2.9605538e-02   5.1391612e-02   2.9514919e-02
   7.9300000e+02   2.9342763e-02   2.9621519e-02   5.1251314e-02   2.9534569e-02
   7.9400000e+02   2.9365632e-02   2.9637990e-02   5.1124349e-02   2.9554575e-02
   7.9500000e+02   2.9340131e-02   2.9614154e-02   5.0910490e-02   2.9532275e-02
   7.9600000e+02   2.9254352e-02   2.9523518e-02   5.0685919e-02   2.9443422e-02
   7.9700000e+02   2.9327793e-02   2.9562972e-02   5.0522821e-02   2.9497256e-02
   7.9800000e+02   2.9301940e-02   2.9536725e-02   5.0301014e-02   2.9465125e-02
   7.9900000e+02   2.9203415e-02   2.9436478e-02   5.0069575e-02   2.9368298e-02
   8.0000000e+02   2.9234189e-02   2.9473346e-02   4.9939720e-02   2.9407005e-02
   8.0100000e+02   2.8989794e-02   2.9223127e-02   4.9666921e-02   2.9159301e-02
   8.0200000e+02   2.9013922e-02   2.9244794e-02   4.9482977e-02   2.9181293e-02
   8.0300000e+02   2.9007492e-02   2.9235382e-02   4.9275192e-02   2.9173289e-02
   8.0400000e+02   2.8883395e-02   2.9104005e-02   4.9051850e-02   2.9045478e-02
   8.0500000e+02   2.8863711e-02   2.9079021e-02   4.8858539e-02   2.9016740e-02
   8.0600000e+02   2.8784991e-02   2.9006364e-02   4.8656164e-02   2.8939670e-02
   8.0700000e+02   2.8750698e-02   2.8977365e-02   4.8496878e-02   2.8904610e-02
   8.0800000e+02   2.8727090e-02   2.8952209e-02   4.8358227e-02   2.8875579e-02
   8.0900000e+02   2.8765756e-02   2.8984567e-02   4.8261568e-02   2.8917989e-02
   8.1000000e+02   2.8610109e-02   2.8838595e-02   4.8008540e-02   2.8768267e-02
   8.1100000e+02   2.8742848e-02   2.8967297e-02   4.7924678e-02   2.8899666e-02
   8.1200000e+02   2.8594911e-02   2.8822444e-02   4.7702244e-02   2.8753687e-02
   8.1300000e+02   2.8598612e-02   2.8797361e-02   4.7634579e-02   2.8744183e-02
   8.1400000e+02   2.8571304e-02   2.8760523e-02   4.7481143e-02   2.8709279e-02
   8.1500000e+02   2.8584892e-02   2.8768007e-02   4.7285281e-02   2.8719377e-02
   8.1600000e+02   2.8436543e-02   2.8619374e-02   4.7073110e-02   2.8569708e-02
   8.1700000e+02   2.8473036e-02   2.8638450e-02   4.6955699e-02   2.8596028e-02
   8.1800000e+02   2.8332550e-02   2.8500329e-02   4.6755073e-02   2.8458600e-02
   8.1900000e+02   2.8311847e-02   2.8485473e-02   4.6539205e-02   2.8438254e-02
   8.2000000e+02   2.8323267e-02   2.8496037e-02   4.6417175e-02   2.8451655e-02
   8.2100000e+02   2.8298769e-02   2.8458563e-02   4.6269637e-02   2.8419246e-02
   8.2200000e+02   2.8197238e-02   2.8360374e-02   4.6099948e-02   2.8325467e-02
   8.2300000e+02   2.8226285e-02   2.8387402e-02   4.5979118e-02   2.8351466e-02
   8.2400000e+02   2.8293984e-02   2.8438929e-02   4.5857324e-02   2.8409830e-02
   8.2500000e+02   2.8421075e-02   2.8550872e-02   4.5773557e-02   2.8528003e-02
   8.2600000e+02   2.8435753e-02   2.8567130e-02   4.5656317e-02   2.8543937e-02
   8.2700000e+02   2.8487499e-02   2.8613148e-02   4.5567089e-02   2.8597344e-02
   8.2800000e+02   2.8261072e-02   2.8396332e-02   4.5343670e-02   2.8372711e-02
   8.2900000e+02   2.8229985e-02   2.8356122e-02   4.5188230e-02   2.8335757e-02
   8.3000000e+02   2.8183347e-02   2.8300550e-02   4.5025649e-02   2.8279382e-02
   8.3100000e+02   2.8224976e-02   2.8332243e-02   4.4916769e-02   2.8318327e-02
   8.3200000e+02   2.8222758e-02   2.8327820e-02   4.4769610e-02   2.8314779e-02
   8.3300000e+02   2.8155735e-02   2.8243523e-02   4.4595510e-02   2.8239073e-02
   8.3400000e+02   2.8226906e-02   2.8325509e-02   4.4483250e-02   2.8313592e-02
   8.3500000e+02   2.8008936e-02   2.8109672e-02   4.4234956e-02   2.8097283e-02
   8.3600000e+02   2.8083699e-02   2.8178731e-02   4.4135436e-02   2.8166491e-02
   8.3700000e+02   2.8089898e-02   2.8176820e-02   4.4018455e-02   2.8168745e-02
   8.3800000e+02   2.8012758e-02   2.8102318e-02   4.3883077e-02   2.8099612e-02
   8.3900000e+02   2.7974463e-02   2.8058469e-02   4.3768701e-02   2.8058039e-02
   8.4000000e+02   2.7959174e-02   2.8033157e-02   4.3626806e-02   2.8031272e-02
   8.4100000e+02   2.7947003e-02   2.8007469e-02   4.3528700e-02   2.8012778e-02
   8.4200000e+02   2.7951210e-02   2.8009249e-02   4.3415520e-02   2.8014579e-02
   8.4300000e+02   2.8118639e-02   2.8159442e-02   4.3372498e-02   2.8173141e-02
   8.4400000e+02   2.8078955e-02   2.8131978e-02   4.3192903e-02   2.8137119e-02
   8.4500000e+02   2.8056480e-02   2.8116753e-02   4.3061856e-02   2.8117115e-02
   8.4600000e+02   2.7908890e-02   2.7973009e-02   4.2821419e-02   2.7962759e-02
   8.4700000e+02   2.7827252e-02   2.7888245e-02   4.2660582e-02   2.7881496e-02
   8.4800000e+02   2.7855487e-02   2.7901008e-02   4.2545147e-02   2.7900291e-02
   8.4900000e+02   2.7784385e-02   2.7839310e-02   4.2387676e-02   2.7838208e-02
   8.5000000e+02   2.7646989e-02   2.7698107e-02   4.2195205e-02   2.7697277e-02
   8.5100000e+02   2.7664581e-02   2.7708965e-02   4.2103214e-02   2.7713605e-02
   8.5200000e+02   2.7717051e-02   2.7753915e-02   4.1985929e-02   2.7759992e-02
   8.5300000e+02   2.7807601e-02   2.7832220e-02   4.1911823e-02   2.7840575e-02
   8.5400000e+02   2.7735747e-02   2.7768699e-02   4.1742818e-02   2.7776013e-02
   8.5500000e+02   2.7757712e-02   2.7782063e-02   4.1629935e-02   2.7788772e-02
   8.5600000e+02   2.7602270e-02   2.7623587e-02   4.1425565e-02   2.7627988e-02
   8.5700000e+02   2.7530989e-02   2.7549667e-02   4.1269359e-02   2.7553557e-02
   8.5800000e+02   2.7619837e-02   2.7638902e-02   4.1260783e-02   2.7648208e-02
   8.5900000e+02   2.7476489e-02   2.7492344e-02   4.1129609e-02   2.7506540e-02
   8.6000000e+02   2.7506713e-02   2.7516036e-02   4.1030176e-02   2.7534905e-02
   8.6100000e+02   2.7541145e-02   2.7544526e-02   4.0903934e-02   2.7563028e-02
   8.6200000e+02   2.7483312e-02   2.7472876e-02   4.0704213e-02   2.7495952e-02
   8.6300000e+02   2.7415108e-02   2.7405101e-02   4.0558491e-02   2.7431090e-02
   8.6400000e+02   2.7416796e-02   2.7411964e-02   4.0478768e-02   2.7430851e-02
   8.6500000e+02   2.7329310e-02   2.7323019e-02   4.0308789e-02   2.7344501e-02
   8.6600000e+02   2.7288684e-02   2.7275162e-02   4.0159039e-02   2.7299020e-02
   8.6700000e+02   2.7237626e-02   2.7221211e-02   4.0016635e-02   2.7243837e-02
   8.6800000e+02   2.7189197e-02   2.7173781e-02   3.9837742e-02   2.7194708e-02
   8.6900000e+02   2.7317025e-02   2.7290306e-02   3.9761350e-02   2.7311408e-02
   8.7000000e+02   2.7318721e-02   2.7304835e-02   3.9664524e-02   2.7309058e-02
   8.7100000e+02   2.7414876e-02   2.7392275e-02   3.9595016e-02   2.7403028e-02
   8.7200000e+02   2.7365815e-02   2.7343430e-02   3.9466448e-02   2.7353933e-02
   8.7300000e+02   2.7330823e-02   2.7303500e-02   3.9366348e-02   2.7322055e-02
   8.7400000e+02   2.7315182e-02   2.7282341e-02   3.9246821e-02   2.7301808e-02
   8.7500000e+02   2.7300508e-02   2.7266809e-02   3.9131963e-02   2.7290821e-02
   8.7600000e+02   2.7379078e-02   2.7334258e-02   3.9120352e-02   2.7360017e-02
   8.7700000e+02   2.7326754e-02   2.7281706e-02   3.8997957e-02   2.7307560e-02
   8.7800000e+02   2.7263302e-02   2.7214352e-02   3.8822517e-02   2.7240086e-02
   8.7900000e+02   2.7376094e-02   2.7323191e-02   3.8786000e-02   2.7344557e-02
   8.8000000e+02   2.7233503e-02   2.7177732e-02   3.8621917e-02   2.7203532e-02
   8.8100000e+02   2.7189637e-02   2.7127901e-02   3.8514582e-02   2.7157652e-02
   8.8200000e+02   2.7240518e-02   2.7187301e-02   3.8419573e-02   2.7210289e-02
   8.8300000e+02   2.7246241e-02   2.7194252e-02   3.8302908e-02   2.7218297e-02
   8.8400000e+02   2.7217752e-02   2.7171736e-02   3.8190985e-02   2.7191033e-02
   8.8500000e+02   2.7097124e-02   2.7039935e-02   3.8061464e-02   2.7059027e-02
   8.8600000e+02   2.7106228e-02   2.7049966e-02   3.7968732e-02   2.7064428e-02
   8.8700000e+02   2.6958806e-02   2.6919724e-02   3.7797050e-02   2.6929341e-02
   8.8800000e+02   2.6976266e-02   2.6943703e-02   3.7717257e-02   2.6945657e-02
   8.8900000e+02   2.7037275e-02   2.6996513e-02   3.7668068e-02   2.7008144e-02
   8.9000000e+02   2.7002583e-02   2.6949475e-02   3.7571580e-02   2.6963131e-02
   8.9100000e+02   2.7070642e-02   2.6999978e-02   3.7485795e-02   2.7020745e-02
   8.9200000e+02   2.6863363e-02   2.6816191e-02   3.7245941e-02   2.6824646e-02
   8.9300000e+02   2.6978311e-02   2.6907653e-02   3.7177913e-02   2.6924329e-02
   8.9400000e+02   2.6926783e-02   2.6865576e-02   3.7073072e-02   2.6880646e-02
   8.9500000e+02   2.6918940e-02   2.6864347e-02   3.7018137e-02   2.6875640e-02
   8.9600000e+02   2.6902776e-02   2.6848888e-02   3.6868316e-02   2.6853311e-02
   8.9700000e+02   2.6859380e-02   2.6796549e-02   3.6771333e-02   2.6796731e-02
   8.9800000e+02   2.6876467e-02   2.6824518e-02   3.6716020e-02   2.6821485e-02
   8.9900000e+02   2.6890131e-02   2.6823783e-02   3.6613543e-02   2.6828624e-02
   9.0000000e+02   2.6809156e-02   2.6738141e-02   3.6490026e-02   2.6745174e-02
   9.0100000e+02   2.6800362e-02   2.6729009e-02   3.6430995e-02   2.6739198e-02
   9.0200000e+02   2.6867447e-02   2.6786496e-02   3.6322915e-02   2.6799186e-02
   9.0300000e+02   2.6637192e-02   2.6572582e-02   3.6114095e-02   2.6579820e-02
   9.0400000e+02   2.6550282e-02   2.6495576e-02   3.6059728e-02   2.6498459e-02
   9.0500000e+02   2.6551077e-02   2.6482070e-02   3.6004797e-02   2.6491086e-02
   9.0600000e+02   2.6584981e-02   2.6503334e-02   3.5894772e-02   2.6512047e-02
   9.0700000e+02   2.6448538e-02   2.6370275e-02   3.5738989e-02   2.6373218e-02
   9.0800000e+02   2.6503545e-02   2.6418547e-02   3.5711655e-02   2.6429713e-02
   9.0900000e+02   2.6482782e-02   2.6397639e-02   3.5608581e-02   2.6408434e-02
   9.1000000e+02   2.6454947e-02   2.6364223e-02   3.5479373e-02   2.6372903e-02
   9.1100000e+02   2.6516659e-02   2.6407058e-02   3.5395688e-02   2.6418615e-02
   9.1200000e+02   2.6625763e-02   2.6522507e-02   3.5381000e-02   2.6524478e-02
   9.1300000e+02   2.6619585e-02   2.6509485e-02   3.5322135e-02   2.6515660e-02
   9.1400000e+02   2.6639846e-02   2.6537693e-02   3.5260647e-02   2.6540133e-02
   9.1500000e+02   2.6700673e-02   2.6593936e-02   3.5208533e-02   2.6601719e-02
   9.1600000e+02   2.6740446e-02   2.6631245e-02   3.5166197e-02   2.6643796e-02
   9.1700000e+02   2.6678849e-02   2.6585185e-02   3.5065162e-02   2.6592198e-02
   9.1800000e+02   2.6583774e-02   2.6503051e-02   3.4972401e-02   2.6504290e-02
   9.1900000e+02   2.6610087e-02   2.6516824e-02   3.4887181e-02   2.6520345e-02
   9.2000000e+02   2.6602269e-02   2.6508970e-02   3.4791896e-02   2.6508863e-02
   9.2100000e+02   2.6513191e-02   2.6425373e-02   3.4651667e-02   2.6427536e-02
   9.2200000e+02   2.6418286e-02   2.6328031e-02   3.4518676e-02   2.6335389e-02
   9.2300000e+02   2.6438826e-02   2.6338815e-02   3.4447794e-02   2.6348642e-02
   9.2400000e+02   2.6407020e-02   2.6323467e-02   3.4362903e-02   2.6325878e-02
   9.2500000e+02   2.6392857e-02   2.6311679e-02   3.4262611e-02   2.6308053e-02
   9.2600000e+02   2.6297147e-02   2.6232252e-02   3.4152489e-02   2.6219849e-02
   9.2700000e+02   2.6276614e-02   2.6195833e-02   3.4076016e-02   2.6191310e-02
   9.2800000e+02   2.6541398e-02   2.6450971e-02   3.4106399e-02   2.6439644e-02
   9.2900000e+02   2.6518478e-02   2.6432207e-02   3.4027990e-02   2.6422262e-02
   9.3000000e+02   2.6369634e-02   2.6283142e-02   3.3875377e-02   2.6279434e-02
   9.3100000e+02   2.6350281e-02   2.6258506e-02   3.3802348e-02   2.6258892e-02
   9.3200000e+02   2.6522566e-02   2.6426833e-02   3.3872332e-02   2.6428493e-02
   9.3300000e+02   2.6368623e-02   2.6281376e-02   3.3721679e-02   2.6277770e-02
   9.3400000e+02   2.6320618e-02   2.6233307e-02   3.3630086e-02   2.6229532e-02
   9.3500000e+02   2.6228468e-02   2.6143272e-02   3.3488148e-02   2.6140174e-02
   9.3600000e+02   2.6270065e-02   2.6195290e-02   3.3437010e-02   2.6185653e-02
   9.3700000e+02   2.6296183e-02   2.6202293e-02   3.3353325e-02   2.6199997e-02
   9.3800000e+02   2.6131180e-02   2.6042981e-02   3.3231481e-02   2.6043231e-02
   9.3900000e+02   2.6183670e-02   2.6089626e-02   3.3196857e-02   2.6090948e-02
   9.4000000e+02   2.6219252e-02   2.6117786e-02   3.3126970e-02   2.6125189e-02
   9.4100000e+02   2.6123381e-02   2.6032646e-02   3.3004403e-02   2.6039790e-02
   9.4200000e+02   2.6021655e-02   2.5934604e-02   3.2854073e-02   2.5937299e-02
   9.4300000e+02   2.5883208e-02   2.5793826e-02   3.2718445e-02   2.5798098e-02
   9.4400000e+02   2.6044061e-02   2.5948370e-02   3.2738753e-02   2.5947679e-02
   9.4500000e+02   2.6156623e-02   2.6043753e-02   3.2761761e-02   2.6056403e-02
   9.4600000e+02   2.6116309e-02   2.6009747e-02   3.2683738e-02   2.6020983e-02
   9.4700000e+02   2.6078927e-02   2.5968659e-02   3.2608494e-02   2.5984661e-02
   9.4800000e+02   2.5947387e-02   2.5857350e-02   3.2479885e-02   2.5863515e-02
   9.4900000e+02   2.6144078e-02   2.6032816e-02   3.2508348e-02   2.6045900e-02
   9.5000000e+02   2.6155640e-02   2.6035998e-02   3.2395081e-02   2.6050404e-02
   9.5100000e+02   2.6161529e-02   2.6038346e-02   3.2362385e-02   2.6053719e-02
   9.5200000e+02   2.6073893e-02   2.5949118e-02   3.2209907e-02   2.5963516e-02
   9.5300000e+02   2.6075734e-02   2.5946178e-02   3.2145529e-02   2.5959132e-02
   9.5400000e+02   2.6142258e-02   2.6003546e-02   3.2156237e-02   2.6018892e-02
   9.5500000e+02   2.6182235e-02   2.6037779e-02   3.2118258e-02   2.6058565e-02
   9.5600000e+02   2.6235420e-02   2.6090435e-02   3.2047618e-02   2.6109513e-02
   9.5700000e+02   2.6313035e-02   2.6157444e-02   3.2025584e-02   2.6178332e-02
   9.5800000e+02   2.6238531e-02   2.6087444e-02   3.1915040e-02   2.6107323e-02
   9.5900000e+02   2.6169124e-02   2.6033053e-02   3.1818954e-02   2.6048675e-02
   9.6000000e+02   2.6386345e-02   2.6241086e-02   3.1898233e-02   2.6258933e-02
   9.6100000e+02   2.6357413e-02   2.6220614e-02   3.1806081e-02   2.6237540e-02
   9.6200000e+02   2.6463524e-02   2.6328462e-02   3.1831795e-02   2.6345001e-02
   9.6300000e+02   2.6493445e-02   2.6349219e-02   3.1760398e-02   2.6365845e-02
   9.6400000e+02   2.6404027e-02   2.6261818e-02   3.1656094e-02   2.6274251e-02
   9.6500000e+02   2.6252797e-02   2.6116787e-02   3.1502683e-02   2.6127084e-02
   9.6600000e+02   2.6394789e-02   2.6256648e-02   3.1553483e-02   2.6266867e-02
   9.6700000e+02   2.6273997e-02   2.6135502e-02   3.1428165e-02   2.6146790e-02
   9.6800000e+02   2.6244777e-02   2.6108347e-02   3.1318647e-02   2.6113833e-02
   9.6900000e+02   2.6100762e-02   2.5968281e-02   3.1191159e-02   2.5971575e-02
   9.7000000e+02   2.5925455e-02   2.5800920e-02   3.1041657e-02   2.5801768e-02
   9.7100000e+02   2.5871561e-02   2.5741333e-02   3.0955787e-02   2.5747065e-02
   9.7200000e+02   2.5848252e-02   2.5733948e-02   3.0916992e-02   2.5728702e-02
   9.7300000e+02   2.5874835e-02   2.5759811e-02   3.0836239e-02   2.5755965e-02
   9.7400000e+02   2.5832935e-02   2.5714321e-02   3.0747516e-02   2.5712716e-02
   9.7500000e+02   2.5803199e-02   2.5682559e-02   3.0661798e-02   2.5679222e-02
   9.7600000e+02   2.5886106e-02   2.5761726e-02   3.0658360e-02   2.5758791e-02
   9.7700000e+02   2.5739815e-02   2.5621461e-02   3.0537120e-02   2.5619277e-02
   9.7800000e+02   2.5904636e-02   2.5779352e-02   3.0568870e-02   2.5779997e-02
   9.7900000e+02   2.5938325e-02   2.5804526e-02   3.0519531e-02   2.5812137e-02
   9.8000000e+02   2.5940954e-02   2.5809532e-02   3.0447769e-02   2.5815478e-02
   9.8100000e+02   2.5900409e-02   2.5778506e-02   3.0353356e-02   2.5779489e-02
   9.8200000e+02   2.5924202e-02   2.5805420e-02   3.0352756e-02   2.5806533e-02
   9.8300000e+02   2.5861006e-02   2.5731046e-02   3.0237186e-02   2.5737223e-02
   9.8400000e+02   2.5879802e-02   2.5755683e-02   3.0143848e-02   2.5756707e-02
   9.8500000e+02   2.5907210e-02   2.5783493e-02   3.0142340e-02   2.5791520e-02
   9.8600000e+02   2.5901983e-02   2.5785126e-02   3.0110965e-02   2.5788966e-02
   9.8700000e+02   2.5926589e-02   2.5796110e-02   3.0107316e-02   2.5804088e-02
   9.8800000e+02   2.5990256e-02   2.5862985e-02   3.0068967e-02   2.5870692e-02
   9.8900000e+02   2.5854584e-02   2.5734585e-02   2.9940087e-02   2.5740865e-02
   9.9000000e+02   2.5894416e-02   2.5776225e-02   2.9892704e-02   2.5776360e-02
   9.9100000e+02   2.5724095e-02   2.5617526e-02   2.9802684e-02   2.5617745e-02
   9.9200000e+02   2.5691811e-02   2.5573604e-02   2.9691474e-02   2.5582331e-02
   9.9300000e+02   2.5598113e-02   2.5490165e-02   2.9601220e-02   2.5496659e-02
   9.9400000e+02   2.5729512e-02   2.5618376e-02   2.9606213e-02   2.5617678e-02
   9.9500000e+02   2.5647091e-02   2.5529765e-02   2.9523743e-02   2.5537191e-02
   9.9600000e+02   2.5756947e-02   2.5636330e-02   2.9581356e-02   2.5648321e-02
   9.9700000e+02   2.5866381e-02   2.5723548e-02   2.9574002e-02   2.5746019e-02
   9.9800000e+02   2.5889435e-02   2.5743656e-02   2.9537779e-02   2.5766348e-02
   9.9900000e+02   2.5835086e-02   2.5680984e-02   2.9469421e-02   2.5707415e-02
   1.0000000e+03   2.5862084e-02   2.5710487e-02   2.9450183e-02   2.5727147e-02
   1.0010000e+03   2.5747219e-02   2.5600972e-02   2.9286981e-02   2.5615891e-02
   1.0020000e+03   2.5718210e-02   2.5563418e-02   2.9212322e-02   2.5583491e-02
   1.0030000e+03   2.5790146e-02   2.5630739e-02   2.9204415e-02   2.5649127e-02
   1.0040000e+03   2.5669538e-02   2.5506027e-02   2.9118935e-02   2.5530139e-02
   1.0050000e+03   2.5771210e-02   2.5596858e-02   2.9126201e-02   2.5623149e-02
   1.0060000e+03   2.5854371e-02   2.5685165e-02   2.9108993e-02   2.5708504e-02
   1.0070000e+03   2.5830811e-02   2.5657712e-02   2.9071032e-02   2.5685698e-02
   1.0080000e+03   2.5801418e-02   2.5637898e-02   2.8974903e-02   2.5659159e-02
   1.0090000e+03   2.5804542e-02   2.5637924e-02   2.8925180e-02   2.5661942e-02
   1.0100000e+03   2.5860265e-02   2.5696337e-02   2.8913774e-02   2.5716985e-02
   1.0110000e+03   2.5811742e-02   2.5640521e-02   2.8877978e-02   2.5663399e-02
   1.0120000e+03   2.5883623e-02   2.5715310e-02   2.8908441e-02   2.5738702e-02
   1.0130000e+03   2.5971370e-02   2.5808016e-02   2.8934064e-02   2.5830425e-02
   1.0140000e+03   2.6126262e-02   2.5946776e-02   2.8931351e-02   2.5974118e-02
   1.0150000e+03   2.6151144e-02   2.5961801e-02   2.8881486e-02   2.5989616e-02
   1.0160000e+03   2.6262377e-02   2.6051779e-02   2.8911056e-02   2.6089240e-02
   1.0170000e+03   2.6156329e-02   2.5951950e-02   2.8765629e-02   2.5985634e-02
   1.0180000e+03   2.6251140e-02   2.6062659e-02   2.8793324e-02   2.6087481e-02
   1.0190000e+03   2.6238675e-02   2.6056341e-02   2.8712740e-02   2.6074902e-02
   1.0200000e+03   2.5974549e-02   2.5809102e-02   2.8599963e-02   2.5826685e-02
   1.0210000e+03   2.5902503e-02   2.5740285e-02   2.8526642e-02   2.5761186e-02
   1.0220000e+03   2.5826105e-02   2.5670133e-02   2.8465072e-02   2.5684141e-02
   1.0230000e+03   2.5855318e-02   2.5686884e-02   2.8414900e-02   2.5704941e-02
   1.0240000e+03   2.5876975e-02   2.5710938e-02   2.8427365e-02   2.5731407e-02
   1.0250000e+03   2.5873037e-02   2.5695038e-02   2.8391352e-02   2.5718219e-02
   1.0260000e+03   2.5951961e-02   2.5761286e-02   2.8421342e-02   2.5792821e-02
   1.0270000e+03   2.5846365e-02   2.5672192e-02   2.8357928e-02   2.5694971e-02
   1.0280000e+03   2.5781844e-02   2.5608475e-02   2.8283722e-02   2.5630732e-02
   1.0290000e+03   2.5860096e-02   2.5680455e-02   2.8301168e-02   2.5705439e-02
   1.0300000e+03   2.5829108e-02   2.5652284e-02   2.8266672e-02   2.5677167e-02
   1.0310000e+03   2.5892133e-02   2.5710598e-02   2.8288862e-02   2.5737444e-02
   1.0320000e+03   2.5949883e-02   2.5759799e-02   2.8312989e-02   2.5797702e-02
   1.0330000e+03   2.5806575e-02   2.5622456e-02   2.8197675e-02   2.5660319e-02
   1.0340000e+03   2.5787201e-02   2.5595354e-02   2.8137535e-02   2.5631040e-02
   1.0350000e+03   2.5779914e-02   2.5580041e-02   2.8147153e-02   2.5616532e-02
   1.0360000e+03   2.5737408e-02   2.5544432e-02   2.8034802e-02   2.5571941e-02
   1.0370000e+03   2.5821980e-02   2.5632402e-02   2.8049293e-02   2.5656647e-02
   1.0380000e+03   2.5766436e-02   2.5578897e-02   2.7982560e-02   2.5604345e-02
   1.0390000e+03   2.5823485e-02   2.5630701e-02   2.7983803e-02   2.5657184e-02
   1.0400000e+03   2.5841885e-02   2.5648521e-02   2.7951663e-02   2.5674429e-02
   1.0410000e+03   2.5642761e-02   2.5460134e-02   2.7837678e-02   2.5481852e-02
   1.0420000e+03   2.5728256e-02   2.5542607e-02   2.7854334e-02   2.5565186e-02
   1.0430000e+03   2.5795614e-02   2.5611935e-02   2.7846611e-02   2.5631582e-02
   1.0440000e+03   2.5801419e-02   2.5619797e-02   2.7820063e-02   2.5637959e-02
   1.0450000e+03   2.5753693e-02   2.5563795e-02   2.7751825e-02   2.5583474e-02
   1.0460000e+03   2.5815821e-02   2.5620890e-02   2.7784382e-02   2.5641614e-02
   1.0470000e+03   2.5895915e-02   2.5699557e-02   2.7815882e-02   2.5721578e-02
   1.0480000e+03   2.5964036e-02   2.5757805e-02   2.7794243e-02   2.5780817e-02
   1.0490000e+03   2.6154160e-02   2.5962834e-02   2.7879033e-02   2.5974069e-02
   1.0500000e+03   2.6128740e-02   2.5938194e-02   2.7814443e-02   2.5945664e-02
   1.0510000e+03   2.6046544e-02   2.5853352e-02   2.7722122e-02   2.5859171e-02
   1.0520000e+03   2.5966644e-02   2.5773901e-02   2.7591213e-02   2.5775310e-02
   1.0530000e+03   2.6003149e-02   2.5814478e-02   2.7580952e-02   2.5811000e-02
   1.0540000e+03   2.5883974e-02   2.5702230e-02   2.7512014e-02   2.5701229e-02
   1.0550000e+03   2.5820846e-02   2.5645100e-02   2.7495007e-02   2.5647952e-02
   1.0560000e+03   2.5743826e-02   2.5570197e-02   2.7442250e-02   2.5573290e-02
   1.0570000e+03   2.5650505e-02   2.5470988e-02   2.7268990e-02   2.5470667e-02
   1.0580000e+03   2.5558904e-02   2.5379098e-02   2.7207765e-02   2.5381726e-02
   1.0590000e+03   2.5581203e-02   2.5384140e-02   2.7234793e-02   2.5398553e-02
   1.0600000e+03   2.5740905e-02   2.5535026e-02   2.7318096e-02   2.5555556e-02
   1.0610000e+03   2.5878040e-02   2.5655046e-02   2.7379888e-02   2.5684559e-02
   1.0620000e+03   2.5785887e-02   2.5561581e-02   2.7312561e-02   2.5590878e-02
   1.0630000e+03   2.5797617e-02   2.5575452e-02   2.7302819e-02   2.5600104e-02
   1.0640000e+03   2.5821731e-02   2.5603452e-02   2.7288589e-02   2.5626348e-02
   1.0650000e+03   2.5715562e-02   2.5492040e-02   2.7186076e-02   2.5518607e-02
   1.0660000e+03   2.5627043e-02   2.5420407e-02   2.7087520e-02   2.5439252e-02
   1.0670000e+03   2.5352246e-02   2.5171546e-02   2.6863651e-02   2.5172501e-02
   1.0680000e+03   2.5309926e-02   2.5121481e-02   2.6794173e-02   2.5125325e-02
   1.0690000e+03   2.5211723e-02   2.5035007e-02   2.6696998e-02   2.5032299e-02
   1.0700000e+03   2.5341078e-02   2.5159487e-02   2.6734354e-02   2.5150225e-02
   1.0710000e+03   2.5322558e-02   2.5139732e-02   2.6661794e-02   2.5130390e-02
   1.0720000e+03   2.5319617e-02   2.5144527e-02   2.6639438e-02   2.5127633e-02
   1.0730000e+03   2.5255412e-02   2.5082359e-02   2.6559011e-02   2.5061770e-02
   1.0740000e+03   2.5259774e-02   2.5086554e-02   2.6538481e-02   2.5072147e-02
   1.0750000e+03   2.5270671e-02   2.5090674e-02   2.6513998e-02   2.5082809e-02
   1.0760000e+03   2.5280705e-02   2.5102425e-02   2.6501235e-02   2.5091359e-02
   1.0770000e+03   2.5319753e-02   2.5128895e-02   2.6462586e-02   2.5120465e-02
   1.0780000e+03   2.5333570e-02   2.5137576e-02   2.6443363e-02   2.5130001e-02
   1.0790000e+03   2.5241618e-02   2.5047239e-02   2.6350209e-02   2.5039251e-02
   1.0800000e+03   2.5340438e-02   2.5137613e-02   2.6400508e-02   2.5134519e-02
   1.0810000e+03   2.5472138e-02   2.5260154e-02   2.6472455e-02   2.5265858e-02
   1.0820000e+03   2.5613797e-02   2.5394837e-02   2.6574281e-02   2.5401781e-02
   1.0830000e+03   2.5646326e-02   2.5423583e-02   2.6570983e-02   2.5433519e-02
   1.0840000e+03   2.5663756e-02   2.5440561e-02   2.6578992e-02   2.5455265e-02
   1.0850000e+03   2.5705013e-02   2.5478800e-02   2.6574593e-02   2.5489576e-02
   1.0860000e+03   2.5565219e-02   2.5338317e-02   2.6451589e-02   2.5349135e-02
   1.0870000e+03   2.5530834e-02   2.5300109e-02   2.6396957e-02   2.5307958e-02
   1.0880000e+03   2.5517298e-02   2.5291653e-02   2.6360984e-02   2.5294508e-02
   1.0890000e+03   2.5389739e-02   2.5168524e-02   2.6315404e-02   2.5175302e-02
   1.0900000e+03   2.5362115e-02   2.5146420e-02   2.6268558e-02   2.5152463e-02
   1.0910000e+03   2.5413875e-02   2.5198594e-02   2.6285826e-02   2.5206595e-02
   1.0920000e+03   2.5356443e-02   2.5136596e-02   2.6244539e-02   2.5149263e-02
   1.0930000e+03   2.5367587e-02   2.5147983e-02   2.6247563e-02   2.5160189e-02
   1.0940000e+03   2.5439992e-02   2.5215728e-02   2.6313209e-02   2.5231433e-02
   1.0950000e+03   2.5474297e-02   2.5237118e-02   2.6340035e-02   2.5259896e-02
   1.0960000e+03   2.5433250e-02   2.5202932e-02   2.6285005e-02   2.5233585e-02
   1.0970000e+03   2.5407338e-02   2.5168724e-02   2.6258633e-02   2.5205497e-02
   1.0980000e+03   2.5391406e-02   2.5146564e-02   2.6208431e-02   2.5187888e-02
   1.0990000e+03   2.5168834e-02   2.4932569e-02   2.6039866e-02   2.4967937e-02
   1.1000000e+03   2.5109889e-02   2.4871321e-02   2.5973077e-02   2.4903162e-02
   1.1010000e+03   2.5159255e-02   2.4916667e-02   2.5962152e-02   2.4954507e-02
   1.1020000e+03   2.5173717e-02   2.4942636e-02   2.5902298e-02   2.4969652e-02
   1.1030000e+03   2.5190794e-02   2.4935128e-02   2.5872735e-02   2.4974004e-02
   1.1040000e+03   2.5148655e-02   2.4898383e-02   2.5807268e-02   2.4935097e-02
   1.1050000e+03   2.5175647e-02   2.4921368e-02   2.5804487e-02   2.4954762e-02
   1.1060000e+03   2.5146684e-02   2.4901911e-02   2.5754882e-02   2.4931145e-02
   1.1070000e+03   2.5035626e-02   2.4789468e-02   2.5669518e-02   2.4819403e-02
   1.1080000e+03   2.5124838e-02   2.4873906e-02   2.5632387e-02   2.4901376e-02
   1.1090000e+03   2.5107113e-02   2.4855100e-02   2.5570866e-02   2.4880763e-02
   1.1100000e+03   2.4972413e-02   2.4717468e-02   2.5472482e-02   2.4748073e-02
   1.1110000e+03   2.5045711e-02   2.4779288e-02   2.5497737e-02   2.4812995e-02
   1.1120000e+03   2.5117647e-02   2.4846327e-02   2.5558573e-02   2.4888579e-02
   1.1130000e+03   2.5131808e-02   2.4860785e-02   2.5590737e-02   2.4905255e-02
   1.1140000e+03   2.5032460e-02   2.4771568e-02   2.5522287e-02   2.4813439e-02
   1.1150000e+03   2.4988176e-02   2.4721962e-02   2.5473197e-02   2.4768799e-02
   1.1160000e+03   2.4898066e-02   2.4635812e-02   2.5396299e-02   2.4681486e-02
   1.1170000e+03   2.4784806e-02   2.4530128e-02   2.5301002e-02   2.4572378e-02
   1.1180000e+03   2.4735228e-02   2.4486688e-02   2.5218452e-02   2.4526195e-02
   1.1190000e+03   2.4813496e-02   2.4554073e-02   2.5232655e-02   2.4600734e-02
   1.1200000e+03   2.4843452e-02   2.4566075e-02   2.5222905e-02   2.4621818e-02
   1.1210000e+03   2.4799725e-02   2.4525046e-02   2.5208516e-02   2.4576020e-02
   1.1220000e+03   2.4767185e-02   2.4492492e-02   2.5173319e-02   2.4537563e-02
   1.1230000e+03   2.4863208e-02   2.4574592e-02   2.5254515e-02   2.4632408e-02
   1.1240000e+03   2.4888878e-02   2.4598899e-02   2.5265567e-02   2.4655623e-02
   1.1250000e+03   2.5112916e-02   2.4820261e-02   2.5358242e-02   2.4875345e-02
   1.1260000e+03   2.5102990e-02   2.4811745e-02   2.5355947e-02   2.4865942e-02
   1.1270000e+03   2.5079829e-02   2.4788208e-02   2.5304745e-02   2.4843071e-02
   1.1280000e+03   2.5046437e-02   2.4748097e-02   2.5210020e-02   2.4810046e-02
   1.1290000e+03   2.5052691e-02   2.4761863e-02   2.5215217e-02   2.4815921e-02
   1.1300000e+03   2.4880505e-02   2.4592222e-02   2.5107148e-02   2.4641733e-02
   1.1310000e+03   2.4883814e-02   2.4592505e-02   2.5104141e-02   2.4643154e-02
   1.1320000e+03   2.4984834e-02   2.4704312e-02   2.5196328e-02   2.4747490e-02
   1.1330000e+03   2.4974357e-02   2.4689369e-02   2.5189774e-02   2.4733661e-02
   1.1340000e+03   2.4917672e-02   2.4628461e-02   2.5150304e-02   2.4677365e-02
   1.1350000e+03   2.4749198e-02   2.4456679e-02   2.5048291e-02   2.4508390e-02
   1.1360000e+03   2.4619315e-02   2.4328550e-02   2.4894268e-02   2.4378307e-02
   1.1370000e+03   2.4637739e-02   2.4342243e-02   2.4884295e-02   2.4389953e-02
   1.1380000e+03   2.4591986e-02   2.4300958e-02   2.4820842e-02   2.4348038e-02
   1.1390000e+03   2.4623516e-02   2.4331738e-02   2.4821054e-02   2.4380686e-02
   1.1400000e+03   2.4692077e-02   2.4398375e-02   2.4848601e-02   2.4446801e-02
   1.1410000e+03   2.4611101e-02   2.4328083e-02   2.4729534e-02   2.4368596e-02
   1.1420000e+03   2.4584403e-02   2.4308109e-02   2.4721737e-02   2.4347836e-02
   1.1430000e+03   2.4584619e-02   2.4309635e-02   2.4752566e-02   2.4354850e-02
   1.1440000e+03   2.4446296e-02   2.4175647e-02   2.4686802e-02   2.4222342e-02
   1.1450000e+03   2.4599327e-02   2.4315444e-02   2.4749140e-02   2.4371847e-02
   1.1460000e+03   2.4676637e-02   2.4394453e-02   2.4764043e-02   2.4448479e-02
   1.1470000e+03   2.4532214e-02   2.4259549e-02   2.4685455e-02   2.4307531e-02
   1.1480000e+03   2.4194270e-02   2.3936145e-02   2.4451192e-02   2.3977989e-02
   1.1490000e+03   2.4276908e-02   2.4017619e-02   2.4501095e-02   2.4064938e-02
   1.1500000e+03   2.4114835e-02   2.3869921e-02   2.4363915e-02   2.3908136e-02
   1.1510000e+03   2.4038354e-02   2.3788241e-02   2.4279335e-02   2.3827690e-02
   1.1520000e+03   2.4226302e-02   2.3975865e-02   2.4366074e-02   2.4010095e-02
   1.1530000e+03   2.4054535e-02   2.3803766e-02   2.4213285e-02   2.3835551e-02
   1.1540000e+03   2.4074943e-02   2.3814915e-02   2.4222415e-02   2.3856455e-02
   1.1550000e+03   2.4149121e-02   2.3884702e-02   2.4220418e-02   2.3928343e-02
   1.1560000e+03   2.4100956e-02   2.3835790e-02   2.4178439e-02   2.3883036e-02
   1.1570000e+03   2.4172316e-02   2.3910973e-02   2.4207068e-02   2.3956879e-02
   1.1580000e+03   2.4169388e-02   2.3901752e-02   2.4212268e-02   2.3948539e-02
   1.1590000e+03   2.4038226e-02   2.3770874e-02   2.4107683e-02   2.3817431e-02
   1.1600000e+03   2.4238360e-02   2.3964259e-02   2.4177241e-02   2.4004837e-02
   1.1610000e+03   2.4177372e-02   2.3903676e-02   2.4136668e-02   2.3947295e-02
   1.1620000e+03   2.4303420e-02   2.4021236e-02   2.4242191e-02   2.4066889e-02
   1.1630000e+03   2.4217521e-02   2.3937184e-02   2.4166317e-02   2.3983687e-02
   1.1640000e+03   2.4323369e-02   2.4042701e-02   2.4262090e-02   2.4093829e-02
   1.1650000e+03   2.4298037e-02   2.4010182e-02   2.4212755e-02   2.4067272e-02
   1.1660000e+03   2.4404707e-02   2.4109765e-02   2.4247299e-02   2.4170967e-02
   1.1670000e+03   2.4349833e-02   2.4080323e-02   2.4109103e-02   2.4124648e-02
   1.1680000e+03   2.4403662e-02   2.4116851e-02   2.4171788e-02   2.4172385e-02
   1.1690000e+03   2.4460646e-02   2.4171240e-02   2.4208937e-02   2.4231393e-02
   1.1700000e+03   2.4341447e-02   2.4067056e-02   2.4157252e-02   2.4122603e-02
   1.1710000e+03   2.4539487e-02   2.4245890e-02   2.4268141e-02   2.4310357e-02
   1.1720000e+03   2.4526013e-02   2.4241134e-02   2.4256977e-02   2.4304011e-02
   1.1730000e+03   2.4448727e-02   2.4165183e-02   2.4194836e-02   2.4232147e-02
   1.1740000e+03   2.4357194e-02   2.4067030e-02   2.4148158e-02   2.4143917e-02
   1.1750000e+03   2.4436485e-02   2.4151904e-02   2.4176680e-02   2.4218437e-02
   1.1760000e+03   2.4508119e-02   2.4213304e-02   2.4206661e-02   2.4287121e-02
   1.1770000e+03   2.4380667e-02   2.4089601e-02   2.4100751e-02   2.4161793e-02
   1.1780000e+03   2.4440357e-02   2.4152296e-02   2.4103691e-02   2.4221683e-02
   1.1790000e+03   2.4370995e-02   2.4072424e-02   2.4037333e-02   2.4148860e-02
   1.1800000e+03   2.4344444e-02   2.4046205e-02   2.4020201e-02   2.4123754e-02
   1.1810000e+03   2.4209732e-02   2.3914888e-02   2.3945259e-02   2.3992663e-02
   1.1820000e+03   2.4247968e-02   2.3947652e-02   2.3979620e-02   2.4030170e-02
   1.1830000e+03   2.4230432e-02   2.3930441e-02   2.3989639e-02   2.4018545e-02
   1.1840000e+03   2.4161178e-02   2.3867949e-02   2.3887372e-02   2.3952743e-02
   1.1850000e+03   2.4075117e-02   2.3784472e-02   2.3824225e-02   2.3873002e-02
   1.1860000e+03   2.4090769e-02   2.3790377e-02   2.3810364e-02   2.3878528e-02
   1.1870000e+03   2.4143454e-02   2.3845615e-02   2.3837167e-02   2.3929582e-02
   1.1880000e+03   2.4160357e-02   2.3861963e-02   2.3806888e-02   2.3948391e-02
   1.1890000e+03   2.4172796e-02   2.3874447e-02   2.3799779e-02   2.3955536e-02
   1.1900000e+03   2.4085263e-02   2.3786091e-02   2.3718598e-02   2.3864090e-02
   1.1910000e+03   2.4290194e-02   2.3961522e-02   2.3840726e-02   2.4058074e-02
   1.1920000e+03   2.4211860e-02   2.3901435e-02   2.3752017e-02   2.3990974e-02
   1.1930000e+03   2.4119482e-02   2.3824033e-02   2.3622026e-02   2.3902097e-02
   1.1940000e+03   2.4306206e-02   2.3993761e-02   2.3716181e-02   2.4076733e-02
   1.1950000e+03   2.4315501e-02   2.4009573e-02   2.3716041e-02   2.4089395e-02
   1.1960000e+03   2.4326721e-02   2.4015342e-02   2.3702778e-02   2.4097031e-02
   1.1970000e+03   2.4384544e-02   2.4074475e-02   2.3738852e-02   2.4154517e-02
   1.1980000e+03   2.4292148e-02   2.3981274e-02   2.3644567e-02   2.4064187e-02
   1.1990000e+03   2.4322551e-02   2.4018349e-02   2.3668876e-02   2.4097438e-02
   1.2000000e+03   2.4355474e-02   2.4059369e-02   2.3679316e-02   2.4130638e-02


==> kmeanssingle.dat <==
x	y	label
2.78818542900201	-1.00240102049416	4
2.55151851876181	-1.21407198420228	4
4.14867895920646	-0.154500048801853	4
3.87756910634125	-1.26910771609507	4
3.39264263703816	-2.00417479855071	4
3.49739136593673	-1.02518175073752	4
3.32397040396006	-0.795044484601871	4
3.48364971768857	-0.849060537735795	4
3.1776885657496	-1.7688739614258	4
2.87377868516554	-1.43260745198709	4
3.35901637753749	-1.44216065308245	4
2.78086823205643	-0.349972810778848	4
2.72113812467404	-1.11991252597046	4
2.80926604757034	-0.562177056686051	4
2.93768255764032	-0.585139088925366	4
3.00567755439318	-1.13486839051698	4
4.79024984794708	-2.21459059657697	4
2.13503653888444	-0.831146638768669	4
2.24215787836976	-0.580511768181659	4
3.17398973674124	-1.51209991204653	4
2.9642122811968	-1.01548126748251	4
2.48370554156265	-1.36236774165399	4
3.23121481401265	0.220116615492922	4
3.5324449809537	-0.968262854828165	4
2.18419567086236	-0.938111575082632	4
2.71159444327916	-1.76604039658462	4
2.08931262897805	-1.60844764565622	4
3.05909834929207	-1.94851655311405	4
3.11582359614092	-0.475812248495603	4
3.48265320860602	-0.52454086061136	4
2.23182209240627	-1.65956821420785	4
3.21035887817475	1.0526737292733	3
2.89866576067256	-0.363464342698571	4
3.98425987223348	-0.61607611775649	4
3.21690314779182	0.369845183424162	4
2.62015340817277	-2.76571401603172	4
2.83812045878937	-1.08025674241191	4
2.62083491728032	-1.05528045999216	4
4.01754169978609	-0.757578352985624	4
2.63859794477771	-1.7666593245028	4
1.86379575899146	-0.741177842785682	4
2.8576996945056	-2.57411137307797	4
3.80857901571742	-0.84356797296487	4
3.46901762119669	-0.64429809332434	4
3.11602516772332	-1.0172389018532	4
4.26247234269671	-0.617438540287228	4
2.58442522897384	-1.57886638112382	4
3.18316632978588	-0.595058926006822	4
2.38352060913986	-1.32522886903892	4
2.44285887631742	-2.22303590099269	4
2.75651503476542	-1.24261366425769	4
3.45793443671942	-1.390375141455	4
4.4524869502267	-1.57561510176869	4
3.56493712709801	-0.588208341398888	4
2.24263386445513	-1.04726125422226	4
2.85493316232171	-1.19372528669901	4
2.60794952074296	-1.42457142560087	4
2.79285794839528	0.158874197534659	4
3.83455003722264	-0.0912643191784148	4
3.26685860931674	-1.10633056410686	4
3.70114895233468	-0.868975851309729	4
3.42670491961294	0.10685085247289	4
2.43934484648862	0.205612271783693	4
3.65818775705871	-0.158418907640697	4
2.04513125144265	-1.32474088098537	4
3.56553656234428	-1.35349298721395	4
3.42400768695505	-0.42881073834867	4
3.77812072236795	-1.52987888614272	4
1.99609092914095	-1.85381866163573	4
2.85600753730164	-1.26433048812105	4
3.01266645128674	-0.326212463600006	4
3.07095918328116	-0.88083950601241	4
3.61967769802916	-0.765700392983201	4
3.49546562574535	-0.159121895679359	4
3.46104477246846	-0.78882014990109	4
3.12624004874769	-1.78842570454289	4
4.18511831957186	-0.289022777060827	4
2.77012139517094	-0.687851672178761	4
3.07152231934307	-1.05503542700711	4
2.59221701434531	-1.33137462203098	4
2.95649305634127	-1.38749901326538	4
3.51306802750151	-0.965583397971438	4
2.132138269801	-1.64999745407725	4
3.13500831923533	-1.34685703238932	4
2.48040494261216	-2.09792834603073	4
3.55747204113347	-1.30914971054599	4
1.6102648948213	-1.62670338051697	2
1.61723556716728	-0.731862393589814	4
4.14854896825366	0.138514892269547	4
2.89434406094588	-0.282037425093949	4
1.60822427094831	-0.402671966540562	4
1.80772073788064	-0.643471637435664	4
2.93853708446415	-0.621582895747084	4
3.21735478943887	-0.450600716488546	4
3.23868079185139	-1.48961915593899	4
3.7544771089623	-0.338342406907455	4
3.23542520620885	-1.81971246204499	4
2.94803921185538	-0.569850349179758	4
3.74087596162793	-1.51156660644856	4
4.4558359087831	-1.5372200327148	4
0.0112958881681944	-0.685737677498495	2
0.785354636166059	-3.4334566633085	2
-0.176333970076843	-3.16812436642634	2
0.350513986413015	-1.10377481080563	2
0.114577810177863	-1.75976202276629	2
0.856886835451998	-2.21607839178836	2
-0.111946021152809	-2.00303603049853	2
0.207161806345577	-1.46475566539932	2
1.74493758510378	-2.43621438844504	2
0.810509670009217	-1.26593088484777	2
-0.660326798825804	-1.57542684939849	2
0.791812555723808	-1.95258482680303	2
-0.653526994321947	-1.93082373716551	2
0.00700527861315837	-2.44167342548811	2
0.204613265503601	-2.58221948613326	2
0.615185052824147	-2.21196514874486	2
-0.280906505399007	-1.30447081390544	2
0.380322881735966	-2.130625907824	2
1.25139281431149	-2.19260549997213	2
-1.34738136129875	-2.82371369711927	2
-0.761375899164656	-2.87358844194864	2
0.844950809211307	-1.8999414915428	2
-0.207852947118042	-1.28891193708038	2
-0.0269957885563985	-1.13627372254195	2
0.653320397233785	-1.54054680232763	2
1.57194161090615	-2.06023381603016	2
-0.920579071600161	-2.35069030556654	2
-0.642753587596306	-1.80702948433169	2
-0.0548008954432605	-1.34593350179418	2
0.000360940761364469	-1.31452270399511	2
0.0755582078797763	-3.4832393464654	2
-0.22094579075656	-2.05478542313193	2
0.862420439112743	-2.59394861495302	2
-0.643157028674294	-2.39586878015191	2
0.144233261217927	-0.76473595525978	2
0.699857131168941	-2.47705522577738	2
0.265306164719128	-3.15812586990803	2
-0.439909661195545	-1.91944135925369	2
0.08524525355794	-2.07905318621675	2
-0.224432894083056	-2.31481204626362	2
-0.424040519098701	-1.42365031700112	2
0.956824306796402	-1.50601114125139	2
-0.139772138914251	-1.74949616660271	2
-0.408709105889225	-2.23572520024937	2
-0.534551162678663	-1.8071389696265	2
0.0857005856215703	-2.19638269378773	2
-1.05771958511802	-1.97485443725048	2
-1.16401011471489	-1.71072733910398	2
0.13639912695603	-1.74739001771933	2
-0.912004818568239	-2.56457630675122	2
-0.282735910778419	-2.40609620891398	2
0.548292751565796	-2.67698657276271	2
0.652058506575897	-1.23314243227676	2
1.09215177071694	-1.90911540059317	2
-0.713868322525843	-2.53362673975337	2
0.605782889685232	-1.4625854030356	2
0.230012318502348	-2.33640243872138	2
0.885607938463955	-1.59764713529171	2
0.155675627749193	-0.917385405979508	2
0.576431102805464	-1.28258686649221	2
0.805693162911189	-2.03211511766625	2
-0.291123608801413	-2.10920457785972	2
-0.326022257266115	-0.669713161449421	2
-0.939779288221186	-2.21414554053847	2
-0.0618719720343388	-1.79429635052708	2
0.251338266530793	-1.7455128030039	2
-0.525478433771654	-1.401867572851	2
0.0509333853250063	-1.84343585478295	2
-0.252015233131289	-1.76752229564001	2
-0.305252187644745	-1.80387196553786	2
0.551068241117828	-0.0530115170329595	2
0.577228643768947	-1.32590805309971	2
0.81197356371838	-2.53546802950322	2
-0.767182529475033	-2.93326813806207	2
-0.0962529824862922	-3.14576573997045	2
0.46321980295056	-0.659066639061178	2
-0.914615079790709	-2.66762684919257	2
1.36241091078518	-1.16572965853471	2
0.16493389264233	-1.60793250588531	2
-0.385388999337377	-3.11268663903664	2
0.730308720303273	-0.503761537735688	2
0.266675815341377	-1.58475777396051	2
0.0772551874382334	-0.711690786177781	2
-0.480965756053819	-1.80702481075087	2
-1.24832092070695	-1.99849938836448	2
-0.681345271407883	-2.78528849060627	2
-0.456531215746675	-2.01919955301402	2
0.319985460608904	-1.87152665954559	2
0.434515859714421	-3.02670353916824	2
-0.55529141827331	-2.06883945349641	2
0.585609002100768	-1.82658488126171	2
0.471935092711077	-2.46018096694198	2
-0.0887425255450022	-1.71998918261958	2
-0.672620385220893	-2.92042363703573	2
0.630767530690809	-2.34058841847845	2
-0.0917270090217611	-1.93502272098017	2
-0.716642209047975	-2.4973870307761	2
0.178393860022203	-1.68540179213277	2
0.370230734895365	-2.21823564403888	2
-1.03352822621116	-2.71834736194681	2
5.40401301703282	1.90194420866705	3
5.48444606249373	2.26439709985671	3
5.71376810898833	2.18919302687428	3
5.70065140317886	3.32809008287317	1
5.0238228045972	1.56330135887166	3
4.68161100787976	1.86265424205417	3
4.92175419576891	2.57769060748445	3
5.87529830655818	2.75457104936747	3
4.15298499901035	0.526651025244165	3
4.60091322799669	1.68438025022774	3
5.73773059316831	1.5976645094667	3
5.59821355644711	2.0485495911697	3
4.64960299521961	2.3274178908162	3
4.85375779297584	2.29834118124542	3
4.88983547660542	2.79167666348533	3
4.80526415335761	2.29549792505914	3
3.27236197406259	2.0491680816944	3
4.69783712032261	2.63506632548763	3
5.21853869527609	2.32344509817725	3
6.73352545860914	1.24140896436416	3
3.96576582005625	1.97384287031449	3
4.55060425609029	0.790860399614585	3
4.72742953453818	2.75417009130014	3
4.3337091549008	0.450358724758659	3
4.52357046972305	1.56551247401763	3
3.63935407723401	1.93025372001151	3
4.92050872905967	1.96516086025621	3
4.63335844714788	3.28809266386213	1
5.37828975634837	2.07684902561277	3
5.04059350896511	1.57214935174544	3
5.75364653953871	2.48836744731622	3
6.14603384736296	1.26560841304883	3
5.08616357384988	2.39229039851125	3
4.12457289863151	2.08900246388567	3
5.17262285322637	1.74093994874712	3
5.98871788553076	1.66122649920357	3
4.93249015864286	1.15567441058368	3
5.27409067150941	0.705790629777378	3
4.31671240836889	1.63335488124989	3
6.06715584648699	2.65355375731374	3
5.28555145482908	1.52626368104327	3
4.70150104686461	3.08504293749564	1
3.81628618185059	1.25664620482444	3
4.51377205608696	3.4575842958857	1
4.27367022670156	1.44037654755191	3
4.65170925007901	2.0350328020079	3
5.24523051183395	3.03411987033178	1
5.58644075965159	2.92641871851543	3
5.11004884188777	1.47795470161887	3
5.05919464244662	2.52555524902514	3
5.26489408084771	1.242466783445	3
6.87609724641601	0.98742443929597	3
5.23526430316236	2.4886953757963	3
5.09954000738057	0.793042976428749	3
6.11569783365239	0.60730172903838	3
5.06331981500105	1.96408470431006	3
4.52412863769685	2.92733269365433	3
5.65894818259209	2.92270422005803	3
4.74693327446375	0.922831833844415	3
5.14290744819339	2.04052173080572	3
5.61960257545446	2.6268299859438	3
5.57130574403912	2.74229730693081	3
3.86627171006818	2.98470077194411	3
3.32977710316146	2.94900318782405	3
4.50382309526764	2.55284119807355	3
6.16807200822888	1.11459456197424	3
5.16622160207442	2.04455523053886	3
4.8926945800096	1.01841557611217	3
4.88977010663817	2.85651928927779	3
5.73409330779014	3.29906870827214	1
5.23368732979867	0.615192116338747	3
5.33644609271605	2.62146884810709	3
3.52179198979535	1.61098512714228	3
4.87693879953618	1.65141773408396	3
5.01356808757281	1.37581851696863	3
4.39186883344876	2.82808805986865	3
4.98377229368892	2.26798314678074	3
4.57409737900081	1.87377913712709	3
5.61511345235091	2.35507074685273	3
4.59637463963368	2.67250219754103	3
5.92254772374948	1.48049499120475	3
4.96984597754459	1.43787732296144	3
5.63323587997992	2.54772788075397	3
6.61563719647241	3.27718351153181	1
5.04725409506174	2.88430419617906	3
6.05683433101985	2.02434915605072	3
4.24165326065763	0.987182265334204	3
6.28929935428528	0.480620104758325	3
4.1455115516754	1.26265606499761	3
4.95376115948905	2.79009730755932	3
4.76889181599179	1.59054371912543	3
4.1874277467531	2.11836572232755	3
4.0750748388208	2.05721100376002	3
5.45706177642261	0.495924873911078	3
4.01768475249184	2.78197635856999	3
4.05199424176266	3.32970567257889	1
5.79823306242804	2.05245704122393	3
5.00119934470479	2.70268579173361	3
5.26847705483983	1.49401622037087	3
4.36266229339894	2.35569151473263	3
4.50506660983081	4.13257890613527	1
4.27902453246906	4.35261238957124	1
5.03755782637569	5.56634341886627	1
4.8324021400261	2.81945615806195	3
4.95563896116647	4.47427511306169	1
5.89880986055554	4.18544537463927	1
5.15636844157134	3.98891030259211	1
6.17664210432341	3.62999894113652	1
4.9696227807623	3.90724047767125	1
4.90578831253203	4.46925581855288	1
5.56087697958101	4.35595624725124	1
5.3014202067648	2.90045340934216	3
4.85157697404395	4.62273347637288	1
3.87700194657362	4.06324895504681	1
4.21059966070068	5.2537676448013	1
5.43618238333905	3.26099047845506	1
5.38428725811294	3.53042730892306	1
3.96204080261136	2.663431398094	3
5.0847879956326	4.01102028741412	1
5.37431086054598	4.73757715529525	1
4.16897677716905	3.57991286689824	1
4.29415522984234	3.56419534206045	1
5.84431539327911	3.87712003522247	1
3.75994863185719	3.76303798812383	1
5.31574393384905	4.75168176694	1
5.69159282107091	4.08034222051123	1
3.73338982466247	3.53375963495835	1
4.90794247176569	4.43732734900203	1
4.16898170964648	2.95693091269329	3
5.06361279864421	4.42753115971134	1
4.70148363352619	3.82486406217347	1
3.83261366763964	5.38843900613608	1
5.43696982572087	3.58721602971917	1
5.42154897682575	4.34017845685039	1
4.56269876783908	4.03919549994699	1
5.37326426110454	3.27693136581706	1
4.04942353331365	4.5209299810466	1
4.12688906497053	2.34636092236752	3
4.18439482941784	2.54922881258382	3
4.92269339893238	3.07088782352184	1
4.62933833156034	4.88152111033432	1
6.35149209168141	4.82743313869018	1
4.9497204425678	3.11454370103428	1
5.39727759727226	3.91325975787572	1
5.40592999586417	3.51756020142944	1
5.26285531918313	4.19038576972195	1
5.13554803980902	5.49198192224267	1
5.87970106493607	3.47118068398723	1
4.17681471302069	5.28877574908916	1
6.15631028869836	3.78828303115373	1
5.48530837060987	3.58986643107277	1
4.18719021248197	4.34763215924061	1
5.78499975527939	4.57741294454746	1
5.83619885985436	4.28047385275808	1
6.20726327110711	3.08827947826717	1
4.70279211805963	3.48389437113606	1
6.15921511068133	3.50523750100442	1
5.18630037118262	3.658048882388	1
3.96516119794048	3.34626949984036	1
4.45116423491584	4.2446856519327	1
5.6572472752972	4.77740654999064	1
6.26781257616854	3.95042113189616	1
4.16338536622586	4.30627817252261	1
4.92138679482143	4.52605864613253	1
4.53559644361475	4.04772630239455	1
6.32917275673835	3.94115326489253	1
4.36637513545046	3.5548651199123	1
5.94151672391634	3.27583508411782	1
4.558360103741	3.76339946519154	1
5.54919490422001	4.16714041375609	1
4.06361123008501	3.77500031489671	1
6.06085579425755	4.25939473597813	1
3.44231245016681	3.87676277280177	1
5.22805233329254	4.49442065129372	1
5.29769510007813	3.58617277585134	1
4.41967666046072	3.85865873523633	1
4.31661046176391	4.10196857704921	1
5.43087424482112	3.77848843653985	1
4.26728788708998	4.12403891845627	1
4.98003305940827	2.7495655620218	3
3.00612377842234	4.12325046921296	1
3.52847575153638	4.17776877906432	1
4.96835475934055	3.99600000508836	1
5.79051355750587	3.83073693172036	1
3.83362482721468	3.57872613126047	1
5.4798901905045	2.8485741205226	3
5.34953932051289	4.80585898980649	1
4.58388987898013	4.40569432061291	1
4.98308271054408	3.23340630252365	1
6.54949228899883	3.1156008705202	1
4.00963966742344	3.629916977792	1
5.33948160529967	4.51295920880751	1
5.14676049120619	4.60049679324476	1
5.22774832580812	4.398898031715	1
4.99584187072209	4.5399373685104	1
5.19897212811417	5.25457013078003	1
4.8222763155033	2.78313754151856	3
3.80254332989906	4.21058264916586	1
4.5870381951966	3.92049767796358	1
5.16577604478167	3.48969735216548	1
4.99126525057291	4.01314480327139	5
0.0601297904297866	-1.95769852990918	5
4.95278906237366	1.97900683038834	5
3.07622170159001	-1.01173857971666	5
5.19359049789452	4.23721139433338	6
0.0621907168134681	-2.02479792478061	6
5.08464056057704	2.08199349927438	6
3.19441333272405	-1.02850379198035	6
-0.0145922266573271	-1.45617932033661	7
0.206419855491238	-0.505964659276913	7
2.40436938872998	-0.831556734810621	7
3.9035927506595	2.34046887587296	7

